Quantifying the Carbon Reduction of DAG Workloads: A Job Shop Scheduling Perspective

Carbon-aware schedulers aim to reduce the operational carbon footprint of data centers by running flexible workloads during periods of low carbon intensity. Most schedulers treat workloads as single monolithic tasks, ignoring that many jobs, like video encoding or offline inference, consist of smaller tasks with specific dependencies and resource needs; however, knowledge of this structure enables opportunities for greater carbon efficiency. We quantify the maximum benefit of a dependency-aware approach for batch workloads. We model the problem as a flexible job-shop scheduling variant and use an offline solver to compute upper bounds on carbon and energy savings. Results show up to $25\%$ lower carbon emissions on average without increasing the optimal makespan (total job completion time) compared to a makespan-only baseline. Although in heterogeneous server setup, these schedules may use more energy than energy-optimal ones. Our results also show that allowing twice the optimal makespan nearly doubles the carbon savings, underscoring the tension between carbon, energy, and makespan. We also highlight key factors such as job structure and server count influence the achievable carbon reductions.

==> figures/DAG_Plots/CarbonVsEnergy/10J_5S_4O_BoxPlot_AU-SA.csv <==
Instance,IsCarbonAware,MaxMakeSpan,MinMakeSpan,SlackCoeff,Makespan,CarbonConsumption(g),EnergyConsumption(kWh),CarbonSavings(%),EnergySavings(%),Group
0,True,105,105,1.0,105,23723.25,236.5,16.61,1.56,Carbon-Aware
0,True,158,105,1.5,141,15676.75,243.0,44.9,-1.14,Carbon-Aware
0,True,210,105,2.0,146,16448.0,244.75,42.18,-1.87,Carbon-Aware
1,True,102,102,1.0,102,30949.25,288.25,18.87,3.43,Carbon-Aware
1,True,153,102,1.5,150,21153.0,291.25,44.55,2.43,Carbon-Aware
1,True,204,102,2.0,204,21275.75,290.25,44.23,2.76,Carbon-Aware
2,True,104,104,1.0,104,32338.25,298.0,10.52,2.38,Carbon-Aware
2,True,156,104,1.5,148,21756.5,289.5,39.8,5.16,Carbon-Aware
2,True,208,104,2.0,206,21825.5,293.5,39.61,3.85,Carbon-Aware
3,True,95,95,1.0,95,37919.25,217.0,10.94,0.8,Carbon-Aware
3,True,143,95,1.5,143,25729.5,209.5,39.57,4.23,Carbon-Aware
3,True,190,95,2.0,190,10505.0,213.5,75.33,2.4,Carbon-Aware
4,True,70,70,1.0,70,36277.75,237.25,3.84,2.87,Carbon-Aware
4,True,105,70,1.5,105,32018.5,231.75,15.13,5.12,Carbon-Aware
4,True,140,70,2.0,140,26637.75,229.5,29.4,6.04,Carbon-Aware
5,True,108,108,1.0,108,32944.25,234.75,30.53,2.69,Carbon-Aware
5,True,162,108,1.5,162,20973.75,229.75,55.77,4.77,Carbon-Aware
5,True,216,108,2.0,212,9730.75,231.5,79.48,4.04,Carbon-Aware
6,True,117,117,1.0,117,15166.0,317.75,30.29,0.78,Carbon-Aware
6,True,176,117,1.5,176,16044.0,324.25,26.25,-1.25,Carbon-Aware
6,True,234,117,2.0,203,14473.5,320.0,33.47,0.08,Carbon-Aware
7,True,117,117,1.0,117,14413.0,307.25,49.39,0.32,Carbon-Aware
7,True,176,117,1.5,176,14615.0,308.25,48.68,0.0,Carbon-Aware
7,True,234,117,2.0,211,13527.5,306.5,52.5,0.57,Carbon-Aware
8,True,108,108,1.0,108,11905.0,265.0,33.38,-1.15,Carbon-Aware
8,True,162,108,1.5,119,11778.5,266.0,34.09,-1.53,Carbon-Aware
8,True,216,108,2.0,208,11091.75,258.0,37.93,1.53,Carbon-Aware
9,True,100,100,1.0,100,22189.5,279.25,14.16,1.93,Carbon-Aware
9,True,150,100,1.5,125,17497.5,274.25,32.31,3.69,Carbon-Aware
9,True,200,100,2.0,148,17469.75,271.5,32.42,4.65,Carbon-Aware
10,True,111,111,1.0,111,20628.0,313.5,22.51,1.49,Carbon-Aware
10,True,167,111,1.5,152,20085.25,325.5,24.54,-2.28,Carbon-Aware
10,True,222,111,2.0,124,19668.25,322.25,26.11,-1.26,Carbon-Aware
11,True,106,106,1.0,106,30407.75,377.25,9.58,1.95,Carbon-Aware
11,True,159,106,1.5,159,27552.25,369.0,18.07,4.09,Carbon-Aware
11,True,212,106,2.0,168,26703.75,379.5,20.6,1.36,Carbon-Aware
12,True,117,117,1.0,117,49115.0,298.25,8.37,2.45,Carbon-Aware
12,True,176,117,1.5,140,43291.5,305.75,19.24,0.0,Carbon-Aware
12,True,234,117,2.0,232,29618.5,297.25,44.75,2.78,Carbon-Aware
13,True,112,112,1.0,112,63759.5,364.75,6.3,3.06,Carbon-Aware
13,True,168,112,1.5,154,55492.5,361.5,18.45,3.92,Carbon-Aware
13,True,224,112,2.0,224,39605.25,356.75,41.8,5.18,Carbon-Aware
14,True,101,101,1.0,101,48922.0,318.75,5.41,0.39,Carbon-Aware
14,True,152,101,1.5,152,41133.75,311.5,20.47,2.66,Carbon-Aware
14,True,202,101,2.0,202,37104.5,309.25,28.26,3.36,Carbon-Aware
15,True,106,106,1.0,106,56034.0,305.5,17.56,2.24,Carbon-Aware
15,True,159,106,1.5,150,30442.0,302.5,55.21,3.2,Carbon-Aware
15,True,212,106,2.0,212,20578.25,310.0,69.72,0.8,Carbon-Aware
16,True,102,102,1.0,102,48885.5,263.25,20.36,4.1,Carbon-Aware
16,True,153,102,1.5,153,25497.25,262.75,58.46,4.28,Carbon-Aware
16,True,204,102,2.0,204,18295.5,270.0,70.2,1.64,Carbon-Aware
17,True,123,123,1.0,123,48708.5,356.0,28.72,3.72,Carbon-Aware
17,True,185,123,1.5,185,38976.25,353.5,42.96,4.39,Carbon-Aware
17,True,246,123,2.0,233,21720.5,362.0,68.21,2.1,Carbon-Aware
18,True,105,105,1.0,105,42840.5,295.5,22.23,4.06,Carbon-Aware
18,True,158,105,1.5,154,18814.25,293.75,65.85,4.63,Carbon-Aware
18,True,210,105,2.0,210,16892.25,295.75,69.34,3.98,Carbon-Aware
19,True,100,100,1.0,100,33333.0,236.0,21.93,4.45,Carbon-Aware
19,True,150,100,1.5,143,12930.75,234.75,69.71,4.96,Carbon-Aware
19,True,200,100,2.0,200,12733.5,240.25,70.18,2.73,Carbon-Aware
20,True,102,102,1.0,102,42118.0,345.5,39.66,1.57,Carbon-Aware
20,True,153,102,1.5,141,21156.25,347.0,69.69,1.14,Carbon-Aware
20,True,204,102,2.0,204,20020.25,344.25,71.32,1.92,Carbon-Aware
21,True,99,99,1.0,99,56421.5,254.25,14.9,3.14,Carbon-Aware
21,True,149,99,1.5,132,20709.75,256.25,68.76,2.38,Carbon-Aware
21,True,198,99,2.0,198,17919.25,263.0,72.97,-0.19,Carbon-Aware
22,True,111,111,1.0,111,42821.0,257.75,18.14,-1.08,Carbon-Aware
22,True,167,111,1.5,154,25577.0,253.75,51.1,0.49,Carbon-Aware
22,True,222,111,2.0,222,14829.0,258.5,71.65,-1.37,Carbon-Aware
23,True,86,86,1.0,86,70599.0,324.0,4.9,0.08,Carbon-Aware
23,True,129,86,1.5,129,25296.5,313.75,65.92,3.24,Carbon-Aware
23,True,172,86,2.0,144,26741.0,315.75,63.98,2.62,Carbon-Aware
24,True,105,105,1.0,105,38420.25,271.75,35.48,0.91,Carbon-Aware
24,True,158,105,1.5,158,18764.5,269.75,68.49,1.64,Carbon-Aware
24,True,210,105,2.0,210,15620.0,274.25,73.77,0.0,Carbon-Aware
25,True,98,98,1.0,98,61929.25,270.75,24.63,2.17,Carbon-Aware
25,True,147,98,1.5,147,21173.5,270.0,74.23,2.44,Carbon-Aware
25,True,196,98,2.0,196,15960.5,265.5,80.58,4.07,Carbon-Aware
26,True,105,105,1.0,105,57066.5,240.5,24.99,3.12,Carbon-Aware
26,True,158,105,1.5,158,17678.75,242.0,76.76,2.52,Carbon-Aware
26,True,210,105,2.0,210,13060.0,243.25,82.83,2.01,Carbon-Aware
27,True,100,100,1.0,100,17012.25,206.25,29.86,4.4,Carbon-Aware
27,True,150,100,1.5,150,11876.25,203.75,51.04,5.56,Carbon-Aware
27,True,200,100,2.0,156,11846.5,205.25,51.16,4.87,Carbon-Aware
28,True,117,117,1.0,117,31352.25,353.5,21.59,1.67,Carbon-Aware
28,True,176,117,1.5,176,26619.25,350.5,33.42,2.5,Carbon-Aware
28,True,234,117,2.0,208,25728.75,353.75,35.65,1.6,Carbon-Aware
29,True,83,83,1.0,83,36651.75,255.5,14.82,4.49,Carbon-Aware
29,True,125,83,1.5,125,16763.25,250.5,61.04,6.36,Carbon-Aware
29,True,166,83,2.0,166,16910.5,250.0,60.7,6.54,Carbon-Aware
30,True,94,94,1.0,94,24225.25,242.5,35.91,1.52,Carbon-Aware
30,True,141,94,1.5,141,20807.0,238.0,44.95,3.35,Carbon-Aware
30,True,188,94,2.0,188,17933.5,244.5,52.56,0.71,Carbon-Aware
31,True,89,89,1.0,89,42419.25,312.25,11.66,0.87,Carbon-Aware
31,True,134,89,1.5,134,31086.25,303.75,35.26,3.57,Carbon-Aware
31,True,178,89,2.0,164,28515.75,306.75,40.61,2.62,Carbon-Aware
32,True,110,110,1.0,110,38745.75,285.25,11.88,1.98,Carbon-Aware
32,True,165,110,1.5,165,29239.5,277.25,33.5,4.73,Carbon-Aware
32,True,220,110,2.0,220,18040.0,279.5,58.97,3.95,Carbon-Aware
33,True,106,106,1.0,106,32295.0,304.75,32.02,0.81,Carbon-Aware
33,True,159,106,1.5,159,11743.0,306.5,75.28,0.24,Carbon-Aware
33,True,212,106,2.0,192,10180.5,303.5,78.57,1.22,Carbon-Aware
34,True,103,103,1.0,103,20427.0,209.5,44.04,5.74,Carbon-Aware
34,True,155,103,1.5,155,7711.25,215.0,78.87,3.26,Carbon-Aware
34,True,206,103,2.0,188,6928.5,211.0,81.02,5.06,Carbon-Aware
35,True,118,118,1.0,118,22830.5,291.5,35.96,-1.22,Carbon-Aware
35,True,177,118,1.5,177,10270.75,297.0,71.19,-3.12,Carbon-Aware
35,True,236,118,2.0,185,9770.25,289.25,72.59,-0.43,Carbon-Aware
36,True,98,98,1.0,98,8344.0,213.75,6.25,2.06,Carbon-Aware
36,True,147,98,1.5,147,8095.25,210.25,9.04,3.67,Carbon-Aware
36,True,196,98,2.0,192,7170.5,207.75,19.43,4.81,Carbon-Aware
37,True,99,99,1.0,99,8746.0,238.25,2.14,-0.85,Carbon-Aware
37,True,149,99,1.5,149,8234.25,228.5,7.87,3.28,Carbon-Aware
37,True,198,99,2.0,174,7430.75,229.25,16.86,2.96,Carbon-Aware
38,True,98,98,1.0,98,9526.5,271.75,11.28,-1.12,Carbon-Aware
38,True,147,98,1.5,147,9149.0,266.5,14.79,0.84,Carbon-Aware
38,True,196,98,2.0,172,8513.25,262.25,20.71,2.42,Carbon-Aware
39,True,93,93,1.0,93,13387.5,294.0,17.45,1.84,Carbon-Aware
39,True,140,93,1.5,113,12961.0,293.25,20.08,2.09,Carbon-Aware
39,True,186,93,2.0,111,13231.5,294.0,18.41,1.84,Carbon-Aware
40,True,118,118,1.0,118,18735.0,360.0,14.63,0.0,Carbon-Aware
40,True,177,118,1.5,120,19228.5,360.5,12.38,-0.14,Carbon-Aware
40,True,236,118,2.0,215,17820.0,359.75,18.8,0.07,Carbon-Aware
41,True,102,102,1.0,102,12750.5,282.5,21.06,0.7,Carbon-Aware
41,True,153,102,1.5,128,12865.25,273.25,20.35,3.95,Carbon-Aware
41,True,204,102,2.0,204,12732.75,274.25,21.17,3.6,Carbon-Aware
42,True,128,128,1.0,128,58944.0,360.25,21.63,-0.84,Carbon-Aware
42,True,192,128,1.5,192,44610.5,362.5,40.69,-1.47,Carbon-Aware
42,True,256,128,2.0,244,21675.5,365.75,71.18,-2.38,Carbon-Aware
43,True,94,94,1.0,94,62847.25,233.25,8.64,4.11,Carbon-Aware
43,True,141,94,1.5,141,28375.75,234.0,58.75,3.8,Carbon-Aware
43,True,188,94,2.0,188,24889.5,235.5,63.82,3.19,Carbon-Aware
44,True,96,96,1.0,96,74974.0,326.75,18.15,1.21,Carbon-Aware
44,True,144,96,1.5,144,38857.0,321.0,57.58,2.95,Carbon-Aware
44,True,192,96,2.0,192,36039.75,323.75,60.65,2.12,Carbon-Aware
45,True,111,111,1.0,111,29076.25,257.25,20.58,1.53,Carbon-Aware
45,True,167,111,1.5,145,13920.5,258.25,61.98,1.15,Carbon-Aware
45,True,222,111,2.0,216,13550.0,259.0,62.99,0.86,Carbon-Aware
46,True,100,100,1.0,100,57965.25,379.0,16.44,3.13,Carbon-Aware
46,True,150,100,1.5,150,25200.0,380.25,63.67,2.81,Carbon-Aware
46,True,200,100,2.0,200,26101.5,373.5,62.37,4.54,Carbon-Aware
47,True,109,109,1.0,109,29625.5,260.5,32.41,2.89,Carbon-Aware
47,True,164,109,1.5,162,15855.0,259.0,63.83,3.45,Carbon-Aware
47,True,218,109,2.0,216,13611.5,266.0,68.94,0.84,Carbon-Aware
48,True,107,107,1.0,107,20711.25,231.0,32.15,3.14,Carbon-Aware
48,True,161,107,1.5,132,14689.5,234.25,51.88,1.78,Carbon-Aware
48,True,214,107,2.0,212,12491.5,230.75,59.08,3.25,Carbon-Aware
49,True,114,114,1.0,114,23378.25,275.25,47.1,2.31,Carbon-Aware
49,True,171,114,1.5,167,20694.25,271.75,53.17,3.55,Carbon-Aware
49,True,228,114,2.0,220,16232.25,272.75,63.27,3.19,Carbon-Aware
50,True,93,93,1.0,93,40825.5,300.5,19.11,4.22,Carbon-Aware
50,True,140,93,1.5,140,22003.0,302.5,56.4,3.59,Carbon-Aware
50,True,186,93,2.0,186,20647.75,293.75,59.09,6.37,Carbon-Aware
51,True,98,98,1.0,98,35445.5,289.0,31.61,2.69,Carbon-Aware
51,True,147,98,1.5,128,22177.0,285.0,57.21,4.04,Carbon-Aware
51,True,196,98,2.0,196,15228.25,285.0,70.62,4.04,Carbon-Aware
52,True,104,104,1.0,104,58709.0,362.75,7.4,-0.55,Carbon-Aware
52,True,156,104,1.5,156,35309.25,352.0,44.31,2.43,Carbon-Aware
52,True,208,104,2.0,208,18798.25,352.75,70.35,2.22,Carbon-Aware
53,True,119,119,1.0,119,41223.5,362.25,23.04,0.62,Carbon-Aware
53,True,179,119,1.5,179,26211.75,355.5,51.07,2.47,Carbon-Aware
53,True,238,119,2.0,226,18320.5,358.5,65.8,1.65,Carbon-Aware
54,True,99,99,1.0,99,16472.0,246.75,59.11,-0.71,Carbon-Aware
54,True,149,99,1.5,128,11987.0,245.0,70.24,0.0,Carbon-Aware
54,True,198,99,2.0,128,11923.75,238.0,70.4,2.86,Carbon-Aware
55,True,105,105,1.0,105,16257.5,260.0,45.13,2.35,Carbon-Aware
55,True,158,105,1.5,129,13055.5,263.5,55.94,1.03,Carbon-Aware
55,True,210,105,2.0,210,12838.0,259.25,56.67,2.63,Carbon-Aware
56,True,121,121,1.0,121,11250.25,228.25,58.54,-1.22,Carbon-Aware
56,True,182,121,1.5,128,11480.25,228.75,57.69,-1.44,Carbon-Aware
56,True,242,121,2.0,242,10599.75,221.75,60.94,1.66,Carbon-Aware
57,True,99,99,1.0,99,31254.5,196.25,12.03,1.75,Carbon-Aware
57,True,149,99,1.5,149,10521.25,199.0,70.39,0.38,Carbon-Aware
57,True,198,99,2.0,198,8593.75,195.75,75.81,2.0,Carbon-Aware
58,True,113,113,1.0,113,50667.25,341.5,7.23,2.43,Carbon-Aware
58,True,170,113,1.5,170,17669.75,341.25,67.65,2.5,Carbon-Aware
58,True,226,113,2.0,203,15069.0,338.25,72.41,3.36,Carbon-Aware
59,True,95,95,1.0,95,58790.25,303.5,4.86,2.18,Carbon-Aware
59,True,143,95,1.5,143,20360.0,302.5,67.05,2.5,Carbon-Aware
59,True,190,95,2.0,190,13305.5,300.75,78.47,3.06,Carbon-Aware
60,True,102,102,1.0,102,12179.5,280.0,8.57,2.95,Carbon-Aware
60,True,153,102,1.5,112,12297.25,279.5,7.69,3.12,Carbon-Aware
60,True,204,102,2.0,172,11468.5,272.5,13.91,5.55,Carbon-Aware
61,True,101,101,1.0,101,14411.25,325.0,12.11,2.03,Carbon-Aware
61,True,152,101,1.5,122,14913.5,321.5,9.05,3.09,Carbon-Aware
61,True,202,101,2.0,200,14689.75,322.75,10.41,2.71,Carbon-Aware
62,True,91,91,1.0,91,15999.0,340.5,8.07,2.44,Carbon-Aware
62,True,137,91,1.5,115,15348.25,338.25,11.81,3.08,Carbon-Aware
62,True,182,91,2.0,178,14325.0,331.5,17.69,5.01,Carbon-Aware
63,True,122,122,1.0,122,36936.5,376.75,6.25,0.99,Carbon-Aware
63,True,183,122,1.5,176,38271.5,380.5,2.86,0.0,Carbon-Aware
63,True,244,122,2.0,216,36832.0,384.75,6.52,-1.12,Carbon-Aware
64,True,106,106,1.0,106,27319.25,317.5,32.61,3.79,Carbon-Aware
64,True,159,106,1.5,123,26914.25,317.25,33.61,3.86,Carbon-Aware
64,True,212,106,2.0,212,27073.0,318.75,33.22,3.41,Carbon-Aware
65,True,98,98,1.0,98,16742.25,216.5,17.4,-1.88,Carbon-Aware
65,True,147,98,1.5,119,15266.75,209.5,24.68,1.41,Carbon-Aware
65,True,196,98,2.0,108,15650.5,215.0,22.79,-1.18,Carbon-Aware
66,True,115,115,1.0,115,80101.0,304.0,4.48,1.86,Carbon-Aware
66,True,173,115,1.5,149,70703.25,298.25,15.68,3.71,Carbon-Aware
66,True,230,115,2.0,230,39897.75,303.0,52.42,2.18,Carbon-Aware
67,True,117,117,1.0,117,83992.0,331.0,15.96,2.29,Carbon-Aware
67,True,176,117,1.5,174,78651.0,332.25,21.31,1.92,Carbon-Aware
67,True,234,117,2.0,234,48640.25,332.5,51.33,1.85,Carbon-Aware
68,True,102,102,1.0,102,52060.0,191.5,19.71,8.81,Carbon-Aware
68,True,153,102,1.5,149,35969.75,190.0,44.53,9.52,Carbon-Aware
68,True,204,102,2.0,204,32913.75,192.75,49.24,8.21,Carbon-Aware
69,True,109,109,1.0,109,98446.5,280.75,15.51,5.15,Carbon-Aware
69,True,164,109,1.5,164,42024.0,284.25,63.93,3.97,Carbon-Aware
69,True,218,109,2.0,218,16001.25,282.25,86.27,4.65,Carbon-Aware
70,True,98,98,1.0,98,91042.75,220.0,11.65,-0.8,Carbon-Aware
70,True,147,98,1.5,147,27534.75,213.5,73.28,2.18,Carbon-Aware
70,True,196,98,2.0,196,13233.5,222.5,87.16,-1.95,Carbon-Aware
71,True,99,99,1.0,99,104517.75,285.0,10.04,1.89,Carbon-Aware
71,True,149,99,1.5,149,41377.0,281.25,64.39,3.18,Carbon-Aware
71,True,198,99,2.0,198,19345.0,282.75,83.35,2.67,Carbon-Aware
72,True,119,119,1.0,119,28633.25,352.0,27.89,1.54,Carbon-Aware
72,True,179,119,1.5,172,22222.75,347.25,44.03,2.87,Carbon-Aware
72,True,238,119,2.0,224,19145.25,350.0,51.78,2.1,Carbon-Aware
73,True,101,101,1.0,101,31027.0,314.75,33.13,1.87,Carbon-Aware
73,True,152,101,1.5,132,16791.0,312.75,63.81,2.49,Carbon-Aware
73,True,202,101,2.0,202,16935.0,311.75,63.5,2.81,Carbon-Aware
74,True,106,106,1.0,106,22632.5,303.75,34.33,0.49,Carbon-Aware
74,True,159,106,1.5,136,16360.75,300.25,52.53,1.64,Carbon-Aware
74,True,212,106,2.0,212,15852.25,298.0,54.0,2.38,Carbon-Aware
75,True,111,111,1.0,111,73734.5,410.25,9.61,2.21,Carbon-Aware
75,True,167,111,1.5,165,41571.5,406.0,49.04,3.22,Carbon-Aware
75,True,222,111,2.0,220,31815.25,400.5,61.0,4.53,Carbon-Aware
76,True,93,93,1.0,93,88318.75,367.5,1.43,0.88,Carbon-Aware
76,True,140,93,1.5,140,40062.5,369.5,55.29,0.34,Carbon-Aware
76,True,186,93,2.0,186,40677.5,365.25,54.6,1.48,Carbon-Aware
77,True,113,113,1.0,113,36198.5,297.5,36.16,2.62,Carbon-Aware
77,True,170,113,1.5,165,22406.5,288.75,60.48,5.48,Carbon-Aware
77,True,226,113,2.0,220,18683.5,298.0,67.05,2.45,Carbon-Aware
78,True,98,98,1.0,98,28364.75,244.75,35.39,0.71,Carbon-Aware
78,True,147,98,1.5,139,18682.25,240.5,57.44,2.43,Carbon-Aware
78,True,196,98,2.0,196,16591.75,245.5,62.21,0.41,Carbon-Aware
79,True,94,94,1.0,94,46479.75,227.25,24.09,4.52,Carbon-Aware
79,True,141,94,1.5,136,18575.0,224.25,69.66,5.78,Carbon-Aware
79,True,188,94,2.0,187,19121.0,230.0,68.77,3.36,Carbon-Aware
80,True,104,104,1.0,104,56175.0,296.25,20.77,3.89,Carbon-Aware
80,True,156,104,1.5,145,30794.5,291.75,56.57,5.35,Carbon-Aware
80,True,208,104,2.0,208,19666.75,296.5,72.26,3.81,Carbon-Aware
81,True,112,112,1.0,112,58582.75,304.0,32.72,2.95,Carbon-Aware
81,True,168,112,1.5,149,23201.75,312.5,73.35,0.24,Carbon-Aware
81,True,224,112,2.0,224,14865.25,303.75,82.93,3.03,Carbon-Aware
82,True,113,113,1.0,113,51977.25,271.5,27.05,2.07,Carbon-Aware
82,True,170,113,1.5,170,19993.5,269.0,71.94,2.98,Carbon-Aware
82,True,226,113,2.0,226,12629.25,271.0,82.27,2.25,Carbon-Aware
83,True,98,98,1.0,98,109608.75,274.5,8.3,1.7,Carbon-Aware
83,True,147,98,1.5,144,18783.75,273.0,84.29,2.24,Carbon-Aware
83,True,196,98,2.0,196,18581.0,268.75,84.46,3.76,Carbon-Aware
84,True,102,102,1.0,102,81081.25,317.5,2.8,0.7,Carbon-Aware
84,True,153,102,1.5,153,19040.0,316.5,77.18,1.02,Carbon-Aware
84,True,204,102,2.0,202,14961.75,314.0,82.06,1.8,Carbon-Aware
85,True,112,112,1.0,112,29234.75,240.25,45.42,-2.67,Carbon-Aware
85,True,168,112,1.5,168,11368.0,237.5,78.78,-1.5,Carbon-Aware
85,True,224,112,2.0,224,10096.75,233.25,81.15,0.32,Carbon-Aware
86,True,107,107,1.0,107,58551.75,301.25,18.17,-0.08,Carbon-Aware
86,True,161,107,1.5,161,17243.5,301.25,75.9,-0.08,Carbon-Aware
86,True,214,107,2.0,214,13946.25,300.25,80.51,0.25,Carbon-Aware
87,True,96,96,1.0,96,13032.5,236.5,24.54,-1.28,Carbon-Aware
87,True,144,96,1.5,138,10342.5,223.25,40.11,4.39,Carbon-Aware
87,True,192,96,2.0,136,10156.0,229.0,41.19,1.93,Carbon-Aware
88,True,109,109,1.0,109,15078.25,282.5,29.72,1.22,Carbon-Aware
88,True,164,109,1.5,140,13402.5,278.5,37.53,2.62,Carbon-Aware
88,True,218,109,2.0,218,12944.75,277.75,39.67,2.88,Carbon-Aware
89,True,114,114,1.0,114,14566.75,283.5,11.72,0.87,Carbon-Aware
89,True,171,114,1.5,139,12729.5,273.25,22.86,4.46,Carbon-Aware
89,True,228,114,2.0,216,12490.75,274.25,24.3,4.11,Carbon-Aware
90,True,100,100,1.0,100,27813.5,247.25,17.97,0.7,Carbon-Aware
90,True,150,100,1.5,133,13922.5,245.5,58.94,1.41,Carbon-Aware
90,True,200,100,2.0,195,14180.75,247.5,58.18,0.6,Carbon-Aware
91,True,109,109,1.0,109,30594.75,256.5,14.17,2.93,Carbon-Aware
91,True,164,109,1.5,150,17292.25,255.75,51.49,3.22,Carbon-Aware
91,True,218,109,2.0,218,16643.0,262.0,53.31,0.85,Carbon-Aware
92,True,124,124,1.0,124,22274.75,262.25,37.07,-3.45,Carbon-Aware
92,True,186,124,1.5,158,17860.0,257.25,49.55,-1.48,Carbon-Aware
92,True,248,124,2.0,224,17168.5,256.0,51.5,-0.99,Carbon-Aware
93,True,117,117,1.0,117,36711.5,315.75,24.07,0.94,Carbon-Aware
93,True,176,117,1.5,148,33377.25,312.75,30.96,1.88,Carbon-Aware
93,True,234,117,2.0,220,29320.25,310.75,39.36,2.51,Carbon-Aware
94,True,108,108,1.0,108,44269.75,296.75,14.98,-0.59,Carbon-Aware
94,True,162,108,1.5,161,31307.75,291.75,39.87,1.1,Carbon-Aware
94,True,216,108,2.0,216,28391.75,298.0,45.47,-1.02,Carbon-Aware
95,True,95,95,1.0,95,32050.0,251.5,20.48,1.95,Carbon-Aware
95,True,143,95,1.5,132,21495.0,245.75,46.67,4.19,Carbon-Aware
95,True,190,95,2.0,190,21546.25,242.5,46.54,5.46,Carbon-Aware
96,True,100,100,1.0,100,63372.5,305.75,24.63,1.45,Carbon-Aware
96,True,150,100,1.5,132,38438.0,297.25,54.29,4.19,Carbon-Aware
96,True,200,100,2.0,200,29647.75,310.75,64.74,-0.16,Carbon-Aware
97,True,91,91,1.0,91,80552.25,282.25,10.64,5.44,Carbon-Aware
97,True,137,91,1.5,137,38196.75,283.25,57.63,5.11,Carbon-Aware
97,True,182,91,2.0,182,38630.5,279.0,57.15,6.53,Carbon-Aware
98,True,82,82,1.0,82,75794.0,282.5,10.15,1.82,Carbon-Aware
98,True,123,82,1.5,123,36240.0,283.75,57.04,1.39,Carbon-Aware
98,True,164,82,2.0,164,37006.75,274.5,56.13,4.6,Carbon-Aware
99,True,98,98,1.0,98,45298.0,232.25,34.01,3.03,Carbon-Aware
99,True,147,98,1.5,147,19214.5,227.0,72.01,5.22,Carbon-Aware
99,True,196,98,2.0,196,13892.0,234.25,79.76,2.19,Carbon-Aware
100,True,110,110,1.0,110,100477.0,339.0,1.23,0.07,Carbon-Aware
100,True,165,110,1.5,165,43099.25,337.75,57.63,0.44,Carbon-Aware
100,True,220,110,2.0,220,20261.5,331.5,80.08,2.28,Carbon-Aware
101,True,123,123,1.0,123,57064.25,333.75,21.03,4.44,Carbon-Aware
101,True,185,123,1.5,185,35753.25,329.25,50.52,5.73,Carbon-Aware
101,True,246,123,2.0,246,15583.25,333.0,78.44,4.65,Carbon-Aware
102,True,90,90,1.0,90,43562.0,256.25,15.54,1.06,Carbon-Aware
102,True,135,90,1.5,135,13241.75,257.0,74.33,0.77,Carbon-Aware
102,True,180,90,2.0,168,11622.0,254.25,77.47,1.83,Carbon-Aware
103,True,95,95,1.0,95,30534.0,242.75,31.18,0.72,Carbon-Aware
103,True,143,95,1.5,141,10913.5,244.75,75.4,-0.1,Carbon-Aware
103,True,190,95,2.0,190,10692.75,239.75,75.9,1.94,Carbon-Aware
104,True,119,119,1.0,119,47966.25,359.5,10.11,-0.14,Carbon-Aware
104,True,179,119,1.5,168,17873.25,365.0,66.5,-1.67,Carbon-Aware
104,True,238,119,2.0,232,17152.5,358.0,67.86,0.28,Carbon-Aware
105,True,100,100,1.0,100,14104.0,229.25,10.8,3.58,Carbon-Aware
105,True,150,100,1.5,150,10861.75,230.0,31.31,3.26,Carbon-Aware
105,True,200,100,2.0,191,10700.25,221.75,32.33,6.73,Carbon-Aware
106,True,108,108,1.0,108,19380.75,352.0,12.82,2.43,Carbon-Aware
106,True,162,108,1.5,152,17337.0,349.75,22.01,3.05,Carbon-Aware
106,True,216,108,2.0,208,17011.0,346.5,23.48,3.95,Carbon-Aware
107,True,98,98,1.0,98,17973.5,288.0,6.24,2.78,Carbon-Aware
107,True,147,98,1.5,147,14618.25,284.75,23.75,3.88,Carbon-Aware
107,True,196,98,2.0,152,14234.0,283.75,25.75,4.22,Carbon-Aware
108,True,104,104,1.0,104,21639.5,226.5,15.29,1.84,Carbon-Aware
108,True,156,104,1.5,156,12106.75,224.25,52.61,2.82,Carbon-Aware
108,True,208,104,2.0,208,12138.5,226.25,52.48,1.95,Carbon-Aware
109,True,103,103,1.0,103,26827.5,311.0,7.5,-1.97,Carbon-Aware
109,True,155,103,1.5,155,17145.5,294.75,40.88,3.36,Carbon-Aware
109,True,206,103,2.0,206,16473.5,292.75,43.2,4.02,Carbon-Aware
110,True,108,108,1.0,108,22586.25,260.5,27.33,2.62,Carbon-Aware
110,True,162,108,1.5,156,14527.5,263.5,53.26,1.5,Carbon-Aware
110,True,216,108,2.0,216,13768.5,261.5,55.7,2.24,Carbon-Aware
111,True,108,108,1.0,108,24834.75,281.5,25.75,2.34,Carbon-Aware
111,True,162,108,1.5,152,16194.5,278.0,51.58,3.56,Carbon-Aware
111,True,216,108,2.0,214,15101.0,276.5,54.85,4.08,Carbon-Aware
112,True,98,98,1.0,98,35235.25,289.5,5.29,2.77,Carbon-Aware
112,True,147,98,1.5,147,17329.75,287.75,53.42,3.36,Carbon-Aware
112,True,196,98,2.0,196,15986.5,285.25,57.03,4.2,Carbon-Aware
113,True,89,89,1.0,89,27714.0,294.5,22.56,0.76,Carbon-Aware
113,True,134,89,1.5,128,16429.0,296.0,54.09,0.25,Carbon-Aware
113,True,178,89,2.0,178,16696.25,288.25,53.34,2.86,Carbon-Aware
114,True,95,95,1.0,95,32663.75,267.25,3.96,0.19,Carbon-Aware
114,True,143,95,1.5,143,14967.25,262.25,55.99,2.05,Carbon-Aware
114,True,190,95,2.0,190,12621.0,255.25,62.89,4.67,Carbon-Aware
115,True,105,105,1.0,105,19118.25,241.0,33.01,1.13,Carbon-Aware
115,True,158,105,1.5,158,12484.0,235.25,56.26,3.49,Carbon-Aware
115,True,210,105,2.0,209,11287.25,226.0,60.45,7.28,Carbon-Aware
116,True,98,98,1.0,98,20019.25,233.5,18.83,2.2,Carbon-Aware
116,True,147,98,1.5,147,12818.0,230.0,48.03,3.66,Carbon-Aware
116,True,196,98,2.0,196,10838.75,221.5,56.05,7.23,Carbon-Aware
117,True,135,135,1.0,135,23838.0,375.0,10.17,6.48,Carbon-Aware
117,True,203,135,1.5,135,23618.0,389.5,11.0,2.87,Carbon-Aware
117,True,270,135,2.0,220,22801.75,379.25,14.07,5.42,Carbon-Aware
118,True,109,109,1.0,109,11442.75,217.25,14.11,2.58,Carbon-Aware
118,True,164,109,1.5,124,11068.0,221.0,16.92,0.9,Carbon-Aware
118,True,218,109,2.0,215,10925.0,215.0,17.99,3.59,Carbon-Aware
119,True,116,116,1.0,116,15724.5,290.5,9.87,-1.4,Carbon-Aware
119,True,174,116,1.5,124,15069.75,288.25,13.62,-0.61,Carbon-Aware
119,True,232,116,2.0,211,15189.75,289.75,12.94,-1.13,Carbon-Aware
120,True,99,99,1.0,99,60434.25,264.5,12.04,4.86,Carbon-Aware
120,True,149,99,1.5,149,31445.5,261.0,54.23,6.12,Carbon-Aware
120,True,198,99,2.0,198,27457.5,259.75,60.04,6.56,Carbon-Aware
121,True,95,95,1.0,95,66098.5,240.0,3.38,1.03,Carbon-Aware
121,True,143,95,1.5,143,28851.75,228.25,57.82,5.88,Carbon-Aware
121,True,190,95,2.0,190,25299.25,231.0,63.02,4.74,Carbon-Aware
122,True,96,96,1.0,96,48199.25,221.5,24.52,0.45,Carbon-Aware
122,True,144,96,1.5,144,24260.75,216.75,62.01,2.58,Carbon-Aware
122,True,192,96,2.0,192,23184.5,217.5,63.7,2.25,Carbon-Aware
123,True,116,116,1.0,116,39904.0,289.25,12.83,-1.05,Carbon-Aware
123,True,174,116,1.5,174,39167.75,281.25,14.44,1.75,Carbon-Aware
123,True,232,116,2.0,232,17872.5,283.5,60.96,0.96,Carbon-Aware
124,True,85,85,1.0,85,60883.75,303.75,7.46,1.7,Carbon-Aware
124,True,128,85,1.5,128,37607.5,300.25,42.84,2.83,Carbon-Aware
124,True,170,85,2.0,156,37036.75,292.0,43.71,5.5,Carbon-Aware
125,True,103,103,1.0,103,37914.5,263.5,30.52,1.31,Carbon-Aware
125,True,155,103,1.5,153,31349.25,256.0,42.55,4.12,Carbon-Aware
125,True,206,103,2.0,206,20743.0,265.75,61.99,0.47,Carbon-Aware
126,True,114,114,1.0,114,64049.25,308.0,7.54,2.69,Carbon-Aware
126,True,171,114,1.5,156,18084.75,313.75,73.89,0.87,Carbon-Aware
126,True,228,114,2.0,226,16856.75,307.0,75.67,3.0,Carbon-Aware
127,True,115,115,1.0,115,67819.5,333.25,12.56,4.51,Carbon-Aware
127,True,173,115,1.5,173,22444.5,329.5,71.06,5.59,Carbon-Aware
127,True,230,115,2.0,223,18594.25,331.0,76.03,5.16,Carbon-Aware
128,True,112,112,1.0,112,43456.75,274.25,28.06,4.36,Carbon-Aware
128,True,168,112,1.5,152,15473.0,286.25,74.39,0.17,Carbon-Aware
128,True,224,112,2.0,224,14846.25,272.75,75.42,4.88,Carbon-Aware
129,True,99,99,1.0,99,33567.5,388.0,22.9,1.59,Carbon-Aware
129,True,149,99,1.5,149,25331.75,388.0,41.81,1.59,Carbon-Aware
129,True,198,99,2.0,198,25248.75,386.5,42.0,1.97,Carbon-Aware
130,True,100,100,1.0,100,31111.5,331.5,22.43,3.07,Carbon-Aware
130,True,150,100,1.5,150,22362.75,330.75,44.25,3.29,Carbon-Aware
130,True,200,100,2.0,200,21416.5,336.25,46.61,1.68,Carbon-Aware
131,True,103,103,1.0,103,23368.0,246.0,22.53,6.64,Carbon-Aware
131,True,155,103,1.5,128,15125.75,250.5,49.85,4.93,Carbon-Aware
131,True,206,103,2.0,206,15421.5,249.0,48.87,5.5,Carbon-Aware
132,True,117,117,1.0,117,33899.0,366.0,19.11,0.61,Carbon-Aware
132,True,176,117,1.5,176,29152.5,359.0,30.43,2.51,Carbon-Aware
132,True,234,117,2.0,224,23587.0,361.75,43.71,1.77,Carbon-Aware
133,True,117,117,1.0,117,30798.75,325.25,17.87,2.62,Carbon-Aware
133,True,176,117,1.5,175,25689.25,323.0,31.5,3.29,Carbon-Aware
133,True,234,117,2.0,224,22825.25,329.5,39.13,1.35,Carbon-Aware
134,True,97,97,1.0,97,25038.25,236.25,13.65,-0.53,Carbon-Aware
134,True,146,97,1.5,146,16453.25,237.0,43.26,-0.85,Carbon-Aware
134,True,194,97,2.0,194,16621.5,227.5,42.68,3.19,Carbon-Aware
135,True,120,120,1.0,120,29656.25,312.5,17.07,1.81,Carbon-Aware
135,True,180,120,1.5,177,25977.25,307.0,27.36,3.53,Carbon-Aware
135,True,240,120,2.0,223,19624.5,308.25,45.12,3.14,Carbon-Aware
136,True,111,111,1.0,111,24859.75,274.25,23.86,1.08,Carbon-Aware
136,True,167,111,1.5,167,18755.25,270.25,42.55,2.52,Carbon-Aware
136,True,222,111,2.0,216,16242.5,278.0,50.25,-0.27,Carbon-Aware
137,True,110,110,1.0,110,28301.75,266.5,7.48,-0.47,Carbon-Aware
137,True,165,110,1.5,164,19998.25,258.75,34.62,2.45,Carbon-Aware
137,True,220,110,2.0,220,15977.25,266.75,47.77,-0.57,Carbon-Aware
138,True,103,103,1.0,103,44356.25,365.25,12.75,2.79,Carbon-Aware
138,True,155,103,1.5,155,30008.5,359.75,40.97,4.26,Carbon-Aware
138,True,206,103,2.0,206,25961.25,363.25,48.93,3.33,Carbon-Aware
139,True,114,114,1.0,114,38883.5,337.25,12.4,0.07,Carbon-Aware
139,True,171,114,1.5,171,30725.75,322.75,30.78,4.37,Carbon-Aware
139,True,228,114,2.0,226,22042.25,331.25,50.34,1.85,Carbon-Aware
140,True,89,89,1.0,89,45960.5,300.25,10.92,1.48,Carbon-Aware
140,True,134,89,1.5,134,26691.0,291.5,48.27,4.35,Carbon-Aware
140,True,178,89,2.0,178,26117.75,288.75,49.38,5.25,Carbon-Aware
141,True,105,105,1.0,105,28574.75,257.5,16.25,1.06,Carbon-Aware
141,True,158,105,1.5,158,20085.75,257.5,41.13,1.06,Carbon-Aware
141,True,210,105,2.0,207,16793.0,254.5,50.78,2.21,Carbon-Aware
142,True,100,100,1.0,100,38147.0,322.25,12.32,1.53,Carbon-Aware
142,True,150,100,1.5,150,24567.75,316.25,43.53,3.36,Carbon-Aware
142,True,200,100,2.0,200,20780.0,318.0,52.24,2.83,Carbon-Aware
143,True,121,121,1.0,121,33218.75,314.75,7.99,1.18,Carbon-Aware
143,True,182,121,1.5,182,25849.5,310.0,28.4,2.67,Carbon-Aware
143,True,242,121,2.0,208,22722.75,318.5,37.06,0.0,Carbon-Aware
144,True,98,98,1.0,98,16097.0,199.5,18.3,2.33,Carbon-Aware
144,True,147,98,1.5,147,15620.5,195.0,20.72,4.53,Carbon-Aware
144,True,196,98,2.0,109,14751.5,200.25,25.13,1.96,Carbon-Aware
145,True,105,105,1.0,105,21858.5,267.5,8.21,-0.28,Carbon-Aware
145,True,158,105,1.5,137,22143.0,264.0,7.02,1.03,Carbon-Aware
145,True,210,105,2.0,208,21965.75,261.25,7.76,2.06,Carbon-Aware
146,True,88,88,1.0,88,25333.5,299.75,12.26,2.44,Carbon-Aware
146,True,132,88,1.5,130,23202.75,293.0,19.64,4.64,Carbon-Aware
146,True,176,88,2.0,172,23087.0,290.25,20.04,5.53,Carbon-Aware
147,True,136,136,1.0,136,60991.5,326.5,5.04,2.54,Carbon-Aware
147,True,204,136,1.5,204,52687.75,312.0,17.97,6.87,Carbon-Aware
147,True,272,136,2.0,272,54041.25,309.25,15.86,7.69,Carbon-Aware
148,True,96,96,1.0,96,34998.0,225.75,7.0,1.1,Carbon-Aware
148,True,144,96,1.5,144,33348.5,212.0,11.38,7.12,Carbon-Aware
148,True,192,96,2.0,192,32959.5,208.5,12.41,8.65,Carbon-Aware
149,True,95,95,1.0,95,47667.5,291.75,6.37,2.75,Carbon-Aware
149,True,143,95,1.5,116,47669.75,294.75,6.36,1.75,Carbon-Aware
149,True,190,95,2.0,190,45925.25,280.5,9.79,6.5,Carbon-Aware
150,True,98,98,1.0,98,39069.5,194.5,13.68,2.26,Carbon-Aware
150,True,147,98,1.5,124,29536.25,192.5,34.74,3.27,Carbon-Aware
150,True,196,98,2.0,196,26205.5,187.25,42.1,5.9,Carbon-Aware
151,True,97,97,1.0,97,49558.5,239.25,3.47,0.93,Carbon-Aware
151,True,146,97,1.5,142,39404.75,235.5,23.25,2.48,Carbon-Aware
151,True,194,97,2.0,194,34136.0,241.25,33.51,0.1,Carbon-Aware
152,True,99,99,1.0,99,60655.75,290.5,8.3,0.85,Carbon-Aware
152,True,149,99,1.5,139,49785.0,286.0,24.74,2.39,Carbon-Aware
152,True,198,99,2.0,198,41507.0,287.25,37.25,1.96,Carbon-Aware
153,True,101,101,1.0,101,112362.0,434.0,12.27,-1.52,Carbon-Aware
153,True,152,101,1.5,152,51258.0,420.5,59.98,1.64,Carbon-Aware
153,True,202,101,2.0,202,38928.75,410.75,69.61,3.92,Carbon-Aware
154,True,79,79,1.0,79,71871.75,278.25,18.21,-0.27,Carbon-Aware
154,True,119,79,1.5,119,36667.0,278.5,58.27,-0.36,Carbon-Aware
154,True,158,79,2.0,158,23866.5,284.25,72.84,-2.43,Carbon-Aware
155,True,105,105,1.0,105,82378.75,347.25,10.72,3.0,Carbon-Aware
155,True,158,105,1.5,158,33166.0,341.0,64.06,4.75,Carbon-Aware
155,True,210,105,2.0,210,26650.5,350.75,71.12,2.03,Carbon-Aware
156,True,106,106,1.0,106,25877.0,276.0,16.66,-1.19,Carbon-Aware
156,True,159,106,1.5,159,16115.25,271.5,48.1,0.46,Carbon-Aware
156,True,212,106,2.0,212,11414.0,273.25,63.24,-0.18,Carbon-Aware
157,True,117,117,1.0,117,27506.5,332.0,13.86,2.35,Carbon-Aware
157,True,176,117,1.5,176,18612.5,327.0,41.71,3.82,Carbon-Aware
157,True,234,117,2.0,223,16014.25,325.75,49.85,4.19,Carbon-Aware
158,True,98,98,1.0,98,25160.75,284.75,19.51,3.88,Carbon-Aware
158,True,147,98,1.5,147,20480.0,279.5,34.48,5.65,Carbon-Aware
158,True,196,98,2.0,196,12780.25,279.0,59.11,5.82,Carbon-Aware
159,True,108,108,1.0,108,15855.0,346.75,3.76,0.5,Carbon-Aware
159,True,162,108,1.5,120,16403.25,350.75,0.43,-0.65,Carbon-Aware
159,True,216,108,2.0,216,16155.5,347.25,1.94,0.36,Carbon-Aware
160,True,105,105,1.0,105,12868.25,291.25,14.65,2.35,Carbon-Aware
160,True,158,105,1.5,123,12658.0,293.25,16.05,1.68,Carbon-Aware
160,True,210,105,2.0,122,12518.75,289.0,16.97,3.1,Carbon-Aware
161,True,105,105,1.0,105,13858.5,315.5,10.67,0.63,Carbon-Aware
161,True,158,105,1.5,123,13906.0,314.75,10.36,0.87,Carbon-Aware
161,True,210,105,2.0,210,13875.0,305.75,10.56,3.7,Carbon-Aware
162,True,108,108,1.0,108,47565.0,225.5,29.04,5.65,Carbon-Aware
162,True,162,108,1.5,156,24361.5,223.5,63.66,6.49,Carbon-Aware
162,True,216,108,2.0,216,21124.0,224.75,68.49,5.96,Carbon-Aware
163,True,107,107,1.0,107,26422.5,233.5,42.88,-0.32,Carbon-Aware
163,True,161,107,1.5,161,18471.5,230.0,60.07,1.18,Carbon-Aware
163,True,214,107,2.0,207,16956.0,238.5,63.34,-2.47,Carbon-Aware
164,True,106,106,1.0,106,50279.0,257.5,17.88,3.47,Carbon-Aware
164,True,159,106,1.5,156,26329.0,256.0,57.0,4.03,Carbon-Aware
164,True,212,106,2.0,212,22527.5,254.25,63.21,4.69,Carbon-Aware
165,True,100,100,1.0,100,35321.25,207.5,21.57,1.07,Carbon-Aware
165,True,150,100,1.5,150,27238.75,202.5,39.51,3.46,Carbon-Aware
165,True,200,100,2.0,200,18382.25,207.5,59.18,1.07,Carbon-Aware
166,True,100,100,1.0,100,50834.5,267.25,16.62,2.91,Carbon-Aware
166,True,150,100,1.5,150,38290.0,264.25,37.19,4.0,Carbon-Aware
166,True,200,100,2.0,200,28659.0,269.5,52.99,2.09,Carbon-Aware
167,True,117,117,1.0,117,67961.5,337.5,4.8,1.03,Carbon-Aware
167,True,176,117,1.5,176,58868.5,330.0,17.54,3.23,Carbon-Aware
167,True,234,117,2.0,230,37409.75,333.75,47.6,2.13,Carbon-Aware
168,True,116,116,1.0,116,41740.25,312.75,12.42,2.27,Carbon-Aware
168,True,174,116,1.5,174,32813.75,304.25,31.15,4.92,Carbon-Aware
168,True,232,116,2.0,232,21554.25,302.5,54.77,5.47,Carbon-Aware
169,True,95,95,1.0,95,56658.5,291.5,11.29,1.6,Carbon-Aware
169,True,143,95,1.5,132,36386.5,282.75,43.03,4.56,Carbon-Aware
169,True,190,95,2.0,190,27622.0,284.25,56.75,4.05,Carbon-Aware
170,True,104,104,1.0,104,36765.5,251.75,11.24,2.61,Carbon-Aware
170,True,156,104,1.5,156,28336.25,242.0,31.59,6.38,Carbon-Aware
170,True,208,104,2.0,208,18241.75,247.25,55.96,4.35,Carbon-Aware
171,True,113,113,1.0,113,44164.0,346.75,19.89,2.26,Carbon-Aware
171,True,170,113,1.5,165,36015.5,342.5,34.67,3.45,Carbon-Aware
171,True,226,113,2.0,226,30314.5,340.25,45.01,4.09,Carbon-Aware
172,True,99,99,1.0,99,35337.25,281.5,28.77,-0.81,Carbon-Aware
172,True,149,99,1.5,146,23583.0,273.0,52.46,2.24,Carbon-Aware
172,True,198,99,2.0,198,22029.0,281.75,55.59,-0.9,Carbon-Aware
173,True,111,111,1.0,111,26412.25,247.0,32.46,3.7,Carbon-Aware
173,True,167,111,1.5,143,20545.25,247.5,47.47,3.51,Carbon-Aware
173,True,222,111,2.0,214,17065.75,241.0,56.36,6.04,Carbon-Aware
174,True,100,100,1.0,100,69242.0,243.75,11.58,3.85,Carbon-Aware
174,True,150,100,1.5,150,32156.0,241.25,58.94,4.83,Carbon-Aware
174,True,200,100,2.0,200,24751.75,244.75,68.39,3.45,Carbon-Aware
175,True,100,100,1.0,100,54787.5,234.75,12.91,0.63,Carbon-Aware
175,True,150,100,1.5,150,25980.5,228.0,58.7,3.49,Carbon-Aware
175,True,200,100,2.0,200,22226.25,230.5,64.67,2.43,Carbon-Aware
176,True,105,105,1.0,105,61298.5,295.0,31.48,4.07,Carbon-Aware
176,True,158,105,1.5,158,40568.5,287.75,54.65,6.42,Carbon-Aware
176,True,210,105,2.0,210,25445.5,301.5,71.56,1.95,Carbon-Aware
177,True,103,103,1.0,103,53767.75,247.0,11.48,0.7,Carbon-Aware
177,True,155,103,1.5,141,24971.25,244.5,58.89,1.71,Carbon-Aware
177,True,206,103,2.0,206,14451.5,244.25,76.21,1.81,Carbon-Aware
178,True,106,106,1.0,106,49584.75,284.75,21.41,1.39,Carbon-Aware
178,True,159,106,1.5,137,26809.25,284.75,57.51,1.39,Carbon-Aware
178,True,212,106,2.0,212,17609.25,286.0,72.09,0.95,Carbon-Aware
179,True,108,108,1.0,108,62530.75,293.25,9.05,-0.69,Carbon-Aware
179,True,162,108,1.5,162,34090.0,282.25,50.42,3.09,Carbon-Aware
179,True,216,108,2.0,216,17334.75,288.0,74.79,1.12,Carbon-Aware
180,True,100,100,1.0,100,44782.5,314.0,39.16,4.12,Carbon-Aware
180,True,150,100,1.5,150,24497.5,316.0,66.72,3.51,Carbon-Aware
180,True,200,100,2.0,200,22038.5,307.25,70.06,6.18,Carbon-Aware
181,True,114,114,1.0,114,52485.25,313.75,21.27,2.03,Carbon-Aware
181,True,171,114,1.5,171,32816.75,309.25,50.77,3.43,Carbon-Aware
181,True,228,114,2.0,228,19490.25,317.25,70.76,0.94,Carbon-Aware
182,True,93,93,1.0,93,51573.25,283.75,18.14,2.16,Carbon-Aware
182,True,140,93,1.5,134,20525.0,283.5,67.42,2.24,Carbon-Aware
182,True,186,93,2.0,186,23016.5,282.25,63.47,2.67,Carbon-Aware
183,True,107,107,1.0,107,24894.75,227.25,28.06,-3.18,Carbon-Aware
183,True,161,107,1.5,161,13438.75,228.5,61.17,-3.75,Carbon-Aware
183,True,214,107,2.0,214,10980.5,219.0,68.27,0.57,Carbon-Aware
184,True,95,95,1.0,95,55098.25,316.5,4.44,1.86,Carbon-Aware
184,True,143,95,1.5,143,20681.0,319.0,64.13,1.09,Carbon-Aware
184,True,190,95,2.0,188,16635.75,319.5,71.15,0.93,Carbon-Aware
185,True,109,109,1.0,109,29902.25,219.25,9.43,3.09,Carbon-Aware
185,True,164,109,1.5,164,12218.0,223.25,62.99,1.33,Carbon-Aware
185,True,218,109,2.0,205,10606.5,213.0,67.87,5.86,Carbon-Aware
186,True,86,86,1.0,86,11569.5,226.5,12.83,-1.0,Carbon-Aware
186,True,129,86,1.5,112,10834.0,219.0,18.37,2.34,Carbon-Aware
186,True,172,86,2.0,114,10643.5,215.25,19.81,4.01,Carbon-Aware
187,True,92,92,1.0,92,20087.25,349.25,10.45,3.12,Carbon-Aware
187,True,138,92,1.5,120,20119.5,346.25,10.3,3.95,Carbon-Aware
187,True,184,92,2.0,110,20503.0,353.75,8.59,1.87,Carbon-Aware
188,True,177,118,1.5,127,27655.75,372.25,-8.0,-2.62,Carbon-Aware
188,True,236,118,2.0,220,25715.75,355.0,-0.42,2.14,Carbon-Aware
189,True,99,99,1.0,99,54501.25,228.25,14.1,0.98,Carbon-Aware
189,True,149,99,1.5,149,32652.75,226.75,48.53,1.63,Carbon-Aware
189,True,198,99,2.0,198,31576.0,224.75,50.23,2.49,Carbon-Aware
190,True,110,110,1.0,110,62084.0,320.5,23.31,3.32,Carbon-Aware
190,True,165,110,1.5,165,49925.5,316.25,38.33,4.6,Carbon-Aware
190,True,220,110,2.0,220,39330.25,319.25,51.42,3.7,Carbon-Aware
191,True,106,106,1.0,106,53867.25,238.5,7.0,-0.32,Carbon-Aware
191,True,159,106,1.5,159,37230.25,231.75,35.73,2.52,Carbon-Aware
191,True,212,106,2.0,212,28132.75,237.0,51.43,0.32,Carbon-Aware
192,True,108,108,1.0,108,126377.0,368.25,0.56,0.47,Carbon-Aware
192,True,162,108,1.5,162,64598.0,359.0,49.17,2.97,Carbon-Aware
192,True,216,108,2.0,216,34353.25,362.0,72.97,2.16,Carbon-Aware
193,True,103,103,1.0,103,72040.0,245.5,12.34,2.19,Carbon-Aware
193,True,155,103,1.5,155,36165.5,248.25,56.0,1.1,Carbon-Aware
193,True,206,103,2.0,206,22364.0,243.75,72.79,2.89,Carbon-Aware
194,True,102,102,1.0,102,86601.0,270.25,13.54,4.42,Carbon-Aware
194,True,153,102,1.5,153,45234.5,277.75,54.84,1.77,Carbon-Aware
194,True,204,102,2.0,204,25333.25,273.0,74.71,3.45,Carbon-Aware
195,True,112,112,1.0,112,27746.25,283.5,8.1,2.58,Carbon-Aware
195,True,168,112,1.5,163,25509.0,274.5,15.51,5.67,Carbon-Aware
195,True,224,112,2.0,207,21145.25,273.0,29.97,6.19,Carbon-Aware
196,True,104,104,1.0,104,25932.0,243.0,20.04,1.02,Carbon-Aware
196,True,156,104,1.5,154,21848.75,237.25,32.63,3.36,Carbon-Aware
196,True,208,104,2.0,208,18718.5,236.25,42.28,3.77,Carbon-Aware
197,True,97,97,1.0,97,39971.5,299.5,13.45,0.08,Carbon-Aware
197,True,146,97,1.5,146,29186.5,293.75,36.8,2.0,Carbon-Aware
197,True,194,97,2.0,194,26589.25,295.5,42.42,1.42,Carbon-Aware
198,True,81,81,1.0,81,52564.0,300.25,4.42,0.58,Carbon-Aware
198,True,122,81,1.5,121,36665.5,290.25,33.33,3.89,Carbon-Aware
198,True,162,81,2.0,162,38071.5,288.0,30.77,4.64,Carbon-Aware
199,True,110,110,1.0,110,27934.75,224.5,16.08,0.99,Carbon-Aware
199,True,165,110,1.5,165,26682.75,220.25,19.84,2.87,Carbon-Aware
199,True,220,110,2.0,216,16440.0,223.5,50.61,1.43,Carbon-Aware
200,True,120,120,1.0,120,44267.5,326.75,13.72,4.6,Carbon-Aware
200,True,180,120,1.5,180,41364.75,324.75,19.38,5.18,Carbon-Aware
200,True,240,120,2.0,238,27993.75,328.0,45.44,4.23,Carbon-Aware
201,True,103,103,1.0,103,27339.75,241.0,32.67,3.98,Carbon-Aware
201,True,155,103,1.5,155,20037.25,241.0,50.65,3.98,Carbon-Aware
201,True,206,103,2.0,201,15536.25,241.25,61.74,3.88,Carbon-Aware
202,True,97,97,1.0,97,43194.25,276.25,9.99,3.07,Carbon-Aware
202,True,146,97,1.5,146,24402.0,274.0,49.15,3.86,Carbon-Aware
202,True,194,97,2.0,194,19034.75,269.75,60.33,5.35,Carbon-Aware
203,True,93,93,1.0,93,66541.75,339.5,5.56,2.23,Carbon-Aware
203,True,140,93,1.5,130,38586.5,338.25,45.23,2.59,Carbon-Aware
203,True,186,93,2.0,186,25637.25,337.75,63.61,2.74,Carbon-Aware
204,True,99,99,1.0,99,16834.25,224.25,30.6,-1.01,Carbon-Aware
204,True,149,99,1.5,115,15560.0,218.0,35.86,1.8,Carbon-Aware
204,True,198,99,2.0,198,14746.5,219.0,39.21,1.35,Carbon-Aware
205,True,82,82,1.0,82,61805.5,351.75,4.12,0.64,Carbon-Aware
205,True,123,82,1.5,122,32292.5,352.75,49.9,0.35,Carbon-Aware
205,True,164,82,2.0,164,32586.75,343.75,49.44,2.9,Carbon-Aware
206,True,86,86,1.0,86,40635.75,313.5,17.25,2.49,Carbon-Aware
206,True,129,86,1.5,116,24932.75,309.5,49.23,3.73,Carbon-Aware
206,True,172,86,2.0,172,25791.0,310.75,47.48,3.34,Carbon-Aware
207,True,111,111,1.0,111,40545.25,335.25,29.72,1.11,Carbon-Aware
207,True,167,111,1.5,167,39756.5,330.25,31.09,2.58,Carbon-Aware
207,True,222,111,2.0,222,37321.5,329.0,35.31,2.95,Carbon-Aware
208,True,103,103,1.0,103,27481.75,268.25,40.34,-0.28,Carbon-Aware
208,True,155,103,1.5,128,25677.0,272.75,44.26,-1.96,Carbon-Aware
208,True,206,103,2.0,206,26333.75,263.25,42.83,1.59,Carbon-Aware
209,True,100,100,1.0,100,36434.0,297.0,29.92,-0.51,Carbon-Aware
209,True,150,100,1.5,149,30800.5,295.5,40.75,0.0,Carbon-Aware
209,True,200,100,2.0,200,29584.0,299.25,43.09,-1.27,Carbon-Aware
210,True,134,134,1.0,134,75919.75,332.0,21.37,-1.22,Carbon-Aware
210,True,201,134,1.5,201,64722.5,321.5,32.97,1.98,Carbon-Aware
210,True,268,134,2.0,268,58592.75,330.5,39.31,-0.76,Carbon-Aware
211,True,110,110,1.0,110,85718.0,316.5,4.89,1.63,Carbon-Aware
211,True,165,110,1.5,165,52713.0,313.75,41.51,2.49,Carbon-Aware
211,True,220,110,2.0,220,50878.5,308.25,43.55,4.2,Carbon-Aware
212,True,97,97,1.0,97,54778.0,182.25,19.23,9.1,Carbon-Aware
212,True,146,97,1.5,146,31457.0,185.5,53.62,7.48,Carbon-Aware
212,True,194,97,2.0,194,27390.75,174.25,59.61,13.09,Carbon-Aware
213,True,105,105,1.0,105,66295.75,318.75,7.92,1.47,Carbon-Aware
213,True,158,105,1.5,158,61339.25,307.5,14.81,4.95,Carbon-Aware
213,True,210,105,2.0,210,44976.5,304.0,37.53,6.03,Carbon-Aware
214,True,98,98,1.0,98,57117.5,272.25,11.92,4.31,Carbon-Aware
214,True,147,98,1.5,147,53912.0,269.5,16.87,5.27,Carbon-Aware
214,True,196,98,2.0,196,46254.75,261.5,28.67,8.08,Carbon-Aware
215,True,112,112,1.0,112,70809.5,345.0,8.7,1.29,Carbon-Aware
215,True,168,112,1.5,168,65461.5,333.25,15.6,4.65,Carbon-Aware
215,True,224,112,2.0,224,41846.5,344.75,46.04,1.36,Carbon-Aware
216,True,101,101,1.0,101,66332.0,326.5,11.65,2.76,Carbon-Aware
216,True,152,101,1.5,152,25643.25,317.0,65.84,5.58,Carbon-Aware
216,True,202,101,2.0,202,14934.0,319.5,80.11,4.84,Carbon-Aware
217,True,105,105,1.0,105,69759.75,350.5,9.23,0.21,Carbon-Aware
217,True,158,105,1.5,158,25489.5,344.0,66.83,2.06,Carbon-Aware
217,True,210,105,2.0,210,15788.5,352.25,79.46,-0.28,Carbon-Aware
218,True,85,85,1.0,85,52104.25,242.25,14.49,0.82,Carbon-Aware
218,True,128,85,1.5,128,23869.0,236.5,60.83,3.17,Carbon-Aware
218,True,170,85,2.0,170,10520.25,235.25,82.74,3.68,Carbon-Aware
219,True,89,89,1.0,89,23891.25,392.5,5.03,-0.06,Carbon-Aware
219,True,134,89,1.5,120,17430.5,388.5,30.71,0.96,Carbon-Aware
219,True,178,89,2.0,126,17953.75,388.5,28.63,0.96,Carbon-Aware
220,True,124,124,1.0,124,13270.5,303.25,27.48,3.35,Carbon-Aware
220,True,186,124,1.5,152,13983.75,298.75,23.58,4.78,Carbon-Aware
220,True,248,124,2.0,212,12795.25,304.25,30.07,3.03,Carbon-Aware
221,True,108,108,1.0,108,10249.5,249.75,28.35,-0.5,Carbon-Aware
221,True,162,108,1.5,120,10032.75,245.25,29.86,1.31,Carbon-Aware
221,True,216,108,2.0,210,9934.0,250.0,30.55,-0.6,Carbon-Aware
222,True,94,94,1.0,94,59671.5,327.75,9.4,-0.23,Carbon-Aware
222,True,141,94,1.5,139,37445.0,324.25,43.15,0.84,Carbon-Aware
222,True,188,94,2.0,188,37441.0,316.25,43.15,3.29,Carbon-Aware
223,True,107,107,1.0,107,39522.75,251.75,14.17,3.27,Carbon-Aware
223,True,161,107,1.5,161,28476.5,251.25,38.16,3.46,Carbon-Aware
223,True,214,107,2.0,214,19367.25,247.75,57.94,4.8,Carbon-Aware
224,True,112,112,1.0,112,38042.0,267.5,16.85,5.23,Carbon-Aware
224,True,168,112,1.5,168,31166.25,262.0,31.88,7.17,Carbon-Aware
224,True,224,112,2.0,224,20002.25,261.75,56.28,7.26,Carbon-Aware
225,True,103,103,1.0,103,53921.25,316.75,23.01,0.31,Carbon-Aware
225,True,155,103,1.5,155,37615.5,308.75,46.29,2.83,Carbon-Aware
225,True,206,103,2.0,206,33301.75,316.75,52.45,0.31,Carbon-Aware
226,True,100,100,1.0,100,48350.75,308.25,24.05,-1.4,Carbon-Aware
226,True,150,100,1.5,150,31619.75,299.75,50.33,1.4,Carbon-Aware
226,True,200,100,2.0,200,29710.5,292.75,53.33,3.7,Carbon-Aware
227,True,99,99,1.0,99,62892.5,310.5,6.1,2.59,Carbon-Aware
227,True,149,99,1.5,149,42476.0,307.5,36.58,3.53,Carbon-Aware
227,True,198,99,2.0,198,37767.5,300.75,43.61,5.65,Carbon-Aware
228,True,102,102,1.0,102,80405.75,371.75,5.17,1.91,Carbon-Aware
228,True,153,102,1.5,153,61248.5,365.25,27.76,3.63,Carbon-Aware
228,True,204,102,2.0,204,50117.75,361.5,40.89,4.62,Carbon-Aware
229,True,111,111,1.0,111,54558.75,304.75,17.29,2.01,Carbon-Aware
229,True,167,111,1.5,166,45673.5,294.0,30.76,5.47,Carbon-Aware
229,True,222,111,2.0,222,28009.5,297.75,57.54,4.26,Carbon-Aware
230,True,101,101,1.0,101,61563.25,288.0,16.32,3.84,Carbon-Aware
230,True,152,101,1.5,152,44212.25,279.75,39.9,6.59,Carbon-Aware
230,True,202,101,2.0,202,40883.75,281.0,44.43,6.18,Carbon-Aware
231,True,100,100,1.0,100,59141.5,279.0,20.04,2.02,Carbon-Aware
231,True,150,100,1.5,150,18505.75,286.75,74.98,-0.7,Carbon-Aware
231,True,200,100,2.0,200,11542.75,278.75,84.39,2.11,Carbon-Aware
232,True,111,111,1.0,111,52590.0,274.5,20.64,0.63,Carbon-Aware
232,True,167,111,1.5,167,12024.5,277.5,81.85,-0.45,Carbon-Aware
232,True,222,111,2.0,222,10734.25,273.0,83.8,1.18,Carbon-Aware
233,True,105,105,1.0,105,49139.75,234.5,15.94,4.48,Carbon-Aware
233,True,158,105,1.5,158,11129.5,241.25,80.96,1.73,Carbon-Aware
233,True,210,105,2.0,210,9186.0,237.5,84.29,3.26,Carbon-Aware
234,True,90,90,1.0,90,16040.75,270.5,4.69,-1.41,Carbon-Aware
234,True,135,90,1.5,133,10794.75,259.25,35.86,2.81,Carbon-Aware
234,True,180,90,2.0,166,11001.5,260.5,34.63,2.34,Carbon-Aware
235,True,111,111,1.0,111,9867.25,229.25,23.19,2.65,Carbon-Aware
235,True,167,111,1.5,167,9887.0,220.25,23.03,6.48,Carbon-Aware
235,True,222,111,2.0,208,9305.0,223.0,27.56,5.31,Carbon-Aware
236,True,93,93,1.0,93,12247.25,242.5,18.28,1.12,Carbon-Aware
236,True,140,93,1.5,128,9718.75,242.25,35.15,1.22,Carbon-Aware
236,True,186,93,2.0,186,9754.5,232.25,34.91,5.3,Carbon-Aware
237,True,103,103,1.0,103,23474.25,312.25,8.07,1.65,Carbon-Aware
237,True,155,103,1.5,152,19710.5,307.0,22.81,3.31,Carbon-Aware
237,True,206,103,2.0,206,19191.5,308.0,24.84,2.99,Carbon-Aware
238,True,108,108,1.0,108,19563.0,293.25,14.4,1.59,Carbon-Aware
238,True,162,108,1.5,126,17628.0,290.75,22.86,2.43,Carbon-Aware
238,True,216,108,2.0,216,16235.0,285.5,28.96,4.19,Carbon-Aware
239,True,87,87,1.0,87,23235.5,282.25,5.15,2.34,Carbon-Aware
239,True,131,87,1.5,127,16716.0,276.25,31.76,4.41,Carbon-Aware
239,True,174,87,2.0,124,17152.0,279.0,29.98,3.46,Carbon-Aware
240,True,103,103,1.0,103,61083.25,284.75,5.6,1.56,Carbon-Aware
240,True,155,103,1.5,155,18417.5,286.5,71.54,0.95,Carbon-Aware
240,True,206,103,2.0,204,17623.5,277.75,72.76,3.98,Carbon-Aware
241,True,103,103,1.0,103,60726.75,305.75,8.75,-0.08,Carbon-Aware
241,True,155,103,1.5,155,19978.25,295.0,69.98,3.44,Carbon-Aware
241,True,206,103,2.0,200,18545.5,298.5,72.13,2.29,Carbon-Aware
242,True,119,119,1.0,119,37685.0,328.75,28.6,0.98,Carbon-Aware
242,True,179,119,1.5,176,20254.25,321.75,61.63,3.09,Carbon-Aware
242,True,238,119,2.0,238,19029.0,318.75,63.95,3.99,Carbon-Aware
243,True,110,110,1.0,110,27739.75,339.25,2.52,2.02,Carbon-Aware
243,True,165,110,1.5,165,20435.75,327.75,28.19,5.34,Carbon-Aware
243,True,220,110,2.0,220,17492.0,327.0,38.53,5.56,Carbon-Aware
244,True,99,99,1.0,99,19606.25,270.25,9.22,1.99,Carbon-Aware
244,True,149,99,1.5,149,14862.0,265.5,31.19,3.72,Carbon-Aware
244,True,198,99,2.0,198,13857.5,257.0,35.84,6.8,Carbon-Aware
245,True,97,97,1.0,97,20774.0,268.75,8.08,1.47,Carbon-Aware
245,True,146,97,1.5,146,15628.25,260.0,30.85,4.67,Carbon-Aware
245,True,194,97,2.0,194,13085.75,265.0,42.1,2.84,Carbon-Aware
246,True,110,110,1.0,110,15410.0,284.0,19.25,2.15,Carbon-Aware
246,True,165,110,1.5,137,14735.5,276.75,22.79,4.65,Carbon-Aware
246,True,220,110,2.0,212,14164.75,276.5,25.78,4.74,Carbon-Aware
247,True,71,71,1.0,71,18547.75,284.75,5.69,1.3,Carbon-Aware
247,True,107,71,1.5,107,14074.25,277.0,28.43,3.99,Carbon-Aware
247,True,142,71,2.0,131,13946.5,273.5,29.08,5.2,Carbon-Aware
248,True,108,108,1.0,108,12929.25,254.5,20.95,2.49,Carbon-Aware
248,True,162,108,1.5,125,12533.5,255.25,23.37,2.2,Carbon-Aware
248,True,216,108,2.0,124,12328.25,253.0,24.63,3.07,Carbon-Aware
249,True,158,105,1.5,158,48058.75,296.25,49.59,2.79,Carbon-Aware
249,True,210,105,2.0,210,33100.75,300.0,65.28,1.56,Carbon-Aware
250,True,97,97,1.0,97,98813.5,339.5,6.48,1.52,Carbon-Aware
250,True,146,97,1.5,146,51701.25,334.0,51.07,3.12,Carbon-Aware
250,True,194,97,2.0,194,47990.0,328.0,54.58,4.86,Carbon-Aware
251,True,102,102,1.0,102,64199.5,233.5,9.88,2.91,Carbon-Aware
251,True,153,102,1.5,148,27135.25,232.25,61.91,3.43,Carbon-Aware
251,True,204,102,2.0,204,22053.5,244.25,69.04,-1.56,Carbon-Aware
252,True,125,125,1.0,125,39095.5,267.5,36.82,-3.48,Carbon-Aware
252,True,188,125,1.5,188,34042.75,257.0,44.98,0.58,Carbon-Aware
252,True,250,125,2.0,248,22131.0,272.0,64.23,-5.22,Carbon-Aware
253,True,96,96,1.0,96,109896.75,302.5,1.91,0.9,Carbon-Aware
253,True,144,96,1.5,144,46789.5,293.0,58.24,4.01,Carbon-Aware
253,True,192,96,2.0,192,39375.75,290.0,64.85,5.0,Carbon-Aware
254,True,107,107,1.0,107,60990.25,260.75,19.92,6.12,Carbon-Aware
254,True,161,107,1.5,161,30416.25,261.5,60.06,5.85,Carbon-Aware
254,True,214,107,2.0,214,22269.0,265.75,70.76,4.32,Carbon-Aware
255,True,87,87,1.0,87,45766.75,272.0,17.04,5.56,Carbon-Aware
255,True,131,87,1.5,130,24875.0,275.75,54.91,4.25,Carbon-Aware
255,True,174,87,2.0,172,22437.0,272.0,59.33,5.56,Carbon-Aware
256,True,104,104,1.0,104,51598.75,276.0,13.25,1.52,Carbon-Aware
256,True,156,104,1.5,156,25948.5,271.0,56.37,3.3,Carbon-Aware
256,True,208,104,2.0,208,20420.25,266.0,65.67,5.08,Carbon-Aware
257,True,100,100,1.0,100,54948.0,259.75,10.85,3.44,Carbon-Aware
257,True,150,100,1.5,150,25611.0,264.5,58.45,1.67,Carbon-Aware
257,True,200,100,2.0,200,21281.75,255.5,65.47,5.02,Carbon-Aware
258,True,99,99,1.0,99,20541.75,239.5,22.59,1.94,Carbon-Aware
258,True,149,99,1.5,149,18660.25,228.5,29.68,6.45,Carbon-Aware
258,True,198,99,2.0,197,17788.25,232.75,32.97,4.71,Carbon-Aware
259,True,108,108,1.0,108,19571.75,224.75,11.4,3.95,Carbon-Aware
259,True,162,108,1.5,162,17274.0,228.75,21.8,2.24,Carbon-Aware
259,True,216,108,2.0,216,16932.0,217.0,23.35,7.26,Carbon-Aware
260,True,112,112,1.0,112,26897.0,296.0,8.05,0.67,Carbon-Aware
260,True,168,112,1.5,168,24475.5,290.75,16.32,2.43,Carbon-Aware
260,True,224,112,2.0,220,23425.0,280.25,19.92,5.96,Carbon-Aware
261,True,117,117,1.0,117,31252.75,352.25,22.74,2.89,Carbon-Aware
261,True,176,117,1.5,176,36524.75,345.75,9.71,4.69,Carbon-Aware
261,True,234,117,2.0,234,32380.25,346.0,19.95,4.62,Carbon-Aware
262,True,107,107,1.0,107,30015.75,333.25,25.57,0.82,Carbon-Aware
262,True,161,107,1.5,127,29234.5,325.25,27.51,3.2,Carbon-Aware
262,True,214,107,2.0,212,27737.5,329.0,31.22,2.08,Carbon-Aware
263,True,114,114,1.0,114,18834.0,202.0,16.43,5.94,Carbon-Aware
263,True,171,114,1.5,171,19799.25,201.5,12.15,6.17,Carbon-Aware
263,True,228,114,2.0,224,17147.5,197.5,23.92,8.03,Carbon-Aware
264,True,101,101,1.0,101,92912.0,326.75,4.23,1.58,Carbon-Aware
264,True,152,101,1.5,152,51799.75,324.75,46.61,2.18,Carbon-Aware
264,True,202,101,2.0,202,40933.75,327.0,57.81,1.51,Carbon-Aware
265,True,108,108,1.0,108,45926.25,218.75,15.74,4.06,Carbon-Aware
265,True,162,108,1.5,160,28384.0,226.25,47.93,0.77,Carbon-Aware
265,True,216,108,2.0,214,20109.5,222.25,63.11,2.52,Carbon-Aware
266,True,100,100,1.0,100,55474.0,215.0,16.66,0.35,Carbon-Aware
266,True,150,100,1.5,150,26496.0,212.25,60.2,1.62,Carbon-Aware
266,True,200,100,2.0,200,24202.0,208.5,63.64,3.36,Carbon-Aware
267,True,99,99,1.0,99,60676.0,255.5,17.49,2.2,Carbon-Aware
267,True,149,99,1.5,149,34720.75,245.25,52.78,6.12,Carbon-Aware
267,True,198,99,2.0,198,29469.25,253.75,59.92,2.87,Carbon-Aware
268,True,116,116,1.0,116,38798.25,264.25,21.94,0.09,Carbon-Aware
268,True,174,116,1.5,174,39437.0,255.25,20.66,3.5,Carbon-Aware
268,True,232,116,2.0,232,19788.75,261.25,60.19,1.23,Carbon-Aware
269,True,111,111,1.0,111,55240.0,323.0,34.83,3.65,Carbon-Aware
269,True,167,111,1.5,167,46572.75,318.0,45.05,5.15,Carbon-Aware
269,True,222,111,2.0,222,30343.0,316.75,64.2,5.52,Carbon-Aware
270,True,124,124,1.0,124,81354.5,362.5,9.08,0.55,Carbon-Aware
270,True,186,124,1.5,180,22923.0,368.0,74.38,-0.96,Carbon-Aware
270,True,248,124,2.0,228,22036.0,357.0,75.37,2.06,Carbon-Aware
271,True,110,110,1.0,110,63024.0,281.75,12.1,2.68,Carbon-Aware
271,True,165,110,1.5,165,19137.0,286.75,73.31,0.95,Carbon-Aware
271,True,220,110,2.0,220,17143.5,284.5,76.09,1.73,Carbon-Aware
272,True,103,103,1.0,103,90707.5,344.25,12.21,0.79,Carbon-Aware
272,True,155,103,1.5,155,24986.0,345.5,75.82,0.43,Carbon-Aware
272,True,206,103,2.0,206,21236.5,342.5,79.45,1.3,Carbon-Aware
273,True,106,106,1.0,106,18860.5,284.25,6.13,2.24,Carbon-Aware
273,True,159,106,1.5,128,17621.25,287.5,12.3,1.12,Carbon-Aware
273,True,212,106,2.0,128,17500.75,281.25,12.9,3.27,Carbon-Aware
274,True,90,90,1.0,90,18508.25,285.5,1.93,0.87,Carbon-Aware
274,True,135,90,1.5,128,16640.0,272.75,11.83,5.3,Carbon-Aware
274,True,180,90,2.0,128,16626.5,272.5,11.9,5.38,Carbon-Aware
275,True,114,114,1.0,114,18877.25,306.25,6.01,0.57,Carbon-Aware
275,True,171,114,1.5,132,18817.25,305.25,6.31,0.89,Carbon-Aware
275,True,228,114,2.0,128,18378.75,301.5,8.49,2.11,Carbon-Aware
276,True,99,99,1.0,99,67093.5,249.5,25.81,1.19,Carbon-Aware
276,True,149,99,1.5,149,32234.25,251.75,64.36,0.3,Carbon-Aware
276,True,198,99,2.0,198,25139.75,250.0,72.2,0.99,Carbon-Aware
277,True,92,92,1.0,92,110660.0,247.75,3.87,2.65,Carbon-Aware
277,True,138,92,1.5,138,49818.75,240.75,56.72,5.4,Carbon-Aware
277,True,184,92,2.0,184,50148.25,238.25,56.44,6.39,Carbon-Aware
278,True,106,106,1.0,106,92587.75,317.5,23.78,4.3,Carbon-Aware
278,True,159,106,1.5,159,62045.0,311.5,48.92,6.1,Carbon-Aware
278,True,212,106,2.0,212,33071.75,320.75,72.77,3.32,Carbon-Aware
279,True,114,114,1.0,114,55741.25,289.75,19.67,2.44,Carbon-Aware
279,True,171,114,1.5,160,29864.0,288.0,56.96,3.03,Carbon-Aware
279,True,228,114,2.0,222,18325.75,295.75,73.59,0.42,Carbon-Aware
280,True,118,118,1.0,118,50790.5,307.0,30.97,0.73,Carbon-Aware
280,True,177,118,1.5,169,31483.0,305.25,57.21,1.29,Carbon-Aware
280,True,236,118,2.0,236,21178.0,306.25,71.22,0.97,Carbon-Aware
281,True,76,76,1.0,76,77977.5,205.0,8.47,4.65,Carbon-Aware
281,True,114,76,1.5,114,30391.5,204.25,64.33,5.0,Carbon-Aware
281,True,152,76,2.0,152,16225.0,202.25,80.95,5.93,Carbon-Aware
282,True,103,103,1.0,103,47087.75,286.0,14.46,1.97,Carbon-Aware
282,True,155,103,1.5,144,22265.5,282.0,59.55,3.34,Carbon-Aware
282,True,206,103,2.0,206,18822.75,285.75,65.81,2.06,Carbon-Aware
283,True,112,112,1.0,112,26422.0,244.25,26.97,0.51,Carbon-Aware
283,True,168,112,1.5,152,16463.0,238.25,54.5,2.95,Carbon-Aware
283,True,224,112,2.0,220,14118.5,242.0,60.98,1.43,Carbon-Aware
284,True,117,117,1.0,117,43517.5,339.75,26.26,2.37,Carbon-Aware
284,True,176,117,1.5,175,35174.25,329.75,40.39,5.24,Carbon-Aware
284,True,234,117,2.0,234,26191.75,335.75,55.62,3.52,Carbon-Aware
285,True,106,106,1.0,106,78010.25,251.75,7.06,-1.72,Carbon-Aware
285,True,159,106,1.5,159,26943.0,245.0,67.9,1.01,Carbon-Aware
285,True,212,106,2.0,212,19322.25,242.25,76.98,2.12,Carbon-Aware
286,True,107,107,1.0,107,102020.5,348.5,1.15,0.36,Carbon-Aware
286,True,161,107,1.5,157,45369.0,346.0,56.04,1.07,Carbon-Aware
286,True,214,107,2.0,214,33624.5,344.5,67.42,1.5,Carbon-Aware
287,True,107,107,1.0,107,34623.5,226.25,39.25,-0.11,Carbon-Aware
287,True,161,107,1.5,152,17857.5,220.75,68.67,2.32,Carbon-Aware
287,True,214,107,2.0,214,13946.25,223.0,75.53,1.33,Carbon-Aware
288,True,106,106,1.0,106,60978.0,296.5,25.14,3.5,Carbon-Aware
288,True,159,106,1.5,140,36530.75,295.0,55.15,3.99,Carbon-Aware
288,True,212,106,2.0,212,23736.5,299.0,70.86,2.69,Carbon-Aware
289,True,92,92,1.0,92,89410.5,296.75,6.22,1.9,Carbon-Aware
289,True,138,92,1.5,138,33412.75,297.5,64.95,1.65,Carbon-Aware
289,True,184,92,2.0,184,40359.0,283.75,57.67,6.2,Carbon-Aware
290,True,106,106,1.0,106,83014.5,295.0,3.6,2.96,Carbon-Aware
290,True,159,106,1.5,154,41888.25,279.25,51.36,8.14,Carbon-Aware
290,True,212,106,2.0,212,27333.5,282.75,68.26,6.99,Carbon-Aware
291,True,112,112,1.0,112,32111.25,196.75,42.12,4.02,Carbon-Aware
291,True,168,112,1.5,168,14183.5,195.75,74.44,4.51,Carbon-Aware
291,True,224,112,2.0,221,10791.25,199.25,80.55,2.8,Carbon-Aware
292,True,78,78,1.0,78,73584.75,244.75,23.89,1.31,Carbon-Aware
292,True,117,78,1.5,117,22390.0,238.0,76.84,4.03,Carbon-Aware
292,True,156,78,2.0,156,16566.25,242.5,82.87,2.22,Carbon-Aware
293,True,115,115,1.0,115,70114.75,262.25,23.31,0.47,Carbon-Aware
293,True,173,115,1.5,173,28792.75,262.25,68.51,0.47,Carbon-Aware
293,True,230,115,2.0,221,16580.0,258.0,81.87,2.09,Carbon-Aware
294,True,99,99,1.0,99,46469.0,251.0,6.69,-0.2,Carbon-Aware
294,True,149,99,1.5,140,22900.5,246.5,54.02,1.6,Carbon-Aware
294,True,198,99,2.0,198,23537.0,245.75,52.74,1.9,Carbon-Aware
295,True,104,104,1.0,104,39147.0,262.25,26.51,0.57,Carbon-Aware
295,True,156,104,1.5,155,23358.75,255.25,56.15,3.22,Carbon-Aware
295,True,208,104,2.0,208,22926.5,257.25,56.96,2.46,Carbon-Aware
296,True,92,92,1.0,92,70394.75,309.75,2.61,1.59,Carbon-Aware
296,True,138,92,1.5,138,38127.75,299.5,47.25,4.85,Carbon-Aware
296,True,184,92,2.0,151,39811.75,301.5,44.92,4.21,Carbon-Aware
297,True,102,102,1.0,102,64721.5,268.0,21.75,0.46,Carbon-Aware
297,True,153,102,1.5,153,36207.75,264.75,56.23,1.67,Carbon-Aware
297,True,204,102,2.0,204,33377.25,265.0,59.65,1.58,Carbon-Aware
298,True,110,110,1.0,110,62269.0,259.5,9.27,4.86,Carbon-Aware
298,True,165,110,1.5,163,34919.0,255.25,49.12,6.42,Carbon-Aware
298,True,220,110,2.0,220,24775.25,261.75,63.9,4.03,Carbon-Aware
299,True,102,102,1.0,102,76350.75,285.75,26.14,0.44,Carbon-Aware
299,True,153,102,1.5,153,43938.0,282.75,57.5,1.48,Carbon-Aware
299,True,204,102,2.0,204,38245.0,284.25,63.0,0.96,Carbon-Aware
300,True,105,105,1.0,105,93229.25,271.0,8.6,3.64,Carbon-Aware
300,True,158,105,1.5,158,55858.25,261.0,45.24,7.2,Carbon-Aware
300,True,210,105,2.0,210,44226.0,262.5,56.64,6.67,Carbon-Aware
301,True,98,98,1.0,98,75267.75,259.25,25.56,3.45,Carbon-Aware
301,True,147,98,1.5,147,39656.25,254.25,60.78,5.31,Carbon-Aware
301,True,196,98,2.0,196,41326.25,256.0,59.13,4.66,Carbon-Aware
302,True,113,113,1.0,113,70707.75,263.0,12.8,0.75,Carbon-Aware
302,True,170,113,1.5,164,45661.75,257.75,43.69,2.74,Carbon-Aware
302,True,226,113,2.0,222,33697.0,255.25,58.44,3.68,Carbon-Aware
303,True,120,120,1.0,120,125617.5,374.25,3.8,0.4,Carbon-Aware
303,True,180,120,1.5,180,102431.0,368.0,21.55,2.06,Carbon-Aware
303,True,240,120,2.0,240,61064.0,370.75,53.23,1.33,Carbon-Aware
304,True,96,96,1.0,96,105751.25,280.75,12.35,3.02,Carbon-Aware
304,True,144,96,1.5,144,61297.5,281.5,49.19,2.76,Carbon-Aware
304,True,192,96,2.0,192,61030.25,276.5,49.42,4.49,Carbon-Aware
305,True,90,90,1.0,90,103503.5,272.75,4.63,1.0,Carbon-Aware
305,True,135,90,1.5,135,49842.0,265.0,54.07,3.81,Carbon-Aware
305,True,180,90,2.0,180,49270.5,261.75,54.6,4.99,Carbon-Aware
306,True,113,113,1.0,113,83260.75,341.0,20.3,3.67,Carbon-Aware
306,True,170,113,1.5,170,61303.5,339.25,41.32,4.17,Carbon-Aware
306,True,226,113,2.0,224,36076.25,347.25,65.47,1.91,Carbon-Aware
307,True,105,105,1.0,105,77043.5,301.0,16.53,1.31,Carbon-Aware
307,True,158,105,1.5,158,47040.0,290.25,49.04,4.84,Carbon-Aware
307,True,210,105,2.0,210,33340.25,300.25,63.88,1.56,Carbon-Aware
308,True,102,102,1.0,102,48413.5,188.25,18.23,0.66,Carbon-Aware
308,True,153,102,1.5,153,24398.25,188.75,58.79,0.4,Carbon-Aware
308,True,204,102,2.0,204,22339.25,184.75,62.27,2.51,Carbon-Aware
309,True,123,123,1.0,123,65870.25,341.0,22.32,2.15,Carbon-Aware
309,True,185,123,1.5,185,64235.0,336.25,24.25,3.52,Carbon-Aware
309,True,246,123,2.0,246,39455.75,332.0,53.47,4.73,Carbon-Aware
310,True,104,104,1.0,104,102769.75,328.75,4.14,1.94,Carbon-Aware
310,True,156,104,1.5,156,67365.5,319.25,37.16,4.77,Carbon-Aware
310,True,208,104,2.0,208,45907.25,321.75,57.18,4.03,Carbon-Aware
311,True,111,111,1.0,111,70894.75,301.0,24.44,0.25,Carbon-Aware
311,True,167,111,1.5,156,50044.5,291.25,46.66,3.48,Carbon-Aware
311,True,222,111,2.0,221,29846.25,298.25,68.19,1.16,Carbon-Aware
312,True,114,114,1.0,114,43195.0,284.0,45.89,2.24,Carbon-Aware
312,True,171,114,1.5,171,37603.75,277.25,52.9,4.56,Carbon-Aware
312,True,228,114,2.0,226,28882.75,287.25,63.82,1.12,Carbon-Aware
313,True,96,96,1.0,96,93439.25,264.5,9.51,2.13,Carbon-Aware
313,True,144,96,1.5,144,42372.5,256.0,58.96,5.27,Carbon-Aware
313,True,192,96,2.0,192,41023.5,255.75,60.27,5.37,Carbon-Aware
314,True,112,112,1.0,112,148203.0,427.5,0.0,0.0,Carbon-Aware
314,True,168,112,1.5,168,105598.5,423.0,28.75,1.05,Carbon-Aware
314,True,224,112,2.0,224,62982.75,421.75,57.5,1.35,Carbon-Aware
315,True,106,106,1.0,106,75455.5,288.25,7.96,3.76,Carbon-Aware
315,True,159,106,1.5,159,44687.5,286.25,45.49,4.42,Carbon-Aware
315,True,212,106,2.0,212,38149.0,289.0,53.46,3.51,Carbon-Aware
316,True,103,103,1.0,103,45997.75,218.5,16.76,-1.51,Carbon-Aware
316,True,155,103,1.5,155,24467.0,214.0,55.72,0.58,Carbon-Aware
316,True,206,103,2.0,206,19889.5,215.5,64.01,-0.12,Carbon-Aware
317,True,113,113,1.0,113,58713.75,339.25,21.88,1.95,Carbon-Aware
317,True,170,113,1.5,170,45308.25,339.75,39.72,1.81,Carbon-Aware
317,True,226,113,2.0,226,37788.0,344.0,49.72,0.58,Carbon-Aware
318,True,99,99,1.0,99,49116.25,243.75,14.11,1.22,Carbon-Aware
318,True,149,99,1.5,149,32185.25,236.25,43.72,4.26,Carbon-Aware
318,True,198,99,2.0,198,30710.75,239.0,46.3,3.14,Carbon-Aware
319,True,96,96,1.0,96,46854.25,247.5,14.51,0.8,Carbon-Aware
319,True,144,96,1.5,144,28083.25,248.0,48.76,0.6,Carbon-Aware
319,True,192,96,2.0,180,28583.0,240.5,47.85,3.61,Carbon-Aware
320,True,107,107,1.0,107,51809.75,291.0,11.49,0.51,Carbon-Aware
320,True,161,107,1.5,156,37977.5,284.5,35.12,2.74,Carbon-Aware
320,True,214,107,2.0,214,32657.5,289.25,44.21,1.11,Carbon-Aware
321,True,96,96,1.0,96,62169.5,269.0,6.51,2.09,Carbon-Aware
321,True,144,96,1.5,144,36037.75,267.5,45.81,2.64,Carbon-Aware
321,True,192,96,2.0,192,32659.25,261.5,50.89,4.82,Carbon-Aware
322,True,88,88,1.0,88,59941.25,254.25,8.95,2.31,Carbon-Aware
322,True,132,88,1.5,132,35769.75,248.75,45.67,4.42,Carbon-Aware
322,True,176,88,2.0,176,33692.0,239.75,48.82,7.88,Carbon-Aware
323,True,140,140,1.0,140,44430.0,307.25,21.43,-0.49,Carbon-Aware
323,True,210,140,1.5,210,31379.75,306.75,44.51,-0.33,Carbon-Aware
323,True,280,140,2.0,279,24542.0,299.5,56.6,2.04,Carbon-Aware
324,True,105,105,1.0,105,30965.25,258.5,25.5,3.36,Carbon-Aware
324,True,158,105,1.5,158,18025.25,258.0,56.63,3.55,Carbon-Aware
324,True,210,105,2.0,210,15119.0,255.5,63.62,4.49,Carbon-Aware
325,True,91,91,1.0,91,43104.75,245.75,10.28,3.25,Carbon-Aware
325,True,137,91,1.5,137,17486.25,244.0,63.6,3.94,Carbon-Aware
325,True,182,91,2.0,173,18679.75,241.75,61.12,4.82,Carbon-Aware
326,True,104,104,1.0,104,43720.5,293.25,10.91,3.77,Carbon-Aware
326,True,156,104,1.5,156,23361.75,292.75,52.4,3.94,Carbon-Aware
326,True,208,104,2.0,208,18626.5,297.5,62.05,2.38,Carbon-Aware
327,True,113,113,1.0,113,29906.25,318.0,19.25,4.5,Carbon-Aware
327,True,170,113,1.5,161,26589.25,312.5,28.21,6.16,Carbon-Aware
327,True,226,113,2.0,216,20109.0,324.0,45.71,2.7,Carbon-Aware
328,True,101,101,1.0,101,36208.5,294.25,6.41,2.73,Carbon-Aware
328,True,152,101,1.5,150,24508.5,288.25,36.65,4.71,Carbon-Aware
328,True,202,101,2.0,202,21032.25,293.5,45.63,2.98,Carbon-Aware
329,True,111,111,1.0,111,21550.5,260.5,27.3,4.4,Carbon-Aware
329,True,167,111,1.5,140,17975.25,257.75,39.36,5.41,Carbon-Aware
329,True,222,111,2.0,218,14836.5,260.5,49.95,4.4,Carbon-Aware
330,True,94,94,1.0,94,68798.75,275.75,15.25,2.9,Carbon-Aware
330,True,141,94,1.5,141,32308.0,270.75,60.2,4.67,Carbon-Aware
330,True,188,94,2.0,188,30598.75,264.0,62.31,7.04,Carbon-Aware
331,True,123,123,1.0,123,67264.75,359.25,18.65,4.26,Carbon-Aware
331,True,185,123,1.5,185,53327.25,351.25,35.51,6.4,Carbon-Aware
331,True,246,123,2.0,224,31510.25,348.75,61.89,7.06,Carbon-Aware
332,True,109,109,1.0,109,48915.25,259.25,13.9,3.45,Carbon-Aware
332,True,164,109,1.5,164,30242.75,260.25,46.77,3.07,Carbon-Aware
332,True,218,109,2.0,218,17155.5,262.0,69.8,2.42,Carbon-Aware
333,True,116,116,1.0,116,46155.0,338.5,19.71,1.17,Carbon-Aware
333,True,174,116,1.5,174,37627.75,327.75,34.55,4.31,Carbon-Aware
333,True,232,116,2.0,232,16812.0,339.75,70.76,0.8,Carbon-Aware
334,True,80,80,1.0,80,53460.5,282.0,8.77,1.48,Carbon-Aware
334,True,120,80,1.5,120,26192.25,275.75,55.3,3.67,Carbon-Aware
334,True,160,80,2.0,160,26445.75,276.25,54.87,3.49,Carbon-Aware
335,True,90,90,1.0,90,62808.75,298.25,9.36,1.65,Carbon-Aware
335,True,135,90,1.5,134,35823.25,294.25,48.3,2.97,Carbon-Aware
335,True,180,90,2.0,180,26645.0,292.75,61.55,3.46,Carbon-Aware
336,True,91,91,1.0,91,27424.25,274.75,51.18,-2.04,Carbon-Aware
336,True,137,91,1.5,137,12539.75,270.0,77.68,-0.28,Carbon-Aware
336,True,182,91,2.0,171,10825.5,270.0,80.73,-0.28,Carbon-Aware
337,True,101,101,1.0,101,41441.5,307.75,39.74,2.46,Carbon-Aware
337,True,152,101,1.5,152,14427.75,309.25,79.02,1.98,Carbon-Aware
337,True,202,101,2.0,199,12767.5,303.0,81.43,3.96,Carbon-Aware
338,True,109,109,1.0,109,30156.25,327.0,59.34,-1.55,Carbon-Aware
338,True,164,109,1.5,164,13692.5,323.75,81.54,-0.54,Carbon-Aware
338,True,218,109,2.0,211,14170.0,313.25,80.89,2.72,Carbon-Aware
339,True,84,84,1.0,84,16191.5,314.5,1.44,1.1,Carbon-Aware
339,True,126,84,1.5,125,15509.25,311.5,5.59,2.04,Carbon-Aware
339,True,168,84,2.0,118,15319.5,315.5,6.75,0.79,Carbon-Aware
340,True,102,102,1.0,102,19362.5,273.0,12.82,1.62,Carbon-Aware
340,True,153,102,1.5,147,16626.0,267.0,25.14,3.78,Carbon-Aware
340,True,204,102,2.0,204,13681.0,272.0,38.4,1.98,Carbon-Aware
341,True,99,99,1.0,99,19371.0,294.25,12.53,1.75,Carbon-Aware
341,True,149,99,1.5,149,16913.0,290.5,23.63,3.01,Carbon-Aware
341,True,198,99,2.0,198,14885.75,296.75,32.78,0.92,Carbon-Aware
342,True,122,122,1.0,122,57870.0,339.5,21.41,3.35,Carbon-Aware
342,True,183,122,1.5,183,55851.5,335.75,24.15,4.41,Carbon-Aware
342,True,244,122,2.0,244,51054.5,333.75,30.66,4.98,Carbon-Aware
343,True,116,116,1.0,116,47482.25,269.25,19.57,3.32,Carbon-Aware
343,True,174,116,1.5,169,39793.25,263.25,32.6,5.48,Carbon-Aware
343,True,232,116,2.0,220,34539.25,269.75,41.5,3.14,Carbon-Aware
344,True,93,93,1.0,93,63133.25,231.5,8.33,5.22,Carbon-Aware
344,True,140,93,1.5,134,26337.75,233.75,61.76,4.3,Carbon-Aware
344,True,186,93,2.0,148,25624.0,230.5,62.79,5.63,Carbon-Aware
345,True,112,112,1.0,112,70951.75,234.25,2.1,3.1,Carbon-Aware
345,True,168,112,1.5,168,47932.5,228.75,33.86,5.38,Carbon-Aware
345,True,224,112,2.0,216,31966.5,227.25,55.89,6.0,Carbon-Aware
346,True,105,105,1.0,105,76528.0,250.25,10.93,2.63,Carbon-Aware
346,True,158,105,1.5,158,53082.5,244.75,38.22,4.77,Carbon-Aware
346,True,210,105,2.0,210,32997.5,247.0,61.59,3.89,Carbon-Aware
347,True,104,104,1.0,104,75789.25,232.25,7.44,2.82,Carbon-Aware
347,True,156,104,1.5,156,48861.5,226.75,40.33,5.13,Carbon-Aware
347,True,208,104,2.0,208,31048.5,226.0,62.08,5.44,Carbon-Aware
348,True,101,101,1.0,101,39116.5,199.25,8.91,2.21,Carbon-Aware
348,True,152,101,1.5,148,28355.25,189.25,33.97,7.12,Carbon-Aware
348,True,202,101,2.0,202,19086.75,192.25,55.55,5.64,Carbon-Aware
349,True,95,95,1.0,95,40384.25,189.0,13.0,3.2,Carbon-Aware
349,True,143,95,1.5,120,25724.75,189.0,44.58,3.2,Carbon-Aware
349,True,190,95,2.0,190,27025.25,180.5,41.78,7.55,Carbon-Aware
350,True,101,101,1.0,101,48196.5,243.0,9.66,2.41,Carbon-Aware
350,True,152,101,1.5,148,38214.0,238.0,28.37,4.42,Carbon-Aware
350,True,202,101,2.0,202,28171.25,238.75,47.19,4.12,Carbon-Aware
351,True,110,110,1.0,110,84736.5,301.25,13.1,4.44,Carbon-Aware
351,True,165,110,1.5,165,53199.75,295.75,45.44,6.19,Carbon-Aware
351,True,220,110,2.0,220,40370.0,300.5,58.6,4.68,Carbon-Aware
352,True,106,106,1.0,106,83215.25,262.75,8.69,2.32,Carbon-Aware
352,True,159,106,1.5,159,43431.75,259.5,52.34,3.53,Carbon-Aware
352,True,212,106,2.0,212,37645.0,254.75,58.69,5.3,Carbon-Aware
353,True,118,118,1.0,118,44229.75,266.0,33.33,-0.38,Carbon-Aware
353,True,177,118,1.5,177,36116.25,261.5,45.56,1.32,Carbon-Aware
353,True,236,118,2.0,236,29531.5,268.0,55.49,-1.13,Carbon-Aware
354,True,90,90,1.0,90,105572.0,302.5,5.03,1.14,Carbon-Aware
354,True,135,90,1.5,135,67841.75,297.5,38.97,2.78,Carbon-Aware
354,True,180,90,2.0,180,40644.5,296.0,63.44,3.27,Carbon-Aware
355,True,114,114,1.0,114,71763.0,277.75,12.51,-0.18,Carbon-Aware
355,True,171,114,1.5,171,39847.0,269.5,51.42,2.8,Carbon-Aware
355,True,228,114,2.0,222,18974.25,272.75,76.87,1.62,Carbon-Aware
356,True,104,104,1.0,104,51929.75,222.0,27.86,4.21,Carbon-Aware
356,True,156,104,1.5,156,32317.25,224.5,55.11,3.13,Carbon-Aware
356,True,208,104,2.0,208,15349.75,221.5,78.68,4.42,Carbon-Aware
357,True,94,94,1.0,94,42007.75,302.25,10.59,1.14,Carbon-Aware
357,True,141,94,1.5,141,24716.75,294.75,47.39,3.6,Carbon-Aware
357,True,188,94,2.0,188,22828.5,286.75,51.41,6.21,Carbon-Aware
358,True,111,111,1.0,111,34145.5,328.75,17.24,3.45,Carbon-Aware
358,True,167,111,1.5,167,27490.0,325.0,33.37,4.55,Carbon-Aware
358,True,222,111,2.0,222,20856.5,324.75,49.45,4.63,Carbon-Aware
359,True,111,111,1.0,111,24579.5,266.75,28.36,3.79,Carbon-Aware
359,True,167,111,1.5,167,20825.5,260.5,39.3,6.04,Carbon-Aware
359,True,222,111,2.0,221,14374.0,265.75,58.11,4.15,Carbon-Aware
360,True,97,97,1.0,97,42457.25,344.75,9.43,2.41,Carbon-Aware
360,True,146,97,1.5,128,28427.0,340.75,39.36,3.54,Carbon-Aware
360,True,194,97,2.0,194,28490.5,334.5,39.22,5.31,Carbon-Aware
361,True,161,107,1.5,161,28037.25,297.75,22.78,3.41,Carbon-Aware
361,True,214,107,2.0,214,19624.75,294.75,45.95,4.38,Carbon-Aware
362,True,105,105,1.0,105,28734.0,266.0,16.12,2.65,Carbon-Aware
362,True,158,105,1.5,153,20804.25,264.25,39.27,3.29,Carbon-Aware
362,True,210,105,2.0,210,15747.0,261.5,54.03,4.3,Carbon-Aware
363,True,94,94,1.0,94,46049.25,307.75,12.51,1.52,Carbon-Aware
363,True,141,94,1.5,141,26383.5,304.25,49.87,2.64,Carbon-Aware
363,True,188,94,2.0,178,27050.75,301.0,48.61,3.68,Carbon-Aware
364,True,110,110,1.0,110,47412.75,354.75,3.95,2.27,Carbon-Aware
364,True,165,110,1.5,164,38713.25,343.75,21.57,5.3,Carbon-Aware
364,True,220,110,2.0,220,32638.25,344.25,33.88,5.17,Carbon-Aware
365,True,113,113,1.0,113,36516.0,294.25,7.58,3.05,Carbon-Aware
365,True,170,113,1.5,168,30077.0,283.5,23.87,6.59,Carbon-Aware
365,True,226,113,2.0,226,26532.25,281.25,32.85,7.33,Carbon-Aware
366,True,90,90,1.0,90,53993.25,295.25,16.02,1.83,Carbon-Aware
366,True,135,90,1.5,135,35635.75,286.25,44.57,4.82,Carbon-Aware
366,True,180,90,2.0,152,38209.25,288.25,40.57,4.16,Carbon-Aware
367,True,102,102,1.0,102,71655.0,323.0,4.64,2.86,Carbon-Aware
367,True,153,102,1.5,153,51823.0,312.75,31.03,5.94,Carbon-Aware
367,True,204,102,2.0,204,43493.0,315.25,42.12,5.19,Carbon-Aware
368,True,95,95,1.0,95,59344.75,288.25,10.68,0.86,Carbon-Aware
368,True,143,95,1.5,143,39680.75,278.5,40.28,4.21,Carbon-Aware
368,True,190,95,2.0,190,41315.75,273.25,37.82,6.02,Carbon-Aware
369,True,105,105,1.0,105,72641.75,309.25,21.37,-0.73,Carbon-Aware
369,True,158,105,1.5,158,46544.0,293.25,49.62,4.48,Carbon-Aware
369,True,210,105,2.0,210,31330.0,291.75,66.09,4.97,Carbon-Aware
370,True,107,107,1.0,107,84547.0,305.5,-0.78,-1.58,Carbon-Aware
370,True,161,107,1.5,161,49857.5,295.25,40.57,1.83,Carbon-Aware
370,True,214,107,2.0,214,26287.5,294.75,68.67,2.0,Carbon-Aware
371,True,118,118,1.0,118,55848.5,317.5,16.92,0.47,Carbon-Aware
371,True,177,118,1.5,176,48642.5,304.75,27.64,4.47,Carbon-Aware
371,True,236,118,2.0,236,27963.25,311.5,58.4,2.35,Carbon-Aware
372,True,77,77,1.0,77,74325.75,300.0,6.96,1.48,Carbon-Aware
372,True,116,77,1.5,116,45025.5,297.25,43.64,2.38,Carbon-Aware
372,True,154,77,2.0,154,30241.25,291.5,62.14,4.27,Carbon-Aware
373,True,131,131,1.0,131,56420.0,330.75,6.05,0.45,Carbon-Aware
373,True,197,131,1.5,197,36689.25,326.75,38.9,1.66,Carbon-Aware
373,True,262,131,2.0,249,25113.75,323.0,58.18,2.78,Carbon-Aware
374,True,92,92,1.0,92,80822.5,289.25,6.85,3.18,Carbon-Aware
374,True,138,92,1.5,138,30078.25,291.0,65.33,2.59,Carbon-Aware
374,True,184,92,2.0,184,26292.75,284.5,69.7,4.77,Carbon-Aware
375,True,103,103,1.0,103,34504.25,248.75,13.41,0.7,Carbon-Aware
375,True,155,103,1.5,155,22408.0,246.25,43.77,1.7,Carbon-Aware
375,True,206,103,2.0,206,18315.5,242.75,54.04,3.09,Carbon-Aware
376,True,100,100,1.0,100,34053.0,260.0,18.04,4.06,Carbon-Aware
376,True,150,100,1.5,150,21160.5,253.0,49.07,6.64,Carbon-Aware
376,True,200,100,2.0,200,19836.0,251.25,52.26,7.29,Carbon-Aware
377,True,101,101,1.0,101,46365.5,290.75,14.77,3.49,Carbon-Aware
377,True,152,101,1.5,152,31310.75,290.5,42.45,3.57,Carbon-Aware
377,True,202,101,2.0,202,27882.25,292.25,48.75,2.99,Carbon-Aware
378,True,105,105,1.0,105,42232.0,258.25,17.12,-1.47,Carbon-Aware
378,True,158,105,1.5,158,26553.75,254.0,47.89,0.2,Carbon-Aware
378,True,210,105,2.0,210,20265.25,260.5,60.23,-2.36,Carbon-Aware
379,True,111,111,1.0,111,56063.5,351.0,12.12,1.89,Carbon-Aware
379,True,167,111,1.5,167,41203.5,344.25,35.41,3.77,Carbon-Aware
379,True,222,111,2.0,220,35532.75,344.25,44.3,3.77,Carbon-Aware
380,True,119,119,1.0,119,45181.0,298.0,13.59,1.73,Carbon-Aware
380,True,179,119,1.5,179,36094.75,292.0,30.97,3.71,Carbon-Aware
380,True,238,119,2.0,238,29381.75,294.25,43.81,2.97,Carbon-Aware
381,True,85,85,1.0,85,33779.5,196.75,3.65,0.63,Carbon-Aware
381,True,128,85,1.5,120,21407.0,193.25,38.94,2.4,Carbon-Aware
381,True,170,85,2.0,170,21979.5,191.75,37.31,3.16,Carbon-Aware
382,True,101,101,1.0,101,42431.5,293.0,13.9,1.1,Carbon-Aware
382,True,152,101,1.5,152,30174.0,281.0,38.77,5.15,Carbon-Aware
382,True,202,101,2.0,202,27998.75,284.5,43.18,3.97,Carbon-Aware
383,True,121,121,1.0,121,34016.0,292.25,20.72,0.51,Carbon-Aware
383,True,182,121,1.5,172,33301.25,285.25,22.39,2.89,Carbon-Aware
383,True,242,121,2.0,216,28159.25,296.25,34.37,-0.85,Carbon-Aware
384,True,124,124,1.0,124,41426.0,284.0,28.02,6.19,Carbon-Aware
384,True,186,124,1.5,157,40991.0,289.5,28.78,4.38,Carbon-Aware
384,True,248,124,2.0,227,32690.5,287.0,43.2,5.2,Carbon-Aware
385,True,104,104,1.0,104,39989.5,230.5,13.01,0.75,Carbon-Aware
385,True,156,104,1.5,156,29623.5,227.5,35.56,2.05,Carbon-Aware
385,True,208,104,2.0,208,25911.0,231.25,43.64,0.43,Carbon-Aware
386,True,101,101,1.0,101,35780.25,206.5,22.65,4.29,Carbon-Aware
386,True,152,101,1.5,152,24762.0,210.25,46.47,2.55,Carbon-Aware
386,True,202,101,2.0,202,24304.25,208.5,47.46,3.36,Carbon-Aware
387,True,102,102,1.0,102,77984.75,304.75,9.76,2.48,Carbon-Aware
387,True,153,102,1.5,148,51604.0,300.25,40.29,3.92,Carbon-Aware
387,True,204,102,2.0,204,47484.75,298.25,45.05,4.56,Carbon-Aware
388,True,109,109,1.0,109,49846.25,269.5,23.86,-0.09,Carbon-Aware
388,True,164,109,1.5,151,41361.25,264.75,36.82,1.67,Carbon-Aware
388,True,218,109,2.0,218,31170.0,271.0,52.39,-0.65,Carbon-Aware
389,True,97,97,1.0,97,70133.5,279.75,9.21,1.84,Carbon-Aware
389,True,146,97,1.5,146,45400.25,275.25,41.23,3.42,Carbon-Aware
389,True,194,97,2.0,194,44966.5,274.0,41.79,3.86,Carbon-Aware
390,True,112,112,1.0,112,67166.25,252.0,17.73,3.63,Carbon-Aware
390,True,168,112,1.5,156,51455.75,251.0,36.97,4.02,Carbon-Aware
390,True,224,112,2.0,224,31980.75,250.0,60.83,4.4,Carbon-Aware
391,True,105,105,1.0,105,69829.75,245.0,12.14,3.73,Carbon-Aware
391,True,158,105,1.5,152,45180.75,236.25,43.15,7.17,Carbon-Aware
391,True,210,105,2.0,210,31227.25,245.5,60.71,3.54,Carbon-Aware
392,True,111,111,1.0,111,103802.0,358.25,15.47,0.21,Carbon-Aware
392,True,167,111,1.5,167,82591.25,352.0,32.75,1.95,Carbon-Aware
392,True,222,111,2.0,220,57941.5,364.5,52.82,-1.53,Carbon-Aware
393,True,114,114,1.0,114,93862.75,262.75,3.44,0.66,Carbon-Aware
393,True,171,114,1.5,171,66184.75,253.5,31.92,4.16,Carbon-Aware
393,True,228,114,2.0,228,38437.0,259.5,60.46,1.89,Carbon-Aware
394,True,114,114,1.0,114,108326.0,322.5,8.92,0.85,Carbon-Aware
394,True,171,114,1.5,171,79851.5,314.25,32.86,3.38,Carbon-Aware
394,True,228,114,2.0,222,49392.5,315.75,58.47,2.92,Carbon-Aware
395,True,91,91,1.0,91,133523.0,302.25,4.9,2.03,Carbon-Aware
395,True,137,91,1.5,137,64372.5,296.25,54.15,3.97,Carbon-Aware
395,True,182,91,2.0,182,65889.0,294.0,53.07,4.7,Carbon-Aware
396,True,92,92,1.0,92,124155.75,306.5,8.85,3.08,Carbon-Aware
396,True,138,92,1.5,138,60682.5,297.25,55.45,6.01,Carbon-Aware
396,True,184,92,2.0,184,65007.75,299.75,52.27,5.22,Carbon-Aware
397,True,94,94,1.0,94,149790.25,369.25,8.74,0.81,Carbon-Aware
397,True,141,94,1.5,141,86609.0,356.75,47.23,4.16,Carbon-Aware
397,True,188,94,2.0,188,82379.25,353.25,49.81,5.1,Carbon-Aware
398,True,102,102,1.0,102,102782.5,291.0,14.32,4.28,Carbon-Aware
398,True,153,102,1.5,153,59568.5,287.25,50.34,5.51,Carbon-Aware
398,True,204,102,2.0,204,53060.75,292.0,55.77,3.95,Carbon-Aware
399,True,102,102,1.0,102,90515.25,256.5,5.1,3.39,Carbon-Aware
399,True,153,102,1.5,153,64157.25,249.75,32.74,5.93,Carbon-Aware
399,True,204,102,2.0,204,55920.0,252.0,41.37,5.08,Carbon-Aware
400,True,77,77,1.0,77,87278.25,240.25,8.65,0.1,Carbon-Aware
400,True,116,77,1.5,116,55786.25,232.5,41.61,3.33,Carbon-Aware
400,True,154,77,2.0,154,50494.25,229.75,47.15,4.47,Carbon-Aware
401,True,122,122,1.0,122,116626.0,381.0,6.67,1.68,Carbon-Aware
401,True,183,122,1.5,183,110497.75,372.5,11.57,3.87,Carbon-Aware
401,True,244,122,2.0,244,91618.75,371.25,26.68,4.19,Carbon-Aware
402,True,103,103,1.0,103,116120.75,304.25,10.98,6.67,Carbon-Aware
402,True,155,103,1.5,155,81376.75,303.0,37.62,7.06,Carbon-Aware
402,True,206,103,2.0,206,64508.75,307.75,50.55,5.6,Carbon-Aware
403,True,110,110,1.0,110,89341.25,285.75,13.62,1.3,Carbon-Aware
403,True,165,110,1.5,165,70207.5,279.0,32.12,3.63,Carbon-Aware
403,True,220,110,2.0,220,52722.5,281.25,49.03,2.85,Carbon-Aware
404,True,99,99,1.0,99,106018.25,273.25,14.51,8.54,Carbon-Aware
404,True,149,99,1.5,149,75309.25,275.0,39.28,7.95,Carbon-Aware
404,True,198,99,2.0,198,64093.5,267.0,48.32,10.63,Carbon-Aware
405,True,117,117,1.0,117,101364.0,382.75,7.3,-0.79,Carbon-Aware
405,True,176,117,1.5,173,93215.25,368.75,14.76,2.9,Carbon-Aware
405,True,234,117,2.0,234,61035.25,379.25,44.18,0.13,Carbon-Aware
406,True,110,110,1.0,110,65822.5,258.25,13.02,1.99,Carbon-Aware
406,True,165,110,1.5,164,55558.5,255.25,26.58,3.13,Carbon-Aware
406,True,220,110,2.0,220,36559.25,260.0,51.69,1.33,Carbon-Aware
407,True,78,78,1.0,78,88114.25,273.5,9.59,3.44,Carbon-Aware
407,True,117,78,1.5,117,61036.25,270.25,37.37,4.59,Carbon-Aware
407,True,156,78,2.0,156,57104.5,265.75,41.41,6.18,Carbon-Aware
408,True,106,106,1.0,106,45377.25,204.75,20.65,3.76,Carbon-Aware
408,True,159,106,1.5,159,23318.5,208.0,59.22,2.23,Carbon-Aware
408,True,212,106,2.0,212,10286.0,213.25,82.01,-0.24,Carbon-Aware
409,True,112,112,1.0,112,69878.75,313.75,23.19,-0.56,Carbon-Aware
409,True,168,112,1.5,168,35019.25,308.25,61.51,1.2,Carbon-Aware
409,True,224,112,2.0,212,19016.5,316.25,79.1,-1.36,Carbon-Aware
410,True,110,110,1.0,110,61434.75,242.75,6.62,0.0,Carbon-Aware
410,True,165,110,1.5,165,27403.5,245.75,58.35,-1.24,Carbon-Aware
410,True,220,110,2.0,216,13473.5,245.5,79.52,-1.13,Carbon-Aware
411,True,111,111,1.0,111,25239.75,366.5,15.7,-0.76,Carbon-Aware
411,True,167,111,1.5,159,25108.25,358.5,16.14,1.44,Carbon-Aware
411,True,222,111,2.0,220,24058.0,359.75,19.65,1.1,Carbon-Aware
412,True,78,78,1.0,78,23003.75,229.75,13.91,1.39,Carbon-Aware
412,True,117,78,1.5,117,11488.25,230.5,57.01,1.07,Carbon-Aware
412,True,156,78,2.0,120,11462.5,229.0,57.1,1.72,Carbon-Aware
413,True,106,106,1.0,106,13345.75,240.75,47.42,0.0,Carbon-Aware
413,True,159,106,1.5,152,13990.5,243.0,44.88,-0.93,Carbon-Aware
413,True,212,106,2.0,117,12392.5,242.5,51.17,-0.73,Carbon-Aware
414,True,100,100,1.0,100,52954.0,223.75,14.51,6.58,Carbon-Aware
414,True,150,100,1.5,149,37946.5,221.25,38.74,7.62,Carbon-Aware
414,True,200,100,2.0,200,38704.5,223.25,37.52,6.78,Carbon-Aware
415,True,105,105,1.0,105,58264.25,282.5,6.39,2.25,Carbon-Aware
415,True,158,105,1.5,154,43749.0,281.75,29.71,2.51,Carbon-Aware
415,True,210,105,2.0,210,36185.25,286.0,41.87,1.04,Carbon-Aware
416,True,110,110,1.0,110,64531.0,267.75,15.1,7.11,Carbon-Aware
416,True,165,110,1.5,165,53752.0,265.0,29.28,8.07,Carbon-Aware
416,True,220,110,2.0,220,42456.75,272.0,44.14,5.64,Carbon-Aware
417,True,111,111,1.0,111,114219.75,429.0,9.63,1.04,Carbon-Aware
417,True,167,111,1.5,167,93026.0,423.75,26.4,2.25,Carbon-Aware
417,True,222,111,2.0,222,89062.0,416.0,29.54,4.04,Carbon-Aware
418,True,107,107,1.0,107,76679.5,281.25,12.07,0.97,Carbon-Aware
418,True,161,107,1.5,161,50856.0,276.5,41.68,2.64,Carbon-Aware
418,True,214,107,2.0,214,49496.5,271.5,43.24,4.4,Carbon-Aware
419,True,101,101,1.0,101,70656.0,262.75,15.74,0.19,Carbon-Aware
419,True,152,101,1.5,152,46882.75,252.75,44.09,3.99,Carbon-Aware
419,True,202,101,2.0,202,45372.0,255.0,45.9,3.13,Carbon-Aware
420,True,103,103,1.0,103,56102.25,232.5,13.78,4.52,Carbon-Aware
420,True,155,103,1.5,155,52953.0,220.5,18.62,9.45,Carbon-Aware
420,True,206,103,2.0,206,45784.5,218.75,29.64,10.16,Carbon-Aware
421,True,86,86,1.0,86,52695.5,229.5,12.12,2.55,Carbon-Aware
421,True,129,86,1.5,128,47498.25,218.25,20.78,7.32,Carbon-Aware
421,True,172,86,2.0,156,47316.0,220.25,21.09,6.48,Carbon-Aware
422,True,84,84,1.0,84,74037.5,302.75,2.0,0.57,Carbon-Aware
422,True,126,84,1.5,124,68377.25,295.5,9.49,2.96,Carbon-Aware
422,True,168,84,2.0,164,66069.5,286.5,12.55,5.91,Carbon-Aware
423,True,126,126,1.0,126,73519.25,299.75,14.32,1.32,Carbon-Aware
423,True,189,126,1.5,189,72713.75,290.75,15.26,4.28,Carbon-Aware
423,True,252,126,2.0,252,71306.75,284.25,16.9,6.42,Carbon-Aware
424,True,100,100,1.0,100,93509.75,300.75,13.12,4.22,Carbon-Aware
424,True,150,100,1.5,150,71490.25,292.5,33.58,6.85,Carbon-Aware
424,True,200,100,2.0,200,71100.0,297.25,33.94,5.33,Carbon-Aware
425,True,101,101,1.0,101,75319.5,248.75,17.51,2.64,Carbon-Aware
425,True,152,101,1.5,152,56056.5,238.25,38.61,6.75,Carbon-Aware
425,True,202,101,2.0,202,56524.75,239.25,38.09,6.36,Carbon-Aware
426,True,75,75,1.0,75,77325.5,272.75,11.1,2.06,Carbon-Aware
426,True,113,75,1.5,113,70573.25,268.25,18.86,3.68,Carbon-Aware
426,True,150,75,2.0,150,67948.5,258.75,21.88,7.09,Carbon-Aware
427,True,113,113,1.0,113,108424.5,367.5,7.8,1.67,Carbon-Aware
427,True,170,113,1.5,170,98022.75,351.5,16.64,5.95,Carbon-Aware
427,True,226,113,2.0,226,91981.75,348.75,21.78,6.69,Carbon-Aware
428,True,93,93,1.0,93,93183.25,316.5,15.05,6.15,Carbon-Aware
428,True,140,93,1.5,140,83070.75,313.0,24.26,7.19,Carbon-Aware
428,True,186,93,2.0,186,81648.25,303.5,25.56,10.01,Carbon-Aware
429,True,101,101,1.0,101,69587.0,226.5,5.17,2.05,Carbon-Aware
429,True,152,101,1.5,152,63392.0,219.0,13.61,5.3,Carbon-Aware
429,True,202,101,2.0,202,53797.75,216.25,26.69,6.49,Carbon-Aware
430,True,68,68,1.0,68,83448.25,253.5,2.13,2.41,Carbon-Aware
430,True,102,68,1.5,102,75481.25,247.5,11.47,4.72,Carbon-Aware
430,True,136,68,2.0,125,68356.25,249.25,19.83,4.04,Carbon-Aware
431,True,155,103,1.5,155,89218.0,303.25,10.15,2.18,Carbon-Aware
431,True,206,103,2.0,206,74158.0,294.5,25.31,5.0,Carbon-Aware
432,True,99,99,1.0,99,80940.0,242.75,12.24,3.77,Carbon-Aware
432,True,149,99,1.5,149,55504.0,239.5,39.82,5.05,Carbon-Aware
432,True,198,99,2.0,198,51108.25,240.0,44.59,4.86,Carbon-Aware
433,True,105,105,1.0,105,87032.5,274.25,6.12,1.7,Carbon-Aware
433,True,158,105,1.5,156,64164.25,266.25,30.79,4.57,Carbon-Aware
433,True,210,105,2.0,210,44917.0,270.0,51.55,3.23,Carbon-Aware
434,True,96,96,1.0,96,137279.75,361.25,1.6,1.77,Carbon-Aware
434,True,144,96,1.5,144,99295.0,352.25,28.83,4.21,Carbon-Aware
434,True,192,96,2.0,192,95683.5,345.0,31.42,6.19,Carbon-Aware
435,True,84,84,1.0,84,116603.25,322.0,10.58,3.23,Carbon-Aware
435,True,126,84,1.5,126,61037.25,314.25,53.19,5.56,Carbon-Aware
435,True,168,84,2.0,159,62268.25,309.5,52.25,6.99,Carbon-Aware
436,True,104,104,1.0,104,132997.5,365.5,8.57,1.55,Carbon-Aware
436,True,156,104,1.5,151,94132.75,356.5,35.29,3.97,Carbon-Aware
436,True,208,104,2.0,208,72942.5,357.5,49.86,3.7,Carbon-Aware
437,True,118,118,1.0,118,71140.0,273.5,14.9,1.62,Carbon-Aware
437,True,177,118,1.5,175,64551.25,268.0,22.78,3.6,Carbon-Aware
437,True,236,118,2.0,236,45073.5,272.75,46.08,1.89,Carbon-Aware
438,True,101,101,1.0,101,94763.25,254.25,11.55,0.0,Carbon-Aware
438,True,152,101,1.5,152,51364.75,246.75,52.06,2.95,Carbon-Aware
438,True,202,101,2.0,202,40015.5,248.0,62.65,2.46,Carbon-Aware
439,True,98,98,1.0,98,118503.0,312.5,17.99,4.87,Carbon-Aware
439,True,147,98,1.5,147,75309.25,310.5,47.88,5.48,Carbon-Aware
439,True,196,98,2.0,196,69751.0,309.75,51.73,5.71,Carbon-Aware
440,True,102,102,1.0,102,132925.25,365.25,13.11,1.62,Carbon-Aware
440,True,153,102,1.5,153,99173.75,364.25,35.17,1.89,Carbon-Aware
440,True,204,102,2.0,204,76458.25,360.25,50.02,2.96,Carbon-Aware
441,True,94,94,1.0,94,98311.5,279.75,12.6,5.65,Carbon-Aware
441,True,141,94,1.5,141,55771.75,276.75,50.42,6.66,Carbon-Aware
441,True,188,94,2.0,188,16998.0,284.0,84.89,4.22,Carbon-Aware
442,True,111,111,1.0,111,94576.75,318.75,15.77,2.3,Carbon-Aware
442,True,167,111,1.5,167,41214.0,317.75,63.3,2.61,Carbon-Aware
442,True,222,111,2.0,220,12388.25,325.75,88.97,0.15,Carbon-Aware
443,True,106,106,1.0,106,108449.0,306.75,10.54,-0.08,Carbon-Aware
443,True,159,106,1.5,159,49268.25,298.25,59.36,2.69,Carbon-Aware
443,True,212,106,2.0,212,12085.5,307.5,90.03,-0.33,Carbon-Aware
444,True,123,123,1.0,123,10788.0,287.25,58.02,-0.35,Carbon-Aware
444,True,185,123,1.5,185,8970.0,286.75,65.09,-0.17,Carbon-Aware
444,True,246,123,2.0,246,8654.75,265.5,66.32,7.25,Carbon-Aware
445,True,110,110,1.0,110,10939.25,278.25,62.88,2.37,Carbon-Aware
445,True,165,110,1.5,165,8743.0,269.25,70.33,5.53,Carbon-Aware
445,True,220,110,2.0,220,8521.75,267.5,71.08,6.14,Carbon-Aware
446,True,104,104,1.0,104,13360.25,282.75,57.5,2.58,Carbon-Aware
446,True,156,104,1.5,156,9399.5,287.5,70.1,0.95,Carbon-Aware
446,True,208,104,2.0,208,8674.5,280.75,72.4,3.27,Carbon-Aware
447,True,111,111,1.0,111,12754.5,359.5,18.67,0.62,Carbon-Aware
447,True,167,111,1.5,164,11032.5,359.5,29.65,0.62,Carbon-Aware
447,True,222,111,2.0,200,11258.5,336.5,28.21,6.98,Carbon-Aware
448,True,107,107,1.0,107,9628.0,243.75,10.17,1.32,Carbon-Aware
448,True,161,107,1.5,161,7485.0,238.75,30.16,3.34,Carbon-Aware
448,True,214,107,2.0,200,7346.0,222.0,31.46,10.12,Carbon-Aware
449,True,113,113,1.0,113,10298.75,280.25,11.84,-1.72,Carbon-Aware
449,True,170,113,1.5,170,8292.5,263.5,29.02,4.36,Carbon-Aware
449,True,226,113,2.0,181,8410.75,258.25,28.01,6.26,Carbon-Aware
450,True,106,106,1.0,106,10192.75,263.75,5.32,1.95,Carbon-Aware
450,True,159,106,1.5,107,10348.25,260.5,3.88,3.16,Carbon-Aware
450,True,212,106,2.0,118,10601.0,256.75,1.53,4.55,Carbon-Aware
451,True,96,96,1.0,96,7721.25,217.0,12.05,3.02,Carbon-Aware
451,True,144,96,1.5,116,7319.75,208.5,16.62,6.82,Carbon-Aware
451,True,192,96,2.0,103,7250.5,216.0,17.41,3.46,Carbon-Aware
452,True,63,63,1.0,63,8864.75,259.25,4.31,1.89,Carbon-Aware
452,True,95,63,1.5,86,8119.0,249.75,12.36,5.49,Carbon-Aware
452,True,126,63,2.0,85,8210.0,256.5,11.37,2.93,Carbon-Aware
453,True,105,105,1.0,105,77993.5,241.75,16.43,1.73,Carbon-Aware
453,True,158,105,1.5,158,48619.0,242.25,47.9,1.52,Carbon-Aware
453,True,210,105,2.0,210,36631.0,246.5,60.75,-0.2,Carbon-Aware
454,True,95,95,1.0,95,85433.25,258.5,20.2,2.73,Carbon-Aware
454,True,143,95,1.5,143,48537.25,252.0,54.66,5.17,Carbon-Aware
454,True,190,95,2.0,190,48320.25,250.25,54.87,5.83,Carbon-Aware
455,True,120,120,1.0,120,102184.75,311.5,7.35,2.81,Carbon-Aware
455,True,180,120,1.5,180,84368.75,310.25,23.51,3.2,Carbon-Aware
455,True,240,120,2.0,224,58486.25,308.75,46.97,3.67,Carbon-Aware
456,True,88,88,1.0,88,83023.5,240.0,9.35,3.71,Carbon-Aware
456,True,132,88,1.5,128,46544.25,235.25,49.18,5.62,Carbon-Aware
456,True,176,88,2.0,176,45592.75,232.25,50.22,6.82,Carbon-Aware
457,True,95,95,1.0,95,92858.0,274.75,7.08,2.4,Carbon-Aware
457,True,143,95,1.5,142,55075.75,266.75,44.89,5.24,Carbon-Aware
457,True,190,95,2.0,190,54847.75,262.0,45.12,6.93,Carbon-Aware
458,True,89,89,1.0,89,78727.25,250.5,11.55,5.65,Carbon-Aware
458,True,134,89,1.5,133,45764.5,248.75,48.58,6.31,Carbon-Aware
458,True,178,89,2.0,178,45347.5,247.25,49.05,6.87,Carbon-Aware
459,True,101,101,1.0,101,104995.75,279.5,4.49,2.7,Carbon-Aware
459,True,152,101,1.5,152,69550.5,270.75,36.73,5.74,Carbon-Aware
459,True,202,101,2.0,202,64527.25,268.0,41.3,6.7,Carbon-Aware
460,True,83,83,1.0,83,110770.5,295.75,4.76,2.07,Carbon-Aware
460,True,125,83,1.5,125,73126.5,288.75,37.13,4.39,Carbon-Aware
460,True,166,83,2.0,166,65261.0,287.25,43.89,4.88,Carbon-Aware
461,True,105,105,1.0,105,77128.25,274.25,22.69,2.83,Carbon-Aware
461,True,158,105,1.5,158,58856.5,271.25,41.01,3.9,Carbon-Aware
461,True,210,105,2.0,210,54591.25,266.5,45.28,5.58,Carbon-Aware
462,True,100,100,1.0,100,85898.25,285.75,4.16,1.38,Carbon-Aware
462,True,150,100,1.5,134,78939.75,280.5,11.92,3.19,Carbon-Aware
462,True,200,100,2.0,200,74968.25,282.75,16.36,2.42,Carbon-Aware
463,True,105,105,1.0,105,63950.75,223.75,9.16,3.97,Carbon-Aware
463,True,158,105,1.5,158,58609.5,214.0,16.74,8.15,Carbon-Aware
463,True,210,105,2.0,210,50211.5,219.75,28.67,5.69,Carbon-Aware
464,True,97,97,1.0,97,60003.75,194.5,4.01,1.02,Carbon-Aware
464,True,146,97,1.5,140,53414.25,192.25,14.55,2.16,Carbon-Aware
464,True,194,97,2.0,194,53453.25,183.0,14.49,6.87,Carbon-Aware
465,True,105,105,1.0,105,97038.0,244.25,11.69,2.69,Carbon-Aware
465,True,158,105,1.5,158,62161.75,232.75,43.43,7.27,Carbon-Aware
465,True,210,105,2.0,210,57689.5,243.0,47.5,3.19,Carbon-Aware
466,True,98,98,1.0,98,102126.25,235.75,13.22,4.17,Carbon-Aware
466,True,147,98,1.5,147,65837.25,237.0,44.06,3.66,Carbon-Aware
466,True,196,98,2.0,196,63431.5,233.25,46.1,5.18,Carbon-Aware
467,True,109,109,1.0,109,159525.75,366.5,2.37,1.35,Carbon-Aware
467,True,164,109,1.5,164,113480.0,356.25,30.55,4.1,Carbon-Aware
467,True,218,109,2.0,218,96870.0,362.0,40.72,2.56,Carbon-Aware
468,True,105,105,1.0,105,115665.25,317.0,3.49,1.55,Carbon-Aware
468,True,158,105,1.5,154,93939.5,311.25,21.62,3.34,Carbon-Aware
468,True,210,105,2.0,210,84069.5,308.5,29.85,4.19,Carbon-Aware
469,True,90,90,1.0,90,99357.0,281.0,6.57,2.09,Carbon-Aware
469,True,135,90,1.5,135,75841.0,276.0,28.69,3.83,Carbon-Aware
469,True,180,90,2.0,177,74663.75,270.5,29.79,5.75,Carbon-Aware
470,True,96,96,1.0,96,101532.0,259.25,5.2,4.6,Carbon-Aware
470,True,144,96,1.5,144,73922.0,254.5,30.98,6.35,Carbon-Aware
470,True,192,96,2.0,192,73704.75,249.25,31.18,8.28,Carbon-Aware
471,True,115,115,1.0,115,106547.0,301.5,7.75,2.43,Carbon-Aware
471,True,173,115,1.5,173,100598.75,294.5,12.9,4.69,Carbon-Aware
471,True,230,115,2.0,230,89394.5,298.0,22.6,3.56,Carbon-Aware
472,True,108,108,1.0,108,108770.5,301.75,12.12,2.43,Carbon-Aware
472,True,162,108,1.5,146,94309.5,292.5,23.8,5.42,Carbon-Aware
472,True,216,108,2.0,216,85979.5,295.5,30.53,4.45,Carbon-Aware
473,True,106,106,1.0,106,127054.25,329.25,5.76,2.73,Carbon-Aware
473,True,159,106,1.5,158,108857.5,318.5,19.26,5.91,Carbon-Aware
473,True,212,106,2.0,212,100173.25,323.25,25.7,4.51,Carbon-Aware
474,True,103,103,1.0,103,92601.25,222.75,6.96,0.78,Carbon-Aware
474,True,155,103,1.5,155,73999.0,213.75,25.65,4.79,Carbon-Aware
474,True,206,103,2.0,206,61209.0,212.5,38.5,5.35,Carbon-Aware
475,True,106,106,1.0,106,89897.25,224.25,6.98,-2.63,Carbon-Aware
475,True,159,106,1.5,159,74621.25,211.5,22.78,3.2,Carbon-Aware
475,True,212,106,2.0,212,54973.25,218.0,43.11,0.23,Carbon-Aware
476,True,118,118,1.0,118,111562.75,299.5,12.38,1.32,Carbon-Aware
476,True,177,118,1.5,177,108737.25,291.75,14.59,3.87,Carbon-Aware
476,True,236,118,2.0,236,81955.75,293.25,35.63,3.38,Carbon-Aware
477,True,103,103,1.0,103,108508.5,294.75,13.33,2.4,Carbon-Aware
477,True,155,103,1.5,155,86477.5,294.0,30.93,2.65,Carbon-Aware
477,True,206,103,2.0,206,61140.0,291.25,51.17,3.56,Carbon-Aware
478,True,112,112,1.0,112,124236.5,328.0,7.36,3.95,Carbon-Aware
478,True,168,112,1.5,168,105662.0,316.5,21.21,7.32,Carbon-Aware
478,True,224,112,2.0,224,57178.5,323.75,57.36,5.2,Carbon-Aware
479,True,97,97,1.0,97,139850.5,313.0,4.37,3.54,Carbon-Aware
479,True,146,97,1.5,146,101300.75,303.5,30.73,6.47,Carbon-Aware
479,True,194,97,2.0,194,79936.5,305.25,45.34,5.93,Carbon-Aware
480,True,116,116,1.0,116,60390.75,287.75,25.18,2.79,Carbon-Aware
480,True,174,116,1.5,174,14855.5,293.5,81.6,0.84,Carbon-Aware
480,True,232,116,2.0,220,9492.75,295.25,88.24,0.25,Carbon-Aware
481,True,97,97,1.0,97,116208.0,340.0,3.64,1.38,Carbon-Aware
481,True,146,97,1.5,146,40249.5,334.75,66.62,2.9,Carbon-Aware
481,True,194,97,2.0,194,12556.25,340.0,89.59,1.38,Carbon-Aware
482,True,101,101,1.0,101,68905.0,259.5,15.77,3.8,Carbon-Aware
482,True,152,101,1.5,152,19904.0,266.0,75.67,1.39,Carbon-Aware
482,True,202,101,2.0,201,8451.0,271.75,89.67,-0.74,Carbon-Aware
483,True,109,109,1.0,109,10077.5,310.25,4.48,1.19,Carbon-Aware
483,True,164,109,1.5,113,10155.75,313.75,3.74,0.08,Carbon-Aware
483,True,218,109,2.0,112,10058.25,310.0,4.67,1.27,Carbon-Aware
484,True,95,95,1.0,95,8083.5,241.0,31.09,3.6,Carbon-Aware
484,True,143,95,1.5,106,7464.25,242.25,36.37,3.1,Carbon-Aware
484,True,190,95,2.0,108,7595.75,242.0,35.25,3.2,Carbon-Aware
485,True,100,100,1.0,100,9972.25,302.25,22.49,-2.2,Carbon-Aware
485,True,150,100,1.5,115,9796.75,301.25,23.85,-1.86,Carbon-Aware
485,True,200,100,2.0,111,10249.75,302.0,20.33,-2.11,Carbon-Aware
486,True,106,106,1.0,106,30315.5,267.5,17.03,5.56,Carbon-Aware
486,True,159,106,1.5,116,27337.75,269.25,25.18,4.94,Carbon-Aware
486,True,212,106,2.0,118,27206.75,272.5,25.54,3.8,Carbon-Aware
487,True,102,102,1.0,102,41637.5,324.25,13.94,2.63,Carbon-Aware
487,True,153,102,1.5,118,36948.0,330.0,23.63,0.9,Carbon-Aware
487,True,204,102,2.0,123,38138.0,325.75,21.17,2.18,Carbon-Aware
488,True,105,105,1.0,105,35829.5,275.75,15.62,3.92,Carbon-Aware
488,True,158,105,1.5,122,32605.0,270.0,23.22,5.92,Carbon-Aware
488,True,210,105,2.0,116,32101.25,277.25,24.4,3.4,Carbon-Aware
489,True,108,108,1.0,108,95981.0,215.0,6.59,3.59,Carbon-Aware
489,True,162,108,1.5,162,71329.0,208.75,30.59,6.39,Carbon-Aware
489,True,216,108,2.0,216,28172.0,218.75,72.58,1.91,Carbon-Aware
490,True,111,111,1.0,111,112969.5,246.5,3.32,2.47,Carbon-Aware
490,True,167,111,1.5,167,79926.0,241.0,31.6,4.65,Carbon-Aware
490,True,222,111,2.0,220,33674.75,256.25,71.18,-1.38,Carbon-Aware
491,True,103,103,1.0,103,122047.75,284.0,11.3,6.35,Carbon-Aware
491,True,155,103,1.5,155,100594.0,277.25,26.89,8.57,Carbon-Aware
491,True,206,103,2.0,206,47742.25,290.75,65.3,4.12,Carbon-Aware
492,True,105,105,1.0,105,46501.0,263.5,31.5,5.13,Carbon-Aware
492,True,158,105,1.5,158,36040.0,260.0,46.91,6.39,Carbon-Aware
492,True,210,105,2.0,210,33793.75,254.0,50.22,8.55,Carbon-Aware
493,True,103,103,1.0,103,42715.25,244.0,30.76,2.4,Carbon-Aware
493,True,155,103,1.5,155,33913.5,243.0,45.03,2.8,Carbon-Aware
493,True,206,103,2.0,206,31869.5,240.0,48.34,4.0,Carbon-Aware
494,True,99,99,1.0,99,56181.5,269.25,11.21,3.41,Carbon-Aware
494,True,149,99,1.5,149,37236.5,271.5,41.15,2.6,Carbon-Aware
494,True,198,99,2.0,198,37360.75,266.75,40.95,4.3,Carbon-Aware
495,True,98,98,1.0,98,56075.25,292.5,7.26,1.85,Carbon-Aware
495,True,147,98,1.5,147,49479.75,284.75,18.17,4.45,Carbon-Aware
495,True,196,98,2.0,196,47963.75,292.0,20.68,2.01,Carbon-Aware
496,True,98,98,1.0,98,59654.25,297.25,4.68,1.16,Carbon-Aware
496,True,147,98,1.5,147,52480.25,291.25,16.14,3.16,Carbon-Aware
496,True,196,98,2.0,196,50617.0,296.25,19.12,1.5,Carbon-Aware
497,True,99,99,1.0,99,66659.75,365.75,10.6,0.41,Carbon-Aware
497,True,149,99,1.5,149,58922.0,357.75,20.98,2.59,Carbon-Aware
497,True,198,99,2.0,198,58751.75,355.75,21.21,3.13,Carbon-Aware
498,True,99,99,1.0,99,93448.0,295.75,7.83,3.03,Carbon-Aware
498,True,149,99,1.5,149,66076.0,293.0,34.82,3.93,Carbon-Aware
498,True,198,99,2.0,198,62847.0,288.5,38.01,5.41,Carbon-Aware
499,True,97,97,1.0,97,73545.0,248.0,15.75,4.34,Carbon-Aware
499,True,146,97,1.5,140,44018.25,240.0,49.58,7.43,Carbon-Aware
499,True,194,97,2.0,194,44486.75,246.25,49.04,5.01,Carbon-Aware
500,True,107,107,1.0,107,70771.5,282.75,19.4,3.0,Carbon-Aware
500,True,161,107,1.5,161,56815.25,279.25,35.29,4.2,Carbon-Aware
500,True,214,107,2.0,212,59763.25,272.0,31.93,6.69,Carbon-Aware
501,True,104,104,1.0,104,116185.25,323.0,11.38,3.22,Carbon-Aware
501,True,156,104,1.5,156,99851.75,313.25,23.84,6.14,Carbon-Aware
501,True,208,104,2.0,208,92895.0,311.25,29.14,6.74,Carbon-Aware
502,True,109,109,1.0,109,106661.25,336.5,11.88,2.75,Carbon-Aware
502,True,164,109,1.5,164,99308.75,334.25,17.95,3.4,Carbon-Aware
502,True,218,109,2.0,218,93457.75,323.75,22.79,6.43,Carbon-Aware
503,True,116,116,1.0,116,98196.25,296.5,10.9,-2.6,Carbon-Aware
503,True,174,116,1.5,174,92459.75,280.5,16.1,2.94,Carbon-Aware
503,True,232,116,2.0,232,87680.5,277.75,20.44,3.89,Carbon-Aware
504,True,109,109,1.0,109,82092.0,238.0,6.37,2.96,Carbon-Aware
504,True,164,109,1.5,164,77183.25,233.0,11.97,4.99,Carbon-Aware
504,True,218,109,2.0,218,51732.25,236.25,40.99,3.67,Carbon-Aware
505,True,95,95,1.0,95,71575.5,195.75,5.89,1.51,Carbon-Aware
505,True,143,95,1.5,138,62339.0,179.75,18.04,9.56,Carbon-Aware
505,True,190,95,2.0,190,57329.75,176.25,24.62,11.32,Carbon-Aware
506,True,107,107,1.0,107,104811.5,299.75,5.63,3.46,Carbon-Aware
506,True,161,107,1.5,161,98374.75,287.25,11.42,7.49,Carbon-Aware
506,True,214,107,2.0,214,70484.25,287.0,36.54,7.57,Carbon-Aware
507,True,97,97,1.0,97,70421.75,217.25,5.85,0.57,Carbon-Aware
507,True,146,97,1.5,146,38635.75,219.25,48.34,-0.34,Carbon-Aware
507,True,194,97,2.0,194,20527.0,216.0,72.56,1.14,Carbon-Aware
508,True,110,110,1.0,110,73018.5,265.0,12.47,2.75,Carbon-Aware
508,True,165,110,1.5,165,41535.75,271.75,50.21,0.28,Carbon-Aware
508,True,220,110,2.0,220,20478.5,267.5,75.45,1.83,Carbon-Aware
509,True,104,104,1.0,104,74705.25,245.75,11.55,2.96,Carbon-Aware
509,True,156,104,1.5,156,42998.0,246.75,49.09,2.57,Carbon-Aware
509,True,208,104,2.0,208,19085.25,246.5,77.4,2.67,Carbon-Aware
510,True,103,103,1.0,103,34899.5,321.25,12.17,1.46,Carbon-Aware
510,True,155,103,1.5,141,29103.0,317.75,26.76,2.53,Carbon-Aware
510,True,206,103,2.0,206,28453.0,314.0,28.4,3.68,Carbon-Aware
511,True,101,101,1.0,101,28942.5,286.0,27.54,1.63,Carbon-Aware
511,True,152,101,1.5,152,23904.5,279.25,40.16,3.96,Carbon-Aware
511,True,202,101,2.0,202,24405.0,278.25,38.9,4.3,Carbon-Aware
512,True,95,95,1.0,95,25137.5,242.0,23.36,2.42,Carbon-Aware
512,True,143,95,1.5,140,19542.25,237.5,40.42,4.23,Carbon-Aware
512,True,190,95,2.0,160,19266.0,232.5,41.26,6.25,Carbon-Aware
513,True,106,106,1.0,106,56868.25,233.25,23.12,3.72,Carbon-Aware
513,True,159,106,1.5,159,50401.25,232.75,31.87,3.92,Carbon-Aware
513,True,212,106,2.0,212,41325.5,234.5,44.14,3.2,Carbon-Aware
514,True,102,102,1.0,102,74253.25,248.25,15.95,4.52,Carbon-Aware
514,True,153,102,1.5,150,58292.0,246.0,34.01,5.38,Carbon-Aware
514,True,204,102,2.0,204,51745.25,248.5,41.43,4.42,Carbon-Aware
515,True,104,104,1.0,104,61513.75,231.25,12.62,-0.98,Carbon-Aware
515,True,156,104,1.5,129,44260.25,227.0,37.13,0.87,Carbon-Aware
515,True,208,104,2.0,208,43425.0,221.0,38.32,3.49,Carbon-Aware
516,True,93,93,1.0,93,99852.0,258.5,12.0,1.34,Carbon-Aware
516,True,140,93,1.5,132,67288.25,256.25,40.7,2.19,Carbon-Aware
516,True,186,93,2.0,186,48148.0,263.25,57.57,-0.48,Carbon-Aware
517,True,112,112,1.0,112,98976.5,288.0,12.99,1.12,Carbon-Aware
517,True,168,112,1.5,168,70694.5,280.75,37.85,3.61,Carbon-Aware
517,True,224,112,2.0,224,38531.5,280.25,66.13,3.78,Carbon-Aware
518,True,113,113,1.0,113,110618.75,302.75,7.62,-0.17,Carbon-Aware
518,True,170,113,1.5,170,79682.5,294.75,33.45,2.48,Carbon-Aware
518,True,226,113,2.0,220,39685.25,310.25,66.86,-2.65,Carbon-Aware
519,True,108,108,1.0,108,50258.5,283.75,23.3,2.74,Carbon-Aware
519,True,162,108,1.5,162,29145.0,281.75,55.52,3.43,Carbon-Aware
519,True,216,108,2.0,216,16984.25,276.0,74.08,5.4,Carbon-Aware
520,True,110,110,1.0,110,53676.5,316.25,20.14,2.24,Carbon-Aware
520,True,165,110,1.5,165,34006.5,315.25,49.4,2.55,Carbon-Aware
520,True,220,110,2.0,216,20059.5,319.5,70.16,1.24,Carbon-Aware
521,True,99,99,1.0,99,42543.0,238.75,36.85,1.44,Carbon-Aware
521,True,149,99,1.5,149,27099.0,238.5,59.77,1.55,Carbon-Aware
521,True,198,99,2.0,198,16154.25,244.25,76.02,-0.83,Carbon-Aware
522,True,115,115,1.0,115,16746.75,247.75,23.7,0.7,Carbon-Aware
522,True,173,115,1.5,173,16214.5,244.25,26.13,2.1,Carbon-Aware
522,True,230,115,2.0,220,13252.25,241.5,39.62,3.21,Carbon-Aware
523,True,106,106,1.0,106,21829.0,284.25,15.34,0.79,Carbon-Aware
523,True,159,106,1.5,159,19943.5,280.0,22.66,2.27,Carbon-Aware
523,True,212,106,2.0,212,15275.5,282.0,40.76,1.57,Carbon-Aware
524,True,100,100,1.0,100,21341.0,255.5,22.71,3.22,Carbon-Aware
524,True,150,100,1.5,150,16467.0,250.75,40.36,5.02,Carbon-Aware
524,True,200,100,2.0,200,15131.0,253.25,45.2,4.07,Carbon-Aware
525,True,105,105,1.0,105,45112.75,396.75,16.98,2.58,Carbon-Aware
525,True,158,105,1.5,158,33492.5,393.75,38.36,3.31,Carbon-Aware
525,True,210,105,2.0,210,26087.0,392.25,51.99,3.68,Carbon-Aware
526,True,90,90,1.0,90,35400.75,256.75,10.81,1.63,Carbon-Aware
526,True,135,90,1.5,131,18677.5,251.0,52.94,3.83,Carbon-Aware
526,True,180,90,2.0,176,13088.0,258.5,67.03,0.96,Carbon-Aware
527,True,87,87,1.0,87,30026.5,235.25,8.64,0.74,Carbon-Aware
527,True,131,87,1.5,131,15548.5,236.0,52.69,0.42,Carbon-Aware
527,True,174,87,2.0,174,12593.0,230.25,61.68,2.85,Carbon-Aware
528,True,116,116,1.0,116,15991.75,256.0,43.94,1.63,Carbon-Aware
528,True,174,116,1.5,124,15660.5,254.0,45.1,2.4,Carbon-Aware
528,True,232,116,2.0,124,15977.25,259.25,43.99,0.38,Carbon-Aware
529,True,165,110,1.5,161,28141.5,324.0,16.94,2.11,Carbon-Aware
529,True,220,110,2.0,124,24473.5,334.75,27.77,-1.13,Carbon-Aware
530,True,97,97,1.0,97,19542.25,230.0,19.23,0.43,Carbon-Aware
530,True,146,97,1.5,120,14152.25,227.25,41.5,1.62,Carbon-Aware
530,True,194,97,2.0,127,14812.25,229.25,38.78,0.76,Carbon-Aware
531,True,112,112,1.0,112,66570.75,230.75,4.88,-0.44,Carbon-Aware
531,True,168,112,1.5,168,30891.5,224.0,55.86,2.5,Carbon-Aware
531,True,224,112,2.0,218,8751.75,234.25,87.5,-1.96,Carbon-Aware
532,True,96,96,1.0,96,77625.75,287.25,7.76,1.46,Carbon-Aware
532,True,144,96,1.5,144,58197.0,279.75,30.85,4.03,Carbon-Aware
532,True,192,96,2.0,192,16967.25,285.75,79.84,1.97,Carbon-Aware
533,True,108,108,1.0,108,50833.5,217.75,14.21,5.74,Carbon-Aware
533,True,162,108,1.5,162,26662.25,211.5,55.0,8.44,Carbon-Aware
533,True,216,108,2.0,216,7990.5,213.5,86.51,7.58,Carbon-Aware
534,True,92,92,1.0,92,16116.5,227.5,60.55,2.88,Carbon-Aware
534,True,138,92,1.5,127,8589.75,231.75,78.97,1.07,Carbon-Aware
534,True,184,92,2.0,184,7211.5,225.0,82.35,3.95,Carbon-Aware
535,True,98,98,1.0,98,14846.75,252.75,59.23,1.46,Carbon-Aware
535,True,147,98,1.5,147,9273.75,250.25,74.53,2.44,Carbon-Aware
535,True,196,98,2.0,184,8088.0,252.0,77.79,1.75,Carbon-Aware
536,True,114,114,1.0,114,6619.75,191.5,60.28,-0.52,Carbon-Aware
536,True,171,114,1.5,171,5825.5,185.75,65.05,2.49,Carbon-Aware
536,True,228,114,2.0,184,5705.0,180.25,65.77,5.38,Carbon-Aware
537,True,111,111,1.0,111,29180.0,307.0,14.59,-1.57,Carbon-Aware
537,True,167,111,1.5,167,22167.5,296.25,35.11,1.99,Carbon-Aware
537,True,222,111,2.0,217,18074.25,291.75,47.1,3.47,Carbon-Aware
538,True,105,105,1.0,105,21374.0,231.0,14.03,2.01,Carbon-Aware
538,True,158,105,1.5,158,18013.0,229.5,27.55,2.65,Carbon-Aware
538,True,210,105,2.0,208,13463.5,232.25,45.85,1.48,Carbon-Aware
539,True,102,102,1.0,102,21671.75,332.25,19.95,1.41,Carbon-Aware
539,True,153,102,1.5,153,21158.0,324.5,21.85,3.71,Carbon-Aware
539,True,204,102,2.0,204,18155.5,318.25,32.94,5.56,Carbon-Aware
540,True,110,110,1.0,110,47517.5,333.0,9.52,0.6,Carbon-Aware
540,True,165,110,1.5,163,51018.25,328.25,2.85,2.01,Carbon-Aware
540,True,220,110,2.0,202,46208.25,334.75,12.01,0.07,Carbon-Aware
541,True,113,113,1.0,113,46121.75,325.25,14.58,1.14,Carbon-Aware
541,True,170,113,1.5,170,50887.25,318.25,5.76,3.27,Carbon-Aware
541,True,226,113,2.0,149,46840.5,321.75,13.25,2.2,Carbon-Aware
542,True,122,122,1.0,122,50932.5,362.0,13.34,-0.98,Carbon-Aware
542,True,183,122,1.5,183,56516.5,355.5,3.84,0.84,Carbon-Aware
542,True,244,122,2.0,244,61090.0,341.75,-3.94,4.67,Carbon-Aware
543,True,101,101,1.0,101,88000.75,223.0,4.13,1.22,Carbon-Aware
543,True,152,101,1.5,152,66876.25,213.0,27.14,5.65,Carbon-Aware
543,True,202,101,2.0,202,56054.75,212.5,38.93,5.87,Carbon-Aware
544,True,104,104,1.0,104,83985.25,238.5,10.77,2.95,Carbon-Aware
544,True,156,104,1.5,156,68064.25,240.0,27.69,2.34,Carbon-Aware
544,True,208,104,2.0,208,53549.75,236.0,43.11,3.97,Carbon-Aware
545,True,95,95,1.0,95,88657.25,288.75,22.51,4.07,Carbon-Aware
545,True,143,95,1.5,143,72283.5,284.5,36.82,5.48,Carbon-Aware
545,True,190,95,2.0,190,71992.5,283.0,37.08,5.98,Carbon-Aware
546,True,99,99,1.0,99,94857.25,260.5,7.06,2.8,Carbon-Aware
546,True,149,99,1.5,149,69576.0,261.0,31.83,2.61,Carbon-Aware
546,True,198,99,2.0,198,55454.25,260.75,45.66,2.71,Carbon-Aware
547,True,112,112,1.0,112,78271.25,237.75,7.78,4.8,Carbon-Aware
547,True,168,112,1.5,168,48368.75,238.5,43.01,4.5,Carbon-Aware
547,True,224,112,2.0,223,41518.5,238.25,51.08,4.6,Carbon-Aware
548,True,105,105,1.0,105,63672.5,186.75,9.2,4.96,Carbon-Aware
548,True,158,105,1.5,158,43433.25,185.0,38.06,5.85,Carbon-Aware
548,True,210,105,2.0,210,34449.5,184.0,50.87,6.36,Carbon-Aware
549,True,120,120,1.0,120,68172.5,328.75,16.88,0.83,Carbon-Aware
549,True,180,120,1.5,180,52378.75,326.75,36.14,1.43,Carbon-Aware
549,True,240,120,2.0,240,47266.75,318.5,42.37,3.92,Carbon-Aware
550,True,119,119,1.0,119,60941.0,279.5,11.27,1.58,Carbon-Aware
550,True,179,119,1.5,177,43199.0,272.75,37.1,3.96,Carbon-Aware
550,True,238,119,2.0,238,39939.5,269.5,41.85,5.11,Carbon-Aware
551,True,99,99,1.0,99,59510.5,237.25,18.11,3.06,Carbon-Aware
551,True,149,99,1.5,149,43701.25,231.75,39.86,5.31,Carbon-Aware
551,True,198,99,2.0,198,36280.0,242.0,50.07,1.12,Carbon-Aware
552,True,101,101,1.0,101,24564.75,167.0,18.03,-1.83,Carbon-Aware
552,True,152,101,1.5,152,20403.75,159.0,31.91,3.05,Carbon-Aware
552,True,202,101,2.0,202,11146.0,165.0,62.8,-0.61,Carbon-Aware
553,True,105,105,1.0,105,47083.75,293.5,22.13,1.68,Carbon-Aware
553,True,158,105,1.5,158,38590.75,288.5,36.18,3.35,Carbon-Aware
553,True,210,105,2.0,210,22999.75,291.0,61.96,2.51,Carbon-Aware
554,True,107,107,1.0,107,42942.0,259.5,14.76,2.81,Carbon-Aware
554,True,161,107,1.5,161,30333.5,255.0,39.79,4.49,Carbon-Aware
554,True,214,107,2.0,214,16254.25,252.0,67.74,5.62,Carbon-Aware
555,True,111,111,1.0,111,17473.5,229.5,33.06,2.24,Carbon-Aware
555,True,167,111,1.5,167,11238.0,230.75,56.95,1.7,Carbon-Aware
555,True,222,111,2.0,220,9414.75,235.25,63.93,-0.21,Carbon-Aware
556,True,102,102,1.0,102,32677.5,317.5,12.78,2.91,Carbon-Aware
556,True,153,102,1.5,153,19381.5,315.5,48.27,3.52,Carbon-Aware
556,True,204,102,2.0,204,13421.0,316.5,64.18,3.21,Carbon-Aware
557,True,98,98,1.0,98,30838.0,292.75,11.56,2.25,Carbon-Aware
557,True,147,98,1.5,147,18151.25,289.0,47.94,3.51,Carbon-Aware
557,True,196,98,2.0,196,11966.75,286.0,65.68,4.51,Carbon-Aware
558,True,114,114,1.0,114,12608.25,286.25,26.08,2.39,Carbon-Aware
558,True,171,114,1.5,171,10879.25,276.5,36.22,5.71,Carbon-Aware
558,True,228,114,2.0,208,10331.75,277.5,39.43,5.37,Carbon-Aware
559,True,105,105,1.0,105,11349.5,271.0,29.76,1.72,Carbon-Aware
559,True,158,105,1.5,158,10578.5,262.5,34.53,4.81,Carbon-Aware
559,True,210,105,2.0,200,9317.25,269.75,42.34,2.18,Carbon-Aware
560,True,85,85,1.0,85,13332.0,273.0,10.48,2.41,Carbon-Aware
560,True,128,85,1.5,128,11050.0,271.5,25.81,2.95,Carbon-Aware
560,True,170,85,2.0,170,9914.0,265.5,33.43,5.09,Carbon-Aware
561,True,92,92,1.0,92,16944.25,362.75,18.05,2.42,Carbon-Aware
561,True,138,92,1.5,112,15261.0,359.0,26.19,3.43,Carbon-Aware
561,True,184,92,2.0,112,15041.75,362.25,27.25,2.56,Carbon-Aware
562,True,106,106,1.0,106,8392.75,223.75,28.37,2.29,Carbon-Aware
562,True,159,106,1.5,108,8296.75,223.25,29.19,2.51,Carbon-Aware
562,True,212,106,2.0,115,8333.5,223.0,28.87,2.62,Carbon-Aware
563,True,112,112,1.0,112,10972.0,268.0,8.6,-0.28,Carbon-Aware
563,True,168,112,1.5,123,11463.75,266.0,4.51,0.47,Carbon-Aware
563,True,224,112,2.0,220,12763.75,263.25,-6.32,1.5,Carbon-Aware
564,True,111,111,1.0,111,63065.75,266.0,19.37,-0.09,Carbon-Aware
564,True,167,111,1.5,164,55914.0,268.5,28.51,-1.03,Carbon-Aware
564,True,222,111,2.0,220,53295.25,260.25,31.86,2.07,Carbon-Aware
565,True,91,91,1.0,91,86589.25,240.0,3.59,3.32,Carbon-Aware
565,True,137,91,1.5,137,63304.0,236.75,29.52,4.63,Carbon-Aware
565,True,182,91,2.0,177,62121.5,229.25,30.83,7.65,Carbon-Aware
566,True,99,99,1.0,99,75426.25,262.5,13.0,0.19,Carbon-Aware
566,True,149,99,1.5,149,54813.75,253.25,36.77,3.71,Carbon-Aware
566,True,198,99,2.0,198,54632.5,258.5,36.98,1.71,Carbon-Aware
567,True,121,121,1.0,121,76770.75,280.25,6.8,-0.18,Carbon-Aware
567,True,182,121,1.5,182,75646.25,273.5,8.17,2.23,Carbon-Aware
567,True,242,121,2.0,242,37649.5,275.0,54.29,1.7,Carbon-Aware
568,True,99,99,1.0,99,97908.25,278.5,5.53,0.71,Carbon-Aware
568,True,149,99,1.5,149,80639.75,268.75,22.2,4.19,Carbon-Aware
568,True,198,99,2.0,198,67489.25,263.5,34.88,6.06,Carbon-Aware
569,True,104,104,1.0,104,99847.75,284.25,8.68,4.13,Carbon-Aware
569,True,156,104,1.5,156,83890.25,275.75,23.28,7.0,Carbon-Aware
569,True,208,104,2.0,208,58185.5,282.75,46.79,4.64,Carbon-Aware
570,True,106,106,1.0,106,88776.5,309.5,14.9,3.51,Carbon-Aware
570,True,159,106,1.5,159,33316.25,306.75,68.06,4.36,Carbon-Aware
570,True,212,106,2.0,203,15130.5,308.75,85.5,3.74,Carbon-Aware
571,True,90,90,1.0,90,112569.0,333.5,10.23,2.41,Carbon-Aware
571,True,135,90,1.5,135,58524.0,335.25,53.33,1.9,Carbon-Aware
571,True,180,90,2.0,180,20248.0,339.25,83.85,0.73,Carbon-Aware
572,True,116,116,1.0,116,84263.25,341.75,9.23,0.36,Carbon-Aware
572,True,174,116,1.5,174,23865.5,335.75,74.29,2.11,Carbon-Aware
572,True,232,116,2.0,211,18539.75,334.75,80.03,2.41,Carbon-Aware
573,True,101,101,1.0,101,12298.0,241.25,51.4,-0.31,Carbon-Aware
573,True,152,101,1.5,117,12007.75,236.75,52.55,1.56,Carbon-Aware
573,True,202,101,2.0,123,12034.75,235.75,52.44,1.98,Carbon-Aware
574,True,95,95,1.0,95,9073.5,189.75,39.5,0.78,Carbon-Aware
574,True,143,95,1.5,115,9122.0,189.75,39.18,0.78,Carbon-Aware
574,True,190,95,2.0,113,8888.75,189.5,40.73,0.92,Carbon-Aware
575,True,106,106,1.0,106,14925.0,256.5,20.71,0.48,Carbon-Aware
575,True,159,106,1.5,126,15248.0,255.0,19.0,1.07,Carbon-Aware
575,True,212,106,2.0,212,15489.5,252.25,17.71,2.13,Carbon-Aware
576,True,88,88,1.0,88,88628.25,260.5,10.12,1.14,Carbon-Aware
576,True,132,88,1.5,132,54893.75,253.5,44.33,3.8,Carbon-Aware
576,True,176,88,2.0,171,56904.25,254.5,42.3,3.42,Carbon-Aware
577,True,101,101,1.0,101,108084.5,277.75,3.95,1.51,Carbon-Aware
577,True,152,101,1.5,152,72176.25,267.5,35.86,5.14,Carbon-Aware
577,True,202,101,2.0,202,65075.75,270.25,42.17,4.17,Carbon-Aware
578,True,119,119,1.0,119,76445.0,279.0,10.33,3.63,Carbon-Aware
578,True,179,119,1.5,168,69477.5,273.75,18.51,5.44,Carbon-Aware
578,True,238,119,2.0,238,54155.75,275.75,36.48,4.75,Carbon-Aware
579,True,153,102,1.5,153,103170.75,342.25,26.71,1.37,Carbon-Aware
579,True,204,102,2.0,204,94580.25,333.75,32.82,3.82,Carbon-Aware
580,True,96,96,1.0,96,103463.5,278.75,10.97,2.53,Carbon-Aware
580,True,144,96,1.5,144,70977.0,276.0,38.92,3.5,Carbon-Aware
580,True,192,96,2.0,192,68141.75,274.5,41.36,4.02,Carbon-Aware
581,True,110,110,1.0,110,88681.0,285.5,15.47,4.03,Carbon-Aware
581,True,165,110,1.5,165,63361.25,275.75,39.6,7.31,Carbon-Aware
581,True,220,110,2.0,220,50868.5,281.25,51.51,5.46,Carbon-Aware
582,True,99,99,1.0,99,103390.75,258.0,8.49,3.28,Carbon-Aware
582,True,149,99,1.5,147,61596.75,251.5,45.48,5.72,Carbon-Aware
582,True,198,99,2.0,198,57129.75,254.5,49.44,4.59,Carbon-Aware
583,True,107,107,1.0,107,138247.75,348.25,7.29,3.06,Carbon-Aware
583,True,161,107,1.5,161,102971.5,333.5,30.95,7.17,Carbon-Aware
583,True,214,107,2.0,214,72609.25,336.0,51.31,6.47,Carbon-Aware
584,True,94,94,1.0,94,122641.0,309.0,7.68,1.83,Carbon-Aware
584,True,141,94,1.5,141,77485.75,307.0,41.67,2.46,Carbon-Aware
584,True,188,94,2.0,188,72891.0,295.5,45.13,6.12,Carbon-Aware
585,True,99,99,1.0,99,102341.75,290.25,8.81,3.01,Carbon-Aware
585,True,149,99,1.5,149,46442.25,289.25,58.62,3.34,Carbon-Aware
585,True,198,99,2.0,198,19258.0,294.0,82.84,1.75,Carbon-Aware
586,True,106,106,1.0,106,99634.5,302.5,7.2,0.17,Carbon-Aware
586,True,159,106,1.5,159,40329.75,295.75,62.44,2.39,Carbon-Aware
586,True,212,106,2.0,212,16219.0,299.5,84.89,1.16,Carbon-Aware
587,True,103,103,1.0,103,75625.0,265.75,23.68,4.83,Carbon-Aware
587,True,155,103,1.5,155,36023.0,271.5,63.64,2.78,Carbon-Aware
587,True,206,103,2.0,206,15626.5,266.75,84.23,4.48,Carbon-Aware
588,True,103,103,1.0,103,21492.25,314.25,20.35,3.23,Carbon-Aware
588,True,155,103,1.5,155,16960.25,308.5,37.15,5.0,Carbon-Aware
588,True,206,103,2.0,206,16061.0,311.25,40.48,4.16,Carbon-Aware
589,True,108,108,1.0,108,22410.75,329.75,22.24,3.23,Carbon-Aware
589,True,162,108,1.5,160,18220.25,323.75,36.78,4.99,Carbon-Aware
589,True,216,108,2.0,216,17669.5,332.25,38.69,2.49,Carbon-Aware
590,True,119,119,1.0,119,21444.5,368.0,17.38,0.67,Carbon-Aware
590,True,179,119,1.5,176,22111.5,360.0,14.81,2.83,Carbon-Aware
590,True,238,119,2.0,218,20929.5,369.0,19.37,0.4,Carbon-Aware
591,True,96,96,1.0,96,48281.0,266.0,1.8,0.09,Carbon-Aware
591,True,144,96,1.5,143,33571.25,258.5,31.72,2.91,Carbon-Aware
591,True,192,96,2.0,150,34233.0,255.5,30.37,4.04,Carbon-Aware
592,True,101,101,1.0,101,44118.0,260.75,16.39,5.78,Carbon-Aware
592,True,152,101,1.5,150,33940.25,251.75,35.68,9.03,Carbon-Aware
592,True,202,101,2.0,200,33488.0,252.75,36.54,8.67,Carbon-Aware
593,True,104,104,1.0,104,40685.75,233.25,13.54,2.81,Carbon-Aware
593,True,156,104,1.5,154,29960.5,228.75,36.33,4.69,Carbon-Aware
593,True,208,104,2.0,125,29066.0,237.25,38.23,1.15,Carbon-Aware
594,True,105,105,1.0,105,92850.75,282.25,6.97,-2.08,Carbon-Aware
594,True,158,105,1.5,158,51829.0,270.25,48.07,2.26,Carbon-Aware
594,True,210,105,2.0,210,10779.5,279.75,89.2,-1.18,Carbon-Aware
595,True,90,90,1.0,90,58570.0,221.0,18.95,0.79,Carbon-Aware
595,True,135,90,1.5,135,44745.75,209.75,38.08,5.84,Carbon-Aware
595,True,180,90,2.0,180,12874.5,213.75,82.18,4.04,Carbon-Aware
596,True,100,100,1.0,100,87395.5,297.0,9.73,-1.02,Carbon-Aware
596,True,150,100,1.5,150,57661.0,279.75,40.44,4.85,Carbon-Aware
596,True,200,100,2.0,200,12792.5,287.5,86.79,2.21,Carbon-Aware
597,True,109,109,1.0,109,8860.5,245.5,71.06,0.71,Carbon-Aware
597,True,164,109,1.5,164,9173.5,239.25,70.04,3.24,Carbon-Aware
597,True,218,109,2.0,212,7954.0,244.25,74.02,1.21,Carbon-Aware
598,True,99,99,1.0,99,20356.0,305.25,32.68,1.45,Carbon-Aware
598,True,149,99,1.5,141,13803.25,310.25,54.35,-0.16,Carbon-Aware
598,True,198,99,2.0,198,10195.25,304.25,66.28,1.78,Carbon-Aware
599,True,113,113,1.0,113,12477.75,304.25,47.07,2.95,Carbon-Aware
599,True,170,113,1.5,170,12364.5,303.5,47.55,3.19,Carbon-Aware
599,True,226,113,2.0,226,10337.75,299.0,56.15,4.63,Carbon-Aware
600,True,90,90,1.0,90,23139.5,331.5,17.84,-2.16,Carbon-Aware
600,True,135,90,1.5,126,13622.0,331.75,51.63,-2.23,Carbon-Aware
600,True,180,90,2.0,175,13706.75,329.75,51.33,-1.62,Carbon-Aware
601,True,101,101,1.0,101,10431.0,229.75,34.08,1.29,Carbon-Aware
601,True,152,101,1.5,120,8720.5,232.25,44.89,0.21,Carbon-Aware
601,True,202,101,2.0,202,8685.5,232.75,45.11,0.0,Carbon-Aware
602,True,108,108,1.0,108,18968.75,343.25,26.58,2.35,Carbon-Aware
602,True,162,108,1.5,131,15626.25,344.25,39.52,2.06,Carbon-Aware
602,True,216,108,2.0,216,13529.0,347.0,47.64,1.28,Carbon-Aware
603,True,106,106,1.0,106,21617.25,298.75,13.3,1.57,Carbon-Aware
603,True,159,106,1.5,159,17080.5,294.5,31.5,2.97,Carbon-Aware
603,True,212,106,2.0,212,14278.0,297.25,42.74,2.06,Carbon-Aware
604,True,126,126,1.0,126,26058.5,360.5,18.64,1.84,Carbon-Aware
604,True,189,126,1.5,187,26268.0,359.75,17.99,2.04,Carbon-Aware
604,True,252,126,2.0,249,21835.25,351.75,31.83,4.22,Carbon-Aware
605,True,87,87,1.0,87,35327.5,300.25,11.59,2.44,Carbon-Aware
605,True,131,87,1.5,127,16410.75,294.75,58.93,4.22,Carbon-Aware
605,True,174,87,2.0,174,15975.0,291.5,60.02,5.28,Carbon-Aware
606,True,119,119,1.0,119,25114.75,280.25,21.31,2.86,Carbon-Aware
606,True,179,119,1.5,179,13582.25,279.25,57.44,3.21,Carbon-Aware
606,True,238,119,2.0,238,11171.75,289.75,65.0,-0.43,Carbon-Aware
607,True,94,94,1.0,94,35384.5,296.75,15.19,0.5,Carbon-Aware
607,True,141,94,1.5,140,22775.5,291.75,45.41,2.18,Carbon-Aware
607,True,188,94,2.0,188,13561.75,298.25,67.5,0.0,Carbon-Aware
608,True,96,96,1.0,96,41260.0,255.25,7.76,4.22,Carbon-Aware
608,True,144,96,1.5,139,24366.0,248.0,45.53,6.94,Carbon-Aware
608,True,192,96,2.0,192,11982.25,254.5,73.21,4.5,Carbon-Aware
609,True,93,93,1.0,93,17704.5,225.5,36.96,3.94,Carbon-Aware
609,True,140,93,1.5,140,8875.25,228.0,68.4,2.88,Carbon-Aware
609,True,186,93,2.0,184,7060.25,228.5,74.86,2.66,Carbon-Aware
610,True,107,107,1.0,107,11661.75,241.25,47.7,0.62,Carbon-Aware
610,True,161,107,1.5,161,8099.0,233.5,63.68,3.81,Carbon-Aware
610,True,214,107,2.0,206,7247.5,226.0,67.5,6.9,Carbon-Aware
611,True,113,113,1.0,113,15356.0,324.25,54.01,-0.93,Carbon-Aware
611,True,170,113,1.5,170,11202.75,315.75,66.45,1.71,Carbon-Aware
611,True,226,113,2.0,226,10488.25,313.25,68.59,2.49,Carbon-Aware
612,True,103,103,1.0,103,8693.75,256.5,18.94,1.54,Carbon-Aware
612,True,155,103,1.5,155,7956.5,246.75,25.82,5.28,Carbon-Aware
612,True,206,103,2.0,206,7927.0,241.0,26.09,7.49,Carbon-Aware
613,True,97,97,1.0,97,9694.5,288.25,26.9,0.69,Carbon-Aware
613,True,146,97,1.5,144,9214.75,290.5,30.52,-0.09,Carbon-Aware
613,True,194,97,2.0,156,8948.0,285.0,32.53,1.81,Carbon-Aware
614,True,108,108,1.0,108,11196.0,313.5,25.09,0.95,Carbon-Aware
614,True,162,108,1.5,157,10231.25,305.75,31.55,3.4,Carbon-Aware
614,True,216,108,2.0,216,10028.0,308.25,32.91,2.61,Carbon-Aware
615,True,108,108,1.0,108,59864.0,366.25,2.02,2.53,Carbon-Aware
615,True,162,108,1.5,162,34690.25,356.75,43.22,5.06,Carbon-Aware
615,True,216,108,2.0,216,18055.0,361.25,70.45,3.86,Carbon-Aware
616,True,96,96,1.0,96,42167.5,340.25,18.15,0.22,Carbon-Aware
616,True,144,96,1.5,139,17610.25,334.5,65.82,1.91,Carbon-Aware
616,True,192,96,2.0,192,15490.0,337.5,69.93,1.03,Carbon-Aware
617,True,110,110,1.0,110,32510.25,333.25,31.81,2.06,Carbon-Aware
617,True,165,110,1.5,165,18433.75,329.25,61.34,3.23,Carbon-Aware
617,True,220,110,2.0,220,15157.5,332.0,68.21,2.42,Carbon-Aware
618,True,90,90,1.0,90,45283.0,288.5,20.58,3.19,Carbon-Aware
618,True,135,90,1.5,135,18886.25,288.5,66.88,3.19,Carbon-Aware
618,True,180,90,2.0,180,17988.0,281.5,68.45,5.54,Carbon-Aware
619,True,105,105,1.0,105,19742.25,234.75,25.8,-0.97,Carbon-Aware
619,True,158,105,1.5,156,13078.75,231.0,50.85,0.65,Carbon-Aware
619,True,210,105,2.0,210,11490.0,227.5,56.82,2.15,Carbon-Aware
620,True,95,95,1.0,95,34043.25,233.75,18.46,3.71,Carbon-Aware
620,True,143,95,1.5,143,14167.75,236.75,66.07,2.47,Carbon-Aware
620,True,190,95,2.0,184,14403.75,230.25,65.5,5.15,Carbon-Aware
621,True,85,85,1.0,85,25283.25,245.75,7.09,1.99,Carbon-Aware
621,True,128,85,1.5,128,15647.75,240.75,42.5,3.99,Carbon-Aware
621,True,170,85,2.0,146,15399.75,235.5,43.41,6.08,Carbon-Aware
622,True,111,111,1.0,111,28230.5,292.5,11.28,3.15,Carbon-Aware
622,True,167,111,1.5,164,24338.0,285.0,23.51,5.63,Carbon-Aware
622,True,222,111,2.0,216,23335.0,281.25,26.66,6.87,Carbon-Aware
623,True,93,93,1.0,93,29101.0,259.75,3.66,1.98,Carbon-Aware
623,True,140,93,1.5,133,17849.0,254.5,40.91,3.96,Carbon-Aware
623,True,186,93,2.0,128,17617.0,258.5,41.68,2.45,Carbon-Aware
624,True,107,107,1.0,107,58138.0,309.0,28.07,5.0,Carbon-Aware
624,True,161,107,1.5,161,56797.25,302.75,29.73,6.92,Carbon-Aware
624,True,214,107,2.0,214,41172.0,305.5,49.06,6.07,Carbon-Aware
625,True,103,103,1.0,103,72435.5,302.5,14.18,1.39,Carbon-Aware
625,True,155,103,1.5,155,52960.5,301.25,37.25,1.79,Carbon-Aware
625,True,206,103,2.0,206,43188.25,296.75,48.83,3.26,Carbon-Aware
626,True,107,107,1.0,107,43811.5,195.0,22.82,4.41,Carbon-Aware
626,True,161,107,1.5,161,34804.0,194.25,38.69,4.78,Carbon-Aware
626,True,214,107,2.0,214,24716.75,197.25,56.46,3.31,Carbon-Aware
627,True,120,120,1.0,120,119965.25,421.5,8.53,1.06,Carbon-Aware
627,True,180,120,1.5,180,86935.75,416.25,33.71,2.29,Carbon-Aware
627,True,240,120,2.0,223,63409.5,419.25,51.65,1.58,Carbon-Aware
628,True,103,103,1.0,103,70586.0,245.75,19.72,0.41,Carbon-Aware
628,True,155,103,1.5,155,46831.75,232.25,46.73,5.88,Carbon-Aware
628,True,206,103,2.0,206,30121.5,240.25,65.74,2.63,Carbon-Aware
629,True,108,108,1.0,108,78394.75,320.0,15.53,2.74,Carbon-Aware
629,True,162,108,1.5,162,58908.5,317.25,36.53,3.57,Carbon-Aware
629,True,216,108,2.0,216,41386.5,312.75,55.41,4.94,Carbon-Aware
630,True,86,86,1.0,86,51183.0,256.25,13.98,3.03,Carbon-Aware
630,True,129,86,1.5,123,33613.25,246.5,43.51,6.72,Carbon-Aware
630,True,172,86,2.0,172,33824.75,247.0,43.16,6.53,Carbon-Aware
631,True,95,95,1.0,95,59384.5,294.75,18.11,1.91,Carbon-Aware
631,True,143,95,1.5,134,44741.25,293.25,38.3,2.41,Carbon-Aware
631,True,190,95,2.0,190,40616.5,286.5,43.99,4.66,Carbon-Aware
632,True,113,113,1.0,113,59473.5,352.5,12.41,2.76,Carbon-Aware
632,True,170,113,1.5,170,57087.25,343.25,15.93,5.31,Carbon-Aware
632,True,226,113,2.0,220,42335.75,338.25,37.65,6.69,Carbon-Aware
633,True,100,100,1.0,100,49253.5,296.75,27.8,1.17,Carbon-Aware
633,True,150,100,1.5,150,37440.0,291.25,45.12,3.0,Carbon-Aware
633,True,200,100,2.0,200,28338.75,297.25,58.46,1.0,Carbon-Aware
634,True,90,90,1.0,90,45191.5,213.5,25.91,3.28,Carbon-Aware
634,True,135,90,1.5,128,27105.5,211.0,55.56,4.42,Carbon-Aware
634,True,180,90,2.0,180,23622.5,204.75,61.27,7.25,Carbon-Aware
635,True,103,103,1.0,103,82094.5,346.0,6.62,2.33,Carbon-Aware
635,True,155,103,1.5,155,60963.5,340.5,30.66,3.88,Carbon-Aware
635,True,206,103,2.0,206,37127.0,341.5,57.77,3.6,Carbon-Aware
636,True,108,108,1.0,108,50326.5,348.5,13.93,1.13,Carbon-Aware
636,True,162,108,1.5,162,30930.25,344.25,47.1,2.34,Carbon-Aware
636,True,216,108,2.0,212,15446.0,354.0,73.58,-0.43,Carbon-Aware
637,True,102,102,1.0,102,34058.5,253.0,29.96,1.36,Carbon-Aware
637,True,153,102,1.5,153,21002.5,249.25,56.81,2.83,Carbon-Aware
637,True,204,102,2.0,204,10448.75,247.75,78.51,3.41,Carbon-Aware
638,True,106,106,1.0,106,27738.0,236.75,41.24,4.73,Carbon-Aware
638,True,159,106,1.5,159,16042.0,236.75,66.02,4.73,Carbon-Aware
638,True,212,106,2.0,212,8885.5,237.0,81.18,4.63,Carbon-Aware
639,True,102,102,1.0,102,11990.25,276.25,24.33,2.47,Carbon-Aware
639,True,153,102,1.5,122,10773.0,270.0,32.01,4.68,Carbon-Aware
639,True,204,102,2.0,204,11423.5,269.5,27.9,4.85,Carbon-Aware
640,True,107,107,1.0,107,16365.5,342.5,38.78,1.58,Carbon-Aware
640,True,161,107,1.5,124,15031.0,342.25,43.77,1.65,Carbon-Aware
640,True,214,107,2.0,212,14862.5,343.0,44.4,1.44,Carbon-Aware
641,True,105,105,1.0,105,12261.25,283.5,41.5,2.49,Carbon-Aware
641,True,158,105,1.5,116,11309.75,284.5,46.04,2.15,Carbon-Aware
641,True,210,105,2.0,120,11261.25,277.0,46.27,4.73,Carbon-Aware
642,True,111,111,1.0,111,71195.25,278.0,1.6,1.33,Carbon-Aware
642,True,167,111,1.5,167,53308.5,271.5,26.32,3.64,Carbon-Aware
642,True,222,111,2.0,222,52947.25,268.0,26.82,4.88,Carbon-Aware
643,True,165,110,1.5,165,79767.0,341.75,23.68,2.91,Carbon-Aware
643,True,220,110,2.0,220,75327.0,334.75,27.93,4.9,Carbon-Aware
644,True,101,101,1.0,101,93849.5,330.25,12.3,2.37,Carbon-Aware
644,True,152,101,1.5,152,62248.0,320.0,41.83,5.4,Carbon-Aware
644,True,202,101,2.0,202,59324.25,314.5,44.57,7.02,Carbon-Aware
645,True,92,92,1.0,92,60066.75,235.5,14.33,4.94,Carbon-Aware
645,True,138,92,1.5,138,58663.25,229.0,16.33,7.57,Carbon-Aware
645,True,184,92,2.0,136,57997.0,229.0,17.28,7.57,Carbon-Aware
646,True,105,105,1.0,105,92479.75,304.25,4.11,2.09,Carbon-Aware
646,True,158,105,1.5,158,93172.25,292.75,3.4,5.79,Carbon-Aware
646,True,210,105,2.0,210,81740.0,284.25,15.25,8.53,Carbon-Aware
647,True,108,108,1.0,108,57695.25,202.5,8.38,4.93,Carbon-Aware
647,True,162,108,1.5,162,56962.0,195.75,9.54,8.1,Carbon-Aware
647,True,216,108,2.0,216,45410.75,206.25,27.89,3.17,Carbon-Aware
648,True,131,131,1.0,131,116690.0,352.5,9.33,4.92,Carbon-Aware
648,True,197,131,1.5,197,103470.25,345.75,19.6,6.74,Carbon-Aware
648,True,262,131,2.0,262,71402.25,351.25,44.52,5.26,Carbon-Aware
649,True,87,87,1.0,87,129703.5,300.5,7.97,3.92,Carbon-Aware
649,True,131,87,1.5,131,88815.5,295.25,36.98,5.6,Carbon-Aware
649,True,174,87,2.0,174,86844.0,292.25,38.38,6.55,Carbon-Aware
650,True,101,101,1.0,101,118580.5,287.5,6.67,0.43,Carbon-Aware
650,True,152,101,1.5,151,84918.75,278.0,33.16,3.72,Carbon-Aware
650,True,202,101,2.0,202,69147.75,278.5,45.58,3.55,Carbon-Aware
651,True,109,109,1.0,109,73562.25,252.0,13.25,-0.4,Carbon-Aware
651,True,164,109,1.5,164,51725.5,248.75,39.0,0.9,Carbon-Aware
651,True,218,109,2.0,218,24408.5,256.0,71.22,-1.99,Carbon-Aware
652,True,92,92,1.0,92,95914.75,259.25,11.92,1.05,Carbon-Aware
652,True,138,92,1.5,138,45707.25,255.25,58.03,2.58,Carbon-Aware
652,True,184,92,2.0,184,46170.75,252.0,57.6,3.82,Carbon-Aware
653,True,103,103,1.0,103,72125.0,220.0,6.22,1.12,Carbon-Aware
653,True,155,103,1.5,155,39115.0,212.75,49.14,4.38,Carbon-Aware
653,True,206,103,2.0,206,24162.75,214.25,68.58,3.71,Carbon-Aware
654,True,94,94,1.0,94,72325.5,205.5,4.16,3.07,Carbon-Aware
654,True,141,94,1.5,141,23594.0,202.75,68.74,4.36,Carbon-Aware
654,True,188,94,2.0,188,7431.0,206.0,90.15,2.83,Carbon-Aware
655,True,85,85,1.0,85,96535.25,283.75,12.28,1.82,Carbon-Aware
655,True,128,85,1.5,128,38085.5,276.75,65.39,4.24,Carbon-Aware
655,True,170,85,2.0,170,19272.75,277.25,82.49,4.07,Carbon-Aware
656,True,93,93,1.0,93,65599.0,255.5,18.91,-1.19,Carbon-Aware
656,True,140,93,1.5,140,24560.5,252.75,69.64,-0.1,Carbon-Aware
656,True,186,93,2.0,186,10835.5,254.25,86.61,-0.69,Carbon-Aware
657,True,96,96,1.0,96,7838.25,221.75,52.6,2.74,Carbon-Aware
657,True,144,96,1.5,120,7773.5,220.75,52.99,3.18,Carbon-Aware
657,True,192,96,2.0,120,7641.0,219.25,53.79,3.84,Carbon-Aware
658,True,104,104,1.0,104,9154.75,259.25,47.01,1.24,Carbon-Aware
658,True,156,104,1.5,120,9219.0,261.0,46.63,0.57,Carbon-Aware
658,True,208,104,2.0,120,9231.5,261.5,46.56,0.38,Carbon-Aware
659,True,88,88,1.0,88,11197.0,228.5,43.61,1.3,Carbon-Aware
659,True,132,88,1.5,119,7740.75,229.5,61.02,0.86,Carbon-Aware
659,True,176,88,2.0,120,7791.0,221.75,60.77,4.21,Carbon-Aware
660,True,114,114,1.0,114,79464.5,242.75,6.43,3.48,Carbon-Aware
660,True,171,114,1.5,171,56052.5,244.75,34.0,2.68,Carbon-Aware
660,True,228,114,2.0,220,31224.0,250.25,63.24,0.5,Carbon-Aware
661,True,92,92,1.0,92,91684.0,280.25,17.82,4.27,Carbon-Aware
661,True,138,92,1.5,138,54200.0,274.0,51.42,6.4,Carbon-Aware
661,True,184,92,2.0,184,48766.25,273.75,56.29,6.49,Carbon-Aware
662,True,109,109,1.0,109,55779.0,247.25,33.58,0.1,Carbon-Aware
662,True,164,109,1.5,164,39134.5,242.25,53.4,2.12,Carbon-Aware
662,True,218,109,2.0,218,22941.0,241.0,72.68,2.63,Carbon-Aware
663,True,99,99,1.0,99,49476.0,229.5,18.93,7.65,Carbon-Aware
663,True,149,99,1.5,149,30176.0,229.25,50.56,7.75,Carbon-Aware
663,True,198,99,2.0,198,25662.75,223.0,57.95,10.26,Carbon-Aware
664,True,99,99,1.0,99,78938.0,311.75,12.78,2.04,Carbon-Aware
664,True,149,99,1.5,149,53133.75,311.5,41.29,2.12,Carbon-Aware
664,True,198,99,2.0,198,44752.25,304.75,50.55,4.24,Carbon-Aware
665,True,102,102,1.0,102,86639.25,349.0,7.8,2.65,Carbon-Aware
665,True,153,102,1.5,153,58137.25,338.75,38.13,5.51,Carbon-Aware
665,True,204,102,2.0,204,44671.25,336.5,52.46,6.14,Carbon-Aware
666,True,101,101,1.0,101,48691.5,248.75,18.83,-0.1,Carbon-Aware
666,True,152,101,1.5,152,26317.25,244.0,56.13,1.81,Carbon-Aware
666,True,202,101,2.0,202,10432.5,246.25,82.61,0.91,Carbon-Aware
667,True,108,108,1.0,108,69295.25,336.25,12.38,0.96,Carbon-Aware
667,True,162,108,1.5,162,36204.75,327.75,54.22,3.46,Carbon-Aware
667,True,216,108,2.0,216,14096.75,336.0,82.18,1.03,Carbon-Aware
668,True,104,104,1.0,104,80249.0,322.5,4.29,0.15,Carbon-Aware
668,True,156,104,1.5,156,44225.75,312.75,47.25,3.17,Carbon-Aware
668,True,208,104,2.0,208,13687.75,325.0,83.67,-0.62,Carbon-Aware
669,True,106,106,1.0,106,8674.25,224.0,39.12,1.75,Carbon-Aware
669,True,159,106,1.5,159,8085.25,225.25,43.25,1.21,Carbon-Aware
669,True,212,106,2.0,176,7431.25,220.25,47.84,3.4,Carbon-Aware
670,True,105,105,1.0,105,11392.75,266.0,66.02,-0.57,Carbon-Aware
670,True,158,105,1.5,158,10118.75,266.5,69.82,-0.76,Carbon-Aware
670,True,210,105,2.0,191,8984.25,261.5,73.2,1.13,Carbon-Aware
671,True,90,90,1.0,90,13081.0,267.75,64.08,0.83,Carbon-Aware
671,True,135,90,1.5,129,10697.0,263.25,70.63,2.5,Carbon-Aware
671,True,180,90,2.0,180,9414.25,253.75,74.15,6.02,Carbon-Aware
672,True,103,103,1.0,103,12301.0,280.5,39.33,-0.72,Carbon-Aware
672,True,155,103,1.5,155,12210.75,278.0,39.77,0.18,Carbon-Aware
672,True,206,103,2.0,206,11788.25,274.0,41.86,1.62,Carbon-Aware
673,True,107,107,1.0,107,11949.75,266.25,48.76,0.75,Carbon-Aware
673,True,161,107,1.5,161,12343.25,269.25,47.07,-0.37,Carbon-Aware
673,True,214,107,2.0,214,12050.0,268.25,48.33,0.0,Carbon-Aware
674,True,104,104,1.0,104,10276.75,241.75,51.11,3.4,Carbon-Aware
674,True,156,104,1.5,123,10360.0,242.25,50.72,3.2,Carbon-Aware
674,True,208,104,2.0,208,9905.25,245.25,52.88,2.0,Carbon-Aware
675,True,120,120,1.0,120,23631.75,293.75,39.29,5.09,Carbon-Aware
675,True,180,120,1.5,180,19928.5,281.5,48.8,9.05,Carbon-Aware
675,True,240,120,2.0,240,11796.75,283.5,69.69,8.4,Carbon-Aware
676,True,99,99,1.0,99,22466.25,200.25,32.01,3.03,Carbon-Aware
676,True,149,99,1.5,124,13515.0,197.0,59.1,4.6,Carbon-Aware
676,True,198,99,2.0,198,8782.75,196.25,73.42,4.96,Carbon-Aware
677,True,98,98,1.0,98,28500.0,221.5,26.09,1.45,Carbon-Aware
677,True,147,98,1.5,147,16670.0,215.5,56.77,4.12,Carbon-Aware
677,True,196,98,2.0,196,10235.5,218.5,73.46,2.78,Carbon-Aware
678,True,96,96,1.0,96,26392.25,259.0,26.1,1.99,Carbon-Aware
678,True,144,96,1.5,144,10660.5,259.5,70.15,1.8,Carbon-Aware
678,True,192,96,2.0,192,9727.75,254.5,72.76,3.69,Carbon-Aware
679,True,104,104,1.0,104,15385.0,264.75,47.88,2.4,Carbon-Aware
679,True,156,104,1.5,156,10959.5,259.25,62.87,4.42,Carbon-Aware
679,True,208,104,2.0,208,9459.5,249.0,67.95,8.2,Carbon-Aware
680,True,108,108,1.0,108,23748.5,312.25,38.44,0.95,Carbon-Aware
680,True,162,108,1.5,152,12766.75,313.75,66.9,0.48,Carbon-Aware
680,True,216,108,2.0,216,11555.25,301.75,70.05,4.28,Carbon-Aware
681,True,94,94,1.0,94,17528.5,315.0,21.29,1.41,Carbon-Aware
681,True,141,94,1.5,124,12810.25,311.25,42.48,2.58,Carbon-Aware
681,True,188,94,2.0,183,11400.25,308.25,48.81,3.52,Carbon-Aware
682,True,98,98,1.0,98,10637.5,261.25,31.6,4.3,Carbon-Aware
682,True,147,98,1.5,133,10346.25,252.25,33.47,7.6,Carbon-Aware
682,True,196,98,2.0,196,8918.75,259.25,42.65,5.04,Carbon-Aware
683,True,108,108,1.0,108,14200.5,312.25,19.47,-0.56,Carbon-Aware
683,True,162,108,1.5,162,12288.0,313.5,30.31,-0.97,Carbon-Aware
683,True,216,108,2.0,216,10960.75,297.0,37.84,4.35,Carbon-Aware
684,True,114,114,1.0,114,11473.5,286.5,27.44,1.12,Carbon-Aware
684,True,171,114,1.5,137,11947.0,288.0,24.44,0.6,Carbon-Aware
684,True,228,114,2.0,122,11337.75,289.0,28.3,0.26,Carbon-Aware
685,True,90,90,1.0,90,11159.0,252.75,26.9,2.98,Carbon-Aware
685,True,135,90,1.5,125,9600.75,248.5,37.1,4.61,Carbon-Aware
685,True,180,90,2.0,123,9299.75,247.5,39.08,4.99,Carbon-Aware
686,True,108,108,1.0,108,9885.0,248.75,34.58,4.78,Carbon-Aware
686,True,162,108,1.5,120,9508.25,248.0,37.07,5.07,Carbon-Aware
686,True,216,108,2.0,216,10053.0,243.25,33.46,6.89,Carbon-Aware
687,True,100,100,1.0,100,56101.25,255.0,28.58,4.67,Carbon-Aware
687,True,150,100,1.5,150,34329.0,254.5,56.29,4.86,Carbon-Aware
687,True,200,100,2.0,200,18715.5,252.0,76.17,5.79,Carbon-Aware
688,True,108,108,1.0,108,103847.0,330.75,7.98,1.78,Carbon-Aware
688,True,162,108,1.5,162,56748.0,323.75,49.72,3.86,Carbon-Aware
688,True,216,108,2.0,216,26320.25,329.75,76.68,2.08,Carbon-Aware
689,True,118,118,1.0,118,74326.75,270.0,15.18,2.53,Carbon-Aware
689,True,177,118,1.5,177,36177.75,268.75,58.72,2.98,Carbon-Aware
689,True,236,118,2.0,236,17798.75,270.5,79.69,2.35,Carbon-Aware
690,True,105,105,1.0,105,35727.75,309.25,30.12,4.18,Carbon-Aware
690,True,158,105,1.5,158,19356.75,311.25,62.14,3.56,Carbon-Aware
690,True,210,105,2.0,210,12018.25,315.0,76.49,2.4,Carbon-Aware
691,True,96,96,1.0,96,49610.0,310.25,6.54,0.64,Carbon-Aware
691,True,144,96,1.5,144,23181.75,302.75,56.33,3.04,Carbon-Aware
691,True,192,96,2.0,192,12422.75,308.0,76.6,1.36,Carbon-Aware
692,True,105,105,1.0,105,24085.0,246.0,39.12,1.4,Carbon-Aware
692,True,158,105,1.5,158,13255.0,241.0,66.49,3.41,Carbon-Aware
692,True,210,105,2.0,210,8831.75,239.25,77.68,4.11,Carbon-Aware
693,True,123,123,1.0,123,13427.25,343.5,9.48,0.79,Carbon-Aware
693,True,185,123,1.5,174,14160.0,343.25,4.54,0.87,Carbon-Aware
693,True,246,123,2.0,209,13297.5,342.5,10.36,1.08,Carbon-Aware
694,True,89,89,1.0,89,10459.25,269.0,36.29,0.92,Carbon-Aware
694,True,134,89,1.5,128,9898.5,257.5,39.71,5.16,Carbon-Aware
694,True,178,89,2.0,124,10001.5,269.0,39.08,0.92,Carbon-Aware
695,True,111,111,1.0,111,12505.5,311.75,21.22,0.24,Carbon-Aware
695,True,167,111,1.5,167,12458.0,304.0,21.52,2.72,Carbon-Aware
695,True,222,111,2.0,218,11839.75,308.0,25.42,1.44,Carbon-Aware
696,True,103,103,1.0,103,34826.25,396.75,16.97,-0.19,Carbon-Aware
696,True,155,103,1.5,130,27288.75,395.75,34.94,0.06,Carbon-Aware
696,True,206,103,2.0,206,26724.5,392.0,36.28,1.01,Carbon-Aware
697,True,115,115,1.0,115,21261.0,301.25,22.59,1.39,Carbon-Aware
697,True,173,115,1.5,158,20659.75,295.0,24.78,3.44,Carbon-Aware
697,True,230,115,2.0,216,18763.5,292.75,31.68,4.17,Carbon-Aware
698,True,115,115,1.0,115,20274.25,289.0,15.84,2.03,Carbon-Aware
698,True,173,115,1.5,167,19265.5,277.25,20.03,6.02,Carbon-Aware
698,True,230,115,2.0,216,16456.25,279.0,31.69,5.42,Carbon-Aware
699,True,110,110,1.0,110,72828.25,329.25,17.87,1.86,Carbon-Aware
699,True,165,110,1.5,165,32958.5,322.75,62.83,3.8,Carbon-Aware
699,True,220,110,2.0,220,12485.5,329.5,85.92,1.79,Carbon-Aware
700,True,106,106,1.0,106,68732.5,263.75,11.11,2.41,Carbon-Aware
700,True,159,106,1.5,159,30135.75,259.25,61.03,4.07,Carbon-Aware
700,True,212,106,2.0,212,10043.75,268.5,87.01,0.65,Carbon-Aware
701,True,89,89,1.0,89,65690.0,224.25,9.84,1.86,Carbon-Aware
701,True,134,89,1.5,131,28499.0,233.5,60.89,-2.19,Carbon-Aware
701,True,178,89,2.0,178,12253.75,228.25,83.18,0.11,Carbon-Aware
702,True,110,110,1.0,110,12366.0,291.5,57.82,0.6,Carbon-Aware
702,True,165,110,1.5,140,10620.5,292.0,63.77,0.43,Carbon-Aware
702,True,220,110,2.0,208,10928.25,287.5,62.72,1.96,Carbon-Aware
703,True,103,103,1.0,103,18191.25,293.75,40.79,-0.6,Carbon-Aware
703,True,155,103,1.5,140,10578.75,289.25,65.56,0.94,Carbon-Aware
703,True,206,103,2.0,140,10713.0,293.0,65.13,-0.34,Carbon-Aware
704,True,118,118,1.0,118,9959.25,265.75,59.5,0.47,Carbon-Aware
704,True,177,118,1.5,136,9879.0,268.25,59.83,-0.47,Carbon-Aware
704,True,236,118,2.0,208,9871.25,265.25,59.86,0.66,Carbon-Aware
705,True,102,102,1.0,102,43195.75,281.75,1.42,-0.54,Carbon-Aware
705,True,153,102,1.5,153,25550.25,270.0,41.69,3.66,Carbon-Aware
705,True,204,102,2.0,204,12692.75,269.25,71.03,3.93,Carbon-Aware
706,True,109,109,1.0,109,26735.75,245.25,24.59,-1.76,Carbon-Aware
706,True,164,109,1.5,164,15830.25,243.75,55.35,-1.14,Carbon-Aware
706,True,218,109,2.0,218,9958.5,243.5,71.91,-1.04,Carbon-Aware
707,True,102,102,1.0,102,40769.5,348.25,10.97,0.85,Carbon-Aware
707,True,153,102,1.5,153,28862.75,340.75,36.97,2.99,Carbon-Aware
707,True,204,102,2.0,204,15332.25,341.25,66.52,2.85,Carbon-Aware
708,True,90,90,1.0,90,12189.75,240.5,35.57,-1.58,Carbon-Aware
708,True,135,90,1.5,135,9369.0,238.75,50.48,-0.84,Carbon-Aware
708,True,180,90,2.0,172,7958.0,227.0,57.94,4.12,Carbon-Aware
709,True,93,93,1.0,93,14154.75,270.75,44.23,1.28,Carbon-Aware
709,True,140,93,1.5,140,10563.5,266.5,58.38,2.83,Carbon-Aware
709,True,186,93,2.0,176,9462.0,260.75,62.72,4.92,Carbon-Aware
710,True,106,106,1.0,106,8964.0,212.5,56.04,-0.12,Carbon-Aware
710,True,159,106,1.5,159,7396.25,204.75,63.73,3.53,Carbon-Aware
710,True,212,106,2.0,212,7256.0,198.0,64.41,6.71,Carbon-Aware
711,True,94,94,1.0,94,10024.75,201.5,26.51,11.23,Carbon-Aware
711,True,141,94,1.5,120,7433.25,202.25,45.51,10.9,Carbon-Aware
711,True,188,94,2.0,188,6796.25,197.0,50.18,13.22,Carbon-Aware
712,True,99,99,1.0,99,9122.5,222.0,47.74,3.79,Carbon-Aware
712,True,149,99,1.5,125,8651.5,221.0,50.44,4.23,Carbon-Aware
712,True,198,99,2.0,198,7649.25,219.0,56.18,5.09,Carbon-Aware
713,True,117,117,1.0,117,22467.75,268.75,3.54,2.71,Carbon-Aware
713,True,176,117,1.5,176,12789.25,260.25,45.09,5.79,Carbon-Aware
713,True,234,117,2.0,234,9680.0,266.75,58.44,3.44,Carbon-Aware
714,True,95,95,1.0,95,14942.5,252.75,62.81,0.3,Carbon-Aware
714,True,143,95,1.5,143,9054.75,246.0,77.46,2.96,Carbon-Aware
714,True,190,95,2.0,188,8483.75,247.75,78.88,2.27,Carbon-Aware
715,True,114,114,1.0,114,22951.0,395.75,54.05,-0.89,Carbon-Aware
715,True,171,114,1.5,171,15559.75,388.25,68.85,1.02,Carbon-Aware
715,True,228,114,2.0,218,14329.75,382.25,71.31,2.55,Carbon-Aware
716,True,107,107,1.0,107,28069.5,361.75,36.43,2.69,Carbon-Aware
716,True,161,107,1.5,160,13884.25,359.75,68.56,3.23,Carbon-Aware
716,True,214,107,2.0,214,13317.75,342.25,69.84,7.94,Carbon-Aware
717,True,106,106,1.0,106,9263.0,237.25,8.87,0.63,Carbon-Aware
717,True,159,106,1.5,124,8753.0,225.25,13.89,5.65,Carbon-Aware
717,True,212,106,2.0,212,8916.25,225.0,12.28,5.76,Carbon-Aware
718,True,103,103,1.0,103,11145.5,285.5,12.61,1.72,Carbon-Aware
718,True,155,103,1.5,120,10918.75,280.5,14.38,3.44,Carbon-Aware
718,True,206,103,2.0,206,11111.5,278.25,12.87,4.22,Carbon-Aware
719,True,112,112,1.0,112,9045.25,227.25,11.68,3.3,Carbon-Aware
719,True,168,112,1.5,127,8676.0,226.25,15.29,3.72,Carbon-Aware
719,True,224,112,2.0,224,8057.75,220.5,21.32,6.17,Carbon-Aware
720,True,88,88,1.0,88,48971.5,195.0,14.6,2.99,Carbon-Aware
720,True,132,88,1.5,132,9234.0,193.5,83.9,3.73,Carbon-Aware
720,True,176,88,2.0,176,6754.5,189.5,88.22,5.72,Carbon-Aware
721,True,112,112,1.0,112,47663.0,323.0,35.19,2.93,Carbon-Aware
721,True,168,112,1.5,168,12581.0,330.0,82.89,0.83,Carbon-Aware
721,True,224,112,2.0,224,11337.25,320.0,84.58,3.83,Carbon-Aware
722,True,114,114,1.0,114,54135.75,307.0,13.24,1.29,Carbon-Aware
722,True,171,114,1.5,170,11657.25,310.25,81.32,0.24,Carbon-Aware
722,True,228,114,2.0,228,10682.0,301.0,82.88,3.22,Carbon-Aware
723,True,100,100,1.0,100,9615.75,272.5,5.82,1.0,Carbon-Aware
723,True,150,100,1.5,150,8678.25,253.0,15.0,8.08,Carbon-Aware
723,True,200,100,2.0,196,8212.25,243.5,19.57,11.53,Carbon-Aware
724,True,112,112,1.0,112,12274.25,322.0,3.35,1.45,Carbon-Aware
724,True,168,112,1.5,168,10517.75,307.25,17.18,5.97,Carbon-Aware
724,True,224,112,2.0,224,10236.75,299.25,19.39,8.42,Carbon-Aware
725,True,106,106,1.0,106,11187.5,305.5,10.46,0.57,Carbon-Aware
725,True,159,106,1.5,159,10023.25,306.25,19.77,0.33,Carbon-Aware
725,True,212,106,2.0,212,9614.5,284.5,23.05,7.4,Carbon-Aware
726,True,103,103,1.0,103,7335.5,215.25,7.02,2.93,Carbon-Aware
726,True,155,103,1.5,155,7102.25,200.75,9.97,9.47,Carbon-Aware
726,True,206,103,2.0,195,6849.5,197.5,13.18,10.94,Carbon-Aware
727,True,114,114,1.0,114,12133.0,328.5,2.56,0.3,Carbon-Aware
727,True,171,114,1.5,171,11326.5,319.25,9.04,3.11,Carbon-Aware
727,True,228,114,2.0,228,11093.75,308.25,10.91,6.45,Carbon-Aware
728,True,98,98,1.0,98,6430.25,184.25,1.88,1.34,Carbon-Aware
728,True,147,98,1.5,147,6172.75,172.0,5.81,7.9,Carbon-Aware
728,True,196,98,2.0,192,5774.25,167.25,11.89,10.44,Carbon-Aware
729,True,113,113,1.0,113,11753.25,289.5,16.04,5.08,Carbon-Aware
729,True,170,113,1.5,170,10258.75,278.25,26.71,8.77,Carbon-Aware
729,True,226,113,2.0,220,9916.25,266.75,29.16,12.54,Carbon-Aware
730,True,95,95,1.0,95,9975.25,261.5,9.0,1.51,Carbon-Aware
730,True,143,95,1.5,143,9297.75,251.0,15.18,5.46,Carbon-Aware
730,True,190,95,2.0,190,8623.25,238.0,21.33,10.36,Carbon-Aware
731,True,106,106,1.0,106,10947.5,274.0,12.54,1.88,Carbon-Aware
731,True,159,106,1.5,159,9682.25,270.0,22.65,3.31,Carbon-Aware
731,True,212,106,2.0,208,9430.25,256.75,24.66,8.06,Carbon-Aware
732,True,112,112,1.0,112,12955.5,343.0,3.96,2.21,Carbon-Aware
732,True,168,112,1.5,124,12791.5,339.5,5.17,3.21,Carbon-Aware
732,True,224,112,2.0,219,12301.25,342.25,8.81,2.42,Carbon-Aware
733,True,111,111,1.0,111,10873.25,289.5,3.83,1.36,Carbon-Aware
733,True,167,111,1.5,127,11015.75,288.5,2.57,1.7,Carbon-Aware
733,True,222,111,2.0,220,10449.5,280.5,7.58,4.43,Carbon-Aware
734,True,104,104,1.0,104,8266.5,221.0,11.27,6.65,Carbon-Aware
734,True,156,104,1.5,124,8392.0,220.5,9.92,6.86,Carbon-Aware
734,True,208,104,2.0,208,8297.5,214.75,10.94,9.29,Carbon-Aware
735,True,103,103,1.0,103,61016.5,268.5,11.62,1.65,Carbon-Aware
735,True,155,103,1.5,155,13870.75,271.0,79.91,0.73,Carbon-Aware
735,True,206,103,2.0,206,5932.25,262.5,91.41,3.85,Carbon-Aware
736,True,88,88,1.0,88,68589.5,241.5,17.46,2.52,Carbon-Aware
736,True,132,88,1.5,132,12671.0,245.0,84.75,1.11,Carbon-Aware
736,True,176,88,2.0,176,8050.0,238.0,90.31,3.94,Carbon-Aware
737,True,131,131,1.0,131,43094.0,367.25,32.91,2.46,Carbon-Aware
737,True,197,131,1.5,197,11543.25,366.25,82.03,2.72,Carbon-Aware
737,True,262,131,2.0,262,8795.5,364.0,86.31,3.32,Carbon-Aware
738,True,106,106,1.0,106,7222.0,291.5,52.71,3.4,Carbon-Aware
738,True,159,106,1.5,159,5912.25,281.75,61.29,6.63,Carbon-Aware
738,True,212,106,2.0,197,5922.25,282.0,61.22,6.55,Carbon-Aware
739,True,111,111,1.0,111,4590.5,230.5,52.3,2.85,Carbon-Aware
739,True,167,111,1.5,166,4512.5,225.75,53.11,4.85,Carbon-Aware
739,True,222,111,2.0,222,4490.0,222.75,53.34,6.11,Carbon-Aware
740,True,109,109,1.0,109,6286.0,278.75,56.74,1.5,Carbon-Aware
740,True,164,109,1.5,164,5501.5,267.25,62.14,5.57,Carbon-Aware
740,True,218,109,2.0,218,5741.75,264.0,60.49,6.71,Carbon-Aware
741,True,103,103,1.0,103,8471.0,254.75,4.55,1.36,Carbon-Aware
741,True,155,103,1.5,155,7832.0,242.75,11.75,6.0,Carbon-Aware
741,True,206,103,2.0,180,7595.5,241.75,14.42,6.39,Carbon-Aware
742,True,103,103,1.0,103,7207.75,215.0,10.21,7.03,Carbon-Aware
742,True,155,103,1.5,155,6557.75,201.5,18.31,12.86,Carbon-Aware
742,True,206,103,2.0,180,6419.75,197.5,20.03,14.59,Carbon-Aware
743,True,118,118,1.0,118,12731.25,359.75,5.99,1.24,Carbon-Aware
743,True,177,118,1.5,177,11530.5,348.75,14.86,4.26,Carbon-Aware
743,True,236,118,2.0,183,11670.5,352.75,13.83,3.16,Carbon-Aware
744,True,104,104,1.0,104,16185.75,361.0,12.58,1.1,Carbon-Aware
744,True,156,104,1.5,116,15157.5,358.75,18.14,1.71,Carbon-Aware
744,True,208,104,2.0,208,14365.0,353.75,22.42,3.08,Carbon-Aware
745,True,86,86,1.0,86,9311.75,263.75,7.98,4.7,Carbon-Aware
745,True,129,86,1.5,116,9782.5,269.0,3.32,2.8,Carbon-Aware
745,True,172,86,2.0,88,9384.25,264.25,7.26,4.52,Carbon-Aware
746,True,97,97,1.0,97,14288.5,285.0,5.93,0.96,Carbon-Aware
746,True,146,97,1.5,116,13424.5,282.5,11.62,1.82,Carbon-Aware
746,True,194,97,2.0,194,13781.0,281.75,9.27,2.09,Carbon-Aware
747,True,106,106,1.0,106,70999.25,305.5,8.24,4.68,Carbon-Aware
747,True,159,106,1.5,159,38292.25,302.75,50.51,5.54,Carbon-Aware
747,True,212,106,2.0,212,27351.75,303.25,64.65,5.38,Carbon-Aware
748,True,87,87,1.0,87,49951.5,237.5,21.37,4.23,Carbon-Aware
748,True,131,87,1.5,128,24394.25,234.25,61.6,5.54,Carbon-Aware
748,True,174,87,2.0,174,24496.0,237.0,61.44,4.44,Carbon-Aware
749,True,95,95,1.0,95,62395.75,252.75,16.12,1.65,Carbon-Aware
749,True,143,95,1.5,143,28606.75,249.0,61.54,3.11,Carbon-Aware
749,True,190,95,2.0,190,28859.0,244.5,61.2,4.86,Carbon-Aware
750,True,128,128,1.0,128,41089.25,340.75,12.77,0.8,Carbon-Aware
750,True,192,128,1.5,192,19905.5,336.25,57.74,2.11,Carbon-Aware
750,True,256,128,2.0,216,18645.0,339.0,60.42,1.31,Carbon-Aware
751,True,98,98,1.0,98,60116.0,297.75,12.41,2.06,Carbon-Aware
751,True,147,98,1.5,147,20053.75,306.75,70.78,-0.9,Carbon-Aware
751,True,196,98,2.0,196,16164.0,298.25,76.45,1.89,Carbon-Aware
752,True,109,109,1.0,109,31360.5,250.25,39.73,1.18,Carbon-Aware
752,True,164,109,1.5,164,13409.75,252.5,74.23,0.3,Carbon-Aware
752,True,218,109,2.0,214,12567.0,250.5,75.85,1.09,Carbon-Aware
753,True,110,110,1.0,110,24423.75,365.25,12.97,-0.27,Carbon-Aware
753,True,165,110,1.5,153,25163.75,359.5,10.33,1.3,Carbon-Aware
753,True,220,110,2.0,216,22676.0,360.0,19.2,1.17,Carbon-Aware
754,True,117,117,1.0,117,20462.25,282.5,11.11,-0.18,Carbon-Aware
754,True,176,117,1.5,176,22512.5,277.75,2.21,1.51,Carbon-Aware
754,True,234,117,2.0,212,17189.25,282.0,25.33,0.0,Carbon-Aware
755,True,111,111,1.0,111,27389.5,363.5,6.46,0.68,Carbon-Aware
755,True,167,111,1.5,167,27679.0,350.75,5.47,4.17,Carbon-Aware
755,True,222,111,2.0,216,23605.5,354.25,19.38,3.21,Carbon-Aware
756,True,119,119,1.0,119,71054.5,349.0,13.27,2.58,Carbon-Aware
756,True,179,119,1.5,179,64817.0,342.0,20.89,4.54,Carbon-Aware
756,True,238,119,2.0,238,19883.0,352.0,75.73,1.74,Carbon-Aware
757,True,104,104,1.0,104,47932.5,291.75,38.2,2.26,Carbon-Aware
757,True,156,104,1.5,144,27912.25,288.25,64.01,3.43,Carbon-Aware
757,True,208,104,2.0,208,18318.5,288.25,76.38,3.43,Carbon-Aware
758,True,105,105,1.0,105,47304.75,242.75,36.09,1.72,Carbon-Aware
758,True,158,105,1.5,158,25876.0,237.75,65.04,3.74,Carbon-Aware
758,True,210,105,2.0,210,14426.0,240.75,80.51,2.53,Carbon-Aware
759,True,101,101,1.0,101,43007.75,222.0,37.24,2.2,Carbon-Aware
759,True,152,101,1.5,152,11787.0,224.5,82.8,1.1,Carbon-Aware
759,True,202,101,2.0,202,10967.25,228.75,84.0,-0.77,Carbon-Aware
760,True,98,98,1.0,98,118928.0,319.25,5.67,1.77,Carbon-Aware
760,True,147,98,1.5,147,22737.5,318.5,81.96,2.0,Carbon-Aware
760,True,196,98,2.0,196,16128.0,317.25,87.21,2.38,Carbon-Aware
761,True,104,104,1.0,104,101272.25,348.25,12.49,-0.29,Carbon-Aware
761,True,156,104,1.5,156,25702.25,338.75,77.79,2.45,Carbon-Aware
761,True,208,104,2.0,208,17395.25,340.25,84.97,2.02,Carbon-Aware
762,True,102,102,1.0,102,17465.25,281.25,14.73,0.27,Carbon-Aware
762,True,153,102,1.5,144,15161.75,271.25,25.97,3.81,Carbon-Aware
762,True,204,102,2.0,204,14334.75,277.75,30.01,1.51,Carbon-Aware
763,True,106,106,1.0,106,16458.25,248.5,12.71,2.83,Carbon-Aware
763,True,159,106,1.5,141,14356.5,252.25,23.86,1.37,Carbon-Aware
763,True,212,106,2.0,212,13656.0,253.75,27.57,0.78,Carbon-Aware
764,True,97,97,1.0,97,13733.25,242.25,25.44,3.96,Carbon-Aware
764,True,146,97,1.5,129,12155.75,242.5,34.0,3.87,Carbon-Aware
764,True,194,97,2.0,124,11705.0,237.0,36.45,6.05,Carbon-Aware
765,True,97,97,1.0,97,39055.0,283.5,7.25,3.9,Carbon-Aware
765,True,146,97,1.5,146,23722.75,284.0,43.66,3.73,Carbon-Aware
765,True,194,97,2.0,194,19994.25,283.0,52.52,4.07,Carbon-Aware
766,True,99,99,1.0,99,35668.5,295.0,20.53,-0.08,Carbon-Aware
766,True,149,99,1.5,149,24531.5,294.75,45.34,0.0,Carbon-Aware
766,True,198,99,2.0,198,19394.25,293.75,56.79,0.34,Carbon-Aware
767,True,87,87,1.0,87,50772.25,328.75,4.41,3.02,Carbon-Aware
767,True,131,87,1.5,131,29813.25,322.75,43.87,4.79,Carbon-Aware
767,True,174,87,2.0,174,31020.75,320.0,41.6,5.6,Carbon-Aware
768,True,79,79,1.0,79,42793.0,279.5,14.81,0.09,Carbon-Aware
768,True,119,79,1.5,119,20196.75,275.75,59.8,1.43,Carbon-Aware
768,True,158,79,2.0,158,10854.0,275.5,78.39,1.52,Carbon-Aware
769,True,105,105,1.0,105,40222.5,312.75,24.11,2.8,Carbon-Aware
769,True,158,105,1.5,158,13304.5,314.0,74.9,2.41,Carbon-Aware
769,True,210,105,2.0,210,11096.75,309.5,79.06,3.81,Carbon-Aware
770,True,102,102,1.0,102,35654.5,285.75,16.61,2.47,Carbon-Aware
770,True,153,102,1.5,153,12479.25,287.5,70.81,1.88,Carbon-Aware
770,True,204,102,2.0,200,9592.25,285.25,77.56,2.65,Carbon-Aware
771,True,100,100,1.0,100,7874.25,229.75,20.2,4.07,Carbon-Aware
771,True,150,100,1.5,150,7581.0,224.25,23.17,6.37,Carbon-Aware
771,True,200,100,2.0,196,7605.5,225.25,22.93,5.95,Carbon-Aware
772,True,105,105,1.0,105,12391.25,350.0,9.11,0.78,Carbon-Aware
772,True,158,105,1.5,158,12484.5,341.25,8.42,3.26,Carbon-Aware
772,True,210,105,2.0,208,11604.0,337.75,14.88,4.25,Carbon-Aware
773,True,110,110,1.0,110,10138.5,285.5,6.45,0.78,Carbon-Aware
773,True,165,110,1.5,165,9375.25,283.75,13.5,1.39,Carbon-Aware
773,True,220,110,2.0,218,9591.0,266.5,11.51,7.38,Carbon-Aware
774,True,107,107,1.0,107,19017.0,335.25,24.66,1.76,Carbon-Aware
774,True,161,107,1.5,128,16415.75,335.75,34.97,1.61,Carbon-Aware
774,True,214,107,2.0,214,16298.0,333.25,35.43,2.34,Carbon-Aware
775,True,111,111,1.0,111,10478.5,225.25,40.12,-2.62,Carbon-Aware
775,True,167,111,1.5,124,9967.5,217.25,43.04,1.03,Carbon-Aware
775,True,222,111,2.0,221,9808.0,210.5,43.95,4.1,Carbon-Aware
776,True,88,88,1.0,88,13514.5,231.5,20.0,1.7,Carbon-Aware
776,True,132,88,1.5,127,10073.75,227.75,40.37,3.29,Carbon-Aware
776,True,176,88,2.0,124,10165.0,229.25,39.83,2.65,Carbon-Aware
777,True,99,99,1.0,99,30549.75,217.5,27.14,-2.11,Carbon-Aware
777,True,149,99,1.5,135,13695.5,216.25,67.34,-1.53,Carbon-Aware
777,True,198,99,2.0,198,10465.0,212.75,75.04,0.12,Carbon-Aware
778,True,112,112,1.0,112,51754.25,261.75,-1.15,-0.77,Carbon-Aware
778,True,168,112,1.5,168,27591.5,260.25,46.07,-0.19,Carbon-Aware
778,True,224,112,2.0,220,12336.0,258.0,75.89,0.67,Carbon-Aware
779,True,98,98,1.0,98,42484.5,238.75,25.66,2.95,Carbon-Aware
779,True,147,98,1.5,130,16473.0,236.75,71.18,3.76,Carbon-Aware
779,True,196,98,2.0,196,12411.0,242.0,78.28,1.63,Carbon-Aware
780,True,106,106,1.0,106,10752.25,196.75,60.79,1.38,Carbon-Aware
780,True,159,106,1.5,125,8955.25,192.75,67.34,3.38,Carbon-Aware
780,True,212,106,2.0,212,8552.0,194.0,68.81,2.76,Carbon-Aware
781,True,95,95,1.0,95,45383.25,280.25,24.09,2.44,Carbon-Aware
781,True,143,95,1.5,137,16088.25,283.5,73.09,1.31,Carbon-Aware
781,True,190,95,2.0,190,14173.0,284.75,76.29,0.87,Carbon-Aware
782,True,91,91,1.0,91,46242.25,312.5,20.12,-0.73,Carbon-Aware
782,True,137,91,1.5,132,16003.25,311.5,72.36,-0.4,Carbon-Aware
782,True,182,91,2.0,182,15569.5,309.0,73.11,0.4,Carbon-Aware
783,True,94,94,1.0,94,63109.75,283.0,16.2,0.09,Carbon-Aware
783,True,141,94,1.5,137,14030.25,276.0,81.37,2.56,Carbon-Aware
783,True,188,94,2.0,188,14396.75,273.5,80.88,3.44,Carbon-Aware
784,True,105,105,1.0,105,23970.5,211.5,45.47,-0.59,Carbon-Aware
784,True,158,105,1.5,151,10115.0,207.75,76.99,1.19,Carbon-Aware
784,True,210,105,2.0,210,9173.0,206.0,79.13,2.02,Carbon-Aware
785,True,91,91,1.0,91,75117.25,260.25,10.31,1.7,Carbon-Aware
785,True,137,91,1.5,133,13643.5,261.75,83.71,1.13,Carbon-Aware
785,True,182,91,2.0,176,15529.25,256.25,81.46,3.21,Carbon-Aware
786,True,93,93,1.0,93,31108.0,236.5,4.43,-0.53,Carbon-Aware
786,True,140,93,1.5,136,12448.5,229.75,61.76,2.34,Carbon-Aware
786,True,186,93,2.0,186,11589.0,240.0,64.4,-2.02,Carbon-Aware
787,True,112,112,1.0,112,17739.75,250.0,11.08,-0.4,Carbon-Aware
787,True,168,112,1.5,167,11728.75,252.0,41.21,-1.2,Carbon-Aware
787,True,224,112,2.0,224,10905.25,243.25,45.34,2.31,Carbon-Aware
788,True,93,93,1.0,93,35488.0,307.0,11.62,-0.08,Carbon-Aware
788,True,140,93,1.5,138,15745.5,301.75,60.79,1.63,Carbon-Aware
788,True,186,93,2.0,186,14190.75,296.5,64.66,3.34,Carbon-Aware
789,True,105,105,1.0,105,14811.5,242.75,15.18,3.0,Carbon-Aware
789,True,158,105,1.5,158,13082.75,232.25,25.08,7.19,Carbon-Aware
789,True,210,105,2.0,210,12302.5,235.25,29.55,5.99,Carbon-Aware
790,True,108,108,1.0,108,18985.75,314.25,21.39,2.41,Carbon-Aware
790,True,162,108,1.5,162,16345.25,309.25,32.32,3.96,Carbon-Aware
790,True,216,108,2.0,216,15390.5,312.75,36.27,2.87,Carbon-Aware
791,True,90,90,1.0,90,16240.75,249.0,15.76,-0.4,Carbon-Aware
791,True,135,90,1.5,129,12496.25,239.0,35.18,3.63,Carbon-Aware
791,True,180,90,2.0,133,12418.75,241.25,35.58,2.72,Carbon-Aware
792,True,132,132,1.0,132,25693.0,298.25,27.09,2.45,Carbon-Aware
792,True,198,132,1.5,198,24709.25,293.5,29.88,4.01,Carbon-Aware
792,True,264,132,2.0,220,18523.5,298.75,47.44,2.29,Carbon-Aware
793,True,104,104,1.0,104,35863.0,372.0,17.69,1.06,Carbon-Aware
793,True,156,104,1.5,155,28440.25,360.0,34.73,4.26,Carbon-Aware
793,True,208,104,2.0,208,23559.75,366.25,45.93,2.59,Carbon-Aware
794,True,104,104,1.0,104,18749.0,251.75,32.01,1.18,Carbon-Aware
794,True,156,104,1.5,131,15942.0,251.0,42.19,1.47,Carbon-Aware
794,True,208,104,2.0,208,13443.75,253.0,51.25,0.69,Carbon-Aware
795,True,105,105,1.0,105,69291.25,250.0,10.76,2.82,Carbon-Aware
795,True,158,105,1.5,158,41510.5,247.5,46.54,3.79,Carbon-Aware
795,True,210,105,2.0,210,27475.5,245.5,64.61,4.57,Carbon-Aware
796,True,94,94,1.0,94,49328.75,197.75,22.34,2.94,Carbon-Aware
796,True,141,94,1.5,141,17497.25,201.5,72.45,1.1,Carbon-Aware
796,True,188,94,2.0,181,15888.75,201.25,74.99,1.23,Carbon-Aware
797,True,97,97,1.0,97,66509.0,323.75,30.55,4.78,Carbon-Aware
797,True,146,97,1.5,135,31771.75,319.75,66.82,5.96,Carbon-Aware
797,True,194,97,2.0,194,29790.75,321.0,68.89,5.59,Carbon-Aware
798,True,109,109,1.0,109,64157.0,335.0,29.81,3.39,Carbon-Aware
798,True,164,109,1.5,156,61543.5,328.25,32.66,5.34,Carbon-Aware
798,True,218,109,2.0,218,37651.25,323.0,58.81,6.85,Carbon-Aware
799,True,112,112,1.0,112,71746.0,324.5,2.89,-0.08,Carbon-Aware
799,True,168,112,1.5,146,67447.5,320.0,8.71,1.31,Carbon-Aware
799,True,224,112,2.0,224,33305.75,318.25,54.92,1.85,Carbon-Aware
800,True,95,95,1.0,95,74649.25,285.25,8.36,3.06,Carbon-Aware
800,True,143,95,1.5,136,52780.75,288.0,35.2,2.12,Carbon-Aware
800,True,190,95,2.0,190,48404.25,283.25,40.58,3.74,Carbon-Aware
801,True,107,107,1.0,107,95479.75,293.25,15.11,4.4,Carbon-Aware
801,True,161,107,1.5,161,15762.5,297.75,85.99,2.93,Carbon-Aware
801,True,214,107,2.0,214,12137.0,290.25,89.21,5.38,Carbon-Aware
802,True,109,109,1.0,109,86767.75,290.75,7.25,-2.02,Carbon-Aware
802,True,164,109,1.5,164,14037.25,291.0,84.99,-2.11,Carbon-Aware
802,True,218,109,2.0,216,11529.75,280.75,87.68,1.49,Carbon-Aware
803,True,122,122,1.0,122,74080.5,312.5,36.93,3.03,Carbon-Aware
803,True,183,122,1.5,183,13548.0,312.75,88.47,2.95,Carbon-Aware
803,True,244,122,2.0,220,13343.5,310.75,88.64,3.57,Carbon-Aware
804,True,109,109,1.0,109,11015.75,242.5,20.69,5.46,Carbon-Aware
804,True,164,109,1.5,164,11205.5,242.0,19.32,5.65,Carbon-Aware
804,True,218,109,2.0,204,10531.0,237.75,24.18,7.31,Carbon-Aware
805,True,95,95,1.0,95,10019.0,249.75,14.52,1.09,Carbon-Aware
805,True,143,95,1.5,120,10344.5,245.25,11.75,2.87,Carbon-Aware
805,True,190,95,2.0,190,10243.25,247.75,12.61,1.88,Carbon-Aware
806,True,126,126,1.0,126,15046.5,315.75,16.52,3.22,Carbon-Aware
806,True,189,126,1.5,189,15863.5,322.75,11.99,1.07,Carbon-Aware
806,True,252,126,2.0,252,13844.75,312.75,23.19,4.14,Carbon-Aware
807,True,115,115,1.0,115,18229.5,259.5,10.06,-0.48,Carbon-Aware
807,True,173,115,1.5,173,11755.0,249.5,42.0,3.39,Carbon-Aware
807,True,230,115,2.0,230,8798.75,256.25,56.59,0.77,Carbon-Aware
808,True,106,106,1.0,106,18670.25,248.75,19.28,-0.2,Carbon-Aware
808,True,159,106,1.5,159,13830.75,250.0,40.2,-0.7,Carbon-Aware
808,True,212,106,2.0,212,9301.5,243.25,59.78,2.01,Carbon-Aware
809,True,87,87,1.0,87,25298.75,270.25,23.48,-0.09,Carbon-Aware
809,True,131,87,1.5,124,15929.0,265.0,51.82,1.85,Carbon-Aware
809,True,174,87,2.0,174,11923.0,258.25,63.94,4.35,Carbon-Aware
810,True,109,109,1.0,109,8731.75,227.5,61.59,5.99,Carbon-Aware
810,True,164,109,1.5,164,7473.25,218.0,67.12,9.92,Carbon-Aware
810,True,218,109,2.0,218,7358.0,214.5,67.63,11.36,Carbon-Aware
811,True,113,113,1.0,113,9082.0,244.25,58.2,2.01,Carbon-Aware
811,True,170,113,1.5,170,8196.25,240.5,62.27,3.51,Carbon-Aware
811,True,226,113,2.0,224,8338.75,232.0,61.62,6.92,Carbon-Aware
812,True,86,86,1.0,86,11739.75,259.0,36.39,1.89,Carbon-Aware
812,True,129,86,1.5,129,9105.75,251.25,50.66,4.83,Carbon-Aware
812,True,172,86,2.0,172,8558.75,254.5,53.63,3.6,Carbon-Aware
813,True,110,110,1.0,110,11963.5,262.5,6.9,2.05,Carbon-Aware
813,True,165,110,1.5,128,11458.25,265.25,10.83,1.03,Carbon-Aware
813,True,220,110,2.0,128,11399.25,262.25,11.29,2.15,Carbon-Aware
814,True,123,123,1.0,123,14730.25,339.75,10.96,2.37,Carbon-Aware
814,True,185,123,1.5,128,14678.25,352.5,11.28,-1.29,Carbon-Aware
814,True,246,123,2.0,211,14111.75,337.25,14.7,3.09,Carbon-Aware
815,True,115,115,1.0,115,11824.0,274.75,14.2,4.35,Carbon-Aware
815,True,173,115,1.5,128,11540.5,277.0,16.26,3.57,Carbon-Aware
815,True,230,115,2.0,128,11620.0,276.75,15.68,3.66,Carbon-Aware
816,True,106,106,1.0,106,37946.5,231.0,33.05,-0.11,Carbon-Aware
816,True,159,106,1.5,139,19230.25,237.75,66.07,-3.03,Carbon-Aware
816,True,212,106,2.0,212,15043.5,231.5,73.46,-0.33,Carbon-Aware
817,True,105,105,1.0,105,45951.0,235.25,13.93,1.57,Carbon-Aware
817,True,158,105,1.5,141,20638.75,237.25,61.34,0.73,Carbon-Aware
817,True,210,105,2.0,210,19961.0,230.5,62.61,3.56,Carbon-Aware
818,True,98,98,1.0,98,56138.5,246.25,10.1,3.05,Carbon-Aware
818,True,147,98,1.5,136,24441.0,250.25,60.86,1.48,Carbon-Aware
818,True,196,98,2.0,196,20875.0,247.75,66.57,2.46,Carbon-Aware
819,True,120,120,1.0,120,41136.0,264.0,26.04,4.95,Carbon-Aware
819,True,180,120,1.5,180,23502.5,265.25,57.75,4.5,Carbon-Aware
819,True,240,120,2.0,224,16359.5,266.0,70.59,4.23,Carbon-Aware
820,True,91,91,1.0,91,48575.0,239.25,26.05,7.09,Carbon-Aware
820,True,137,91,1.5,124,16966.75,250.5,74.17,2.72,Carbon-Aware
820,True,182,91,2.0,182,15732.0,247.5,76.05,3.88,Carbon-Aware
821,True,110,110,1.0,110,48976.5,255.0,21.87,-0.49,Carbon-Aware
821,True,165,110,1.5,165,25639.0,248.75,59.1,1.97,Carbon-Aware
821,True,220,110,2.0,217,15044.5,259.25,76.0,-2.17,Carbon-Aware
822,True,114,114,1.0,114,24868.5,339.75,21.9,0.07,Carbon-Aware
822,True,171,114,1.5,171,16534.0,332.75,48.07,2.13,Carbon-Aware
822,True,228,114,2.0,228,13252.0,325.75,58.38,4.19,Carbon-Aware
823,True,104,104,1.0,104,18770.75,258.75,35.09,3.27,Carbon-Aware
823,True,156,104,1.5,156,14061.5,263.0,51.37,1.68,Carbon-Aware
823,True,208,104,2.0,208,10175.0,255.0,64.81,4.67,Carbon-Aware
824,True,105,105,1.0,105,23869.0,306.25,36.88,1.69,Carbon-Aware
824,True,158,105,1.5,158,16741.5,304.0,55.73,2.41,Carbon-Aware
824,True,210,105,2.0,208,12051.0,308.75,68.13,0.88,Carbon-Aware
825,True,100,100,1.0,100,8451.5,222.75,40.04,4.91,Carbon-Aware
825,True,150,100,1.5,136,7975.25,220.75,43.41,5.76,Carbon-Aware
825,True,200,100,2.0,193,8088.0,218.0,42.61,6.94,Carbon-Aware
826,True,78,78,1.0,78,20240.25,300.25,8.43,0.91,Carbon-Aware
826,True,117,78,1.5,116,11681.25,298.0,47.15,1.65,Carbon-Aware
826,True,156,78,2.0,156,11567.0,295.0,47.67,2.64,Carbon-Aware
827,True,107,107,1.0,107,10184.0,270.25,48.77,0.55,Carbon-Aware
827,True,161,107,1.5,160,9973.0,268.0,49.83,1.38,Carbon-Aware
827,True,214,107,2.0,214,9966.5,264.5,49.86,2.67,Carbon-Aware
828,True,98,98,1.0,98,14366.75,257.25,31.01,1.53,Carbon-Aware
828,True,147,98,1.5,128,12334.5,259.75,40.77,0.57,Carbon-Aware
828,True,196,98,2.0,196,11560.75,250.25,44.48,4.21,Carbon-Aware
829,True,103,103,1.0,103,25909.5,387.25,8.49,1.09,Carbon-Aware
829,True,155,103,1.5,153,20649.0,374.75,27.07,4.28,Carbon-Aware
829,True,206,103,2.0,206,17312.0,377.0,38.86,3.7,Carbon-Aware
830,True,106,106,1.0,106,15969.25,279.75,21.02,2.53,Carbon-Aware
830,True,159,106,1.5,132,13783.25,284.25,31.84,0.96,Carbon-Aware
830,True,212,106,2.0,212,12118.5,272.25,40.07,5.14,Carbon-Aware
831,True,111,111,1.0,111,8904.25,195.75,24.6,-1.56,Carbon-Aware
831,True,167,111,1.5,167,6985.25,197.0,40.85,-2.2,Carbon-Aware
831,True,222,111,2.0,216,6780.25,182.0,42.58,5.58,Carbon-Aware
832,True,129,129,1.0,129,18742.75,381.25,27.9,0.2,Carbon-Aware
832,True,194,129,1.5,190,14360.0,377.75,44.76,1.11,Carbon-Aware
832,True,258,129,2.0,218,14382.25,369.5,44.68,3.27,Carbon-Aware
833,True,101,101,1.0,101,17411.75,268.5,20.25,1.29,Carbon-Aware
833,True,152,101,1.5,152,10258.0,265.75,53.01,2.3,Carbon-Aware
833,True,202,101,2.0,196,10033.25,254.5,54.04,6.43,Carbon-Aware
834,True,94,94,1.0,94,11372.5,288.5,8.69,3.43,Carbon-Aware
834,True,141,94,1.5,124,11067.0,280.0,11.15,6.28,Carbon-Aware
834,True,188,94,2.0,127,11288.75,277.0,9.37,7.28,Carbon-Aware
835,True,101,101,1.0,101,11913.5,286.75,6.02,1.8,Carbon-Aware
835,True,152,101,1.5,128,11522.0,277.75,9.11,4.88,Carbon-Aware
835,True,202,101,2.0,202,11382.25,280.25,10.21,4.02,Carbon-Aware
836,True,107,107,1.0,107,11149.0,252.0,9.61,2.51,Carbon-Aware
836,True,161,107,1.5,128,10379.25,251.0,15.86,2.9,Carbon-Aware
836,True,214,107,2.0,124,10585.25,255.5,14.19,1.16,Carbon-Aware
837,True,100,100,1.0,100,62936.75,269.0,5.21,3.06,Carbon-Aware
837,True,150,100,1.5,150,25005.5,262.5,62.34,5.41,Carbon-Aware
837,True,200,100,2.0,200,17245.0,272.75,74.03,1.71,Carbon-Aware
838,True,108,108,1.0,108,46959.5,344.5,38.18,0.14,Carbon-Aware
838,True,162,108,1.5,162,26269.0,338.75,65.42,1.81,Carbon-Aware
838,True,216,108,2.0,216,19757.75,343.25,73.99,0.51,Carbon-Aware
839,True,115,115,1.0,115,45681.75,275.75,12.69,1.61,Carbon-Aware
839,True,173,115,1.5,173,24146.0,266.75,53.85,4.82,Carbon-Aware
839,True,230,115,2.0,224,15489.25,270.25,70.4,3.57,Carbon-Aware
840,True,104,104,1.0,104,25039.25,303.75,22.54,2.41,Carbon-Aware
840,True,156,104,1.5,156,18537.5,299.75,42.65,3.69,Carbon-Aware
840,True,208,104,2.0,208,16587.5,301.0,48.68,3.29,Carbon-Aware
841,True,103,103,1.0,103,17779.75,240.25,21.88,-1.48,Carbon-Aware
841,True,155,103,1.5,124,14094.5,249.25,38.07,-5.28,Carbon-Aware
841,True,206,103,2.0,206,12711.5,230.25,44.15,2.75,Carbon-Aware
842,True,95,95,1.0,95,29446.0,297.5,18.15,3.02,Carbon-Aware
842,True,143,95,1.5,143,19954.25,302.75,44.53,1.3,Carbon-Aware
842,True,190,95,2.0,190,16968.0,299.75,52.84,2.28,Carbon-Aware
843,True,99,99,1.0,99,12088.75,196.5,32.21,-3.29,Carbon-Aware
843,True,149,99,1.5,120,10951.75,194.75,38.59,-2.37,Carbon-Aware
843,True,198,99,2.0,198,10466.5,192.25,41.31,-1.05,Carbon-Aware
844,True,111,111,1.0,111,16368.0,263.5,27.43,1.31,Carbon-Aware
844,True,167,111,1.5,167,15424.75,264.75,31.61,0.84,Carbon-Aware
844,True,222,111,2.0,222,13736.5,251.25,39.09,5.9,Carbon-Aware
845,True,100,100,1.0,100,21952.75,307.5,17.21,2.54,Carbon-Aware
845,True,150,100,1.5,150,19089.5,310.25,28.01,1.66,Carbon-Aware
845,True,200,100,2.0,200,17571.5,307.0,33.74,2.69,Carbon-Aware
846,True,101,101,1.0,101,25798.0,327.25,39.96,0.53,Carbon-Aware
846,True,152,101,1.5,152,19642.25,319.75,54.28,2.81,Carbon-Aware
846,True,202,101,2.0,202,18519.75,313.75,56.9,4.64,Carbon-Aware
847,True,100,100,1.0,100,17168.75,249.25,45.7,-3.42,Carbon-Aware
847,True,150,100,1.5,150,13692.75,240.5,56.69,0.21,Carbon-Aware
847,True,200,100,2.0,200,13666.0,236.25,56.78,1.97,Carbon-Aware
848,True,117,117,1.0,117,29034.75,362.5,31.99,2.62,Carbon-Aware
848,True,176,117,1.5,176,23737.5,358.0,44.39,3.83,Carbon-Aware
848,True,234,117,2.0,224,20151.0,358.0,52.8,3.83,Carbon-Aware
849,True,110,110,1.0,110,20024.0,281.0,11.06,5.15,Carbon-Aware
849,True,165,110,1.5,165,16364.25,273.75,27.31,7.59,Carbon-Aware
849,True,220,110,2.0,216,13048.0,267.5,42.04,9.7,Carbon-Aware
850,True,101,101,1.0,101,18646.25,261.5,7.07,-0.29,Carbon-Aware
850,True,152,101,1.5,152,14011.0,249.0,30.17,4.51,Carbon-Aware
850,True,202,101,2.0,202,11081.5,246.0,44.77,5.66,Carbon-Aware
851,True,90,90,1.0,90,20098.0,248.0,8.81,2.65,Carbon-Aware
851,True,135,90,1.5,135,14290.5,244.75,35.16,3.93,Carbon-Aware
851,True,180,90,2.0,180,11932.25,241.0,45.86,5.4,Carbon-Aware
852,True,95,95,1.0,95,15604.0,307.0,14.86,1.05,Carbon-Aware
852,True,143,95,1.5,133,15180.0,296.0,17.17,4.59,Carbon-Aware
852,True,190,95,2.0,179,15190.0,300.0,17.12,3.3,Carbon-Aware
853,True,94,94,1.0,94,7421.0,174.5,12.53,-1.45,Carbon-Aware
853,True,141,94,1.5,101,7459.75,174.0,12.07,-1.16,Carbon-Aware
853,True,188,94,2.0,152,7155.75,170.5,15.66,0.87,Carbon-Aware
854,True,101,101,1.0,101,10330.75,227.5,22.37,0.33,Carbon-Aware
854,True,152,101,1.5,152,10424.75,221.0,21.66,3.18,Carbon-Aware
854,True,202,101,2.0,153,10072.5,227.5,24.31,0.33,Carbon-Aware
855,True,81,81,1.0,81,23473.75,267.0,32.28,2.2,Carbon-Aware
855,True,122,81,1.5,119,23594.5,264.5,31.93,3.11,Carbon-Aware
855,True,162,81,2.0,152,23469.25,262.5,32.29,3.85,Carbon-Aware
856,True,108,108,1.0,108,33447.5,291.0,13.13,2.84,Carbon-Aware
856,True,162,108,1.5,136,33070.0,291.5,14.11,2.67,Carbon-Aware
856,True,216,108,2.0,216,20084.75,280.0,47.84,6.51,Carbon-Aware
857,True,109,109,1.0,109,22108.25,227.5,34.42,0.55,Carbon-Aware
857,True,164,109,1.5,164,22526.25,222.75,33.18,2.62,Carbon-Aware
857,True,218,109,2.0,218,12866.5,231.75,61.83,-1.31,Carbon-Aware
858,True,98,98,1.0,98,63685.0,331.0,19.35,2.65,Carbon-Aware
858,True,147,98,1.5,147,22592.25,333.5,71.39,1.91,Carbon-Aware
858,True,196,98,2.0,196,15725.0,330.75,80.09,2.72,Carbon-Aware
859,True,118,118,1.0,118,39505.0,306.5,29.61,-0.08,Carbon-Aware
859,True,177,118,1.5,177,14031.25,308.25,75.0,-0.65,Carbon-Aware
859,True,236,118,2.0,216,13600.25,313.5,75.77,-2.37,Carbon-Aware
860,True,106,106,1.0,106,34356.75,260.25,35.03,0.19,Carbon-Aware
860,True,159,106,1.5,159,12382.0,260.0,76.59,0.29,Carbon-Aware
860,True,212,106,2.0,212,11038.5,264.0,79.13,-1.25,Carbon-Aware
861,True,112,112,1.0,112,18858.0,381.0,14.31,2.25,Carbon-Aware
861,True,168,112,1.5,168,18141.25,376.75,17.57,3.34,Carbon-Aware
861,True,224,112,2.0,214,16333.5,380.5,25.78,2.37,Carbon-Aware
862,True,106,106,1.0,106,18385.75,355.5,9.41,0.21,Carbon-Aware
862,True,159,106,1.5,159,16814.0,348.25,17.15,2.25,Carbon-Aware
862,True,212,106,2.0,212,14661.0,347.0,27.76,2.6,Carbon-Aware
863,True,103,103,1.0,103,11106.75,226.75,10.54,2.99,Carbon-Aware
863,True,155,103,1.5,155,9688.5,222.0,21.96,5.03,Carbon-Aware
863,True,206,103,2.0,200,9078.25,224.25,26.88,4.06,Carbon-Aware
864,True,102,102,1.0,102,21842.5,309.75,22.77,1.59,Carbon-Aware
864,True,153,102,1.5,133,15616.25,304.0,44.79,3.42,Carbon-Aware
864,True,204,102,2.0,204,17917.5,299.25,36.65,4.92,Carbon-Aware
865,True,103,103,1.0,103,20521.75,331.25,12.65,-0.53,Carbon-Aware
865,True,155,103,1.5,130,16506.25,323.0,29.74,1.97,Carbon-Aware
865,True,206,103,2.0,188,14867.0,318.0,36.72,3.49,Carbon-Aware
866,True,121,121,1.0,121,13441.25,284.75,26.96,-1.33,Carbon-Aware
866,True,182,121,1.5,152,13875.75,280.0,24.6,0.36,Carbon-Aware
866,True,242,121,2.0,240,14751.75,276.0,19.84,1.78,Carbon-Aware
867,True,107,107,1.0,107,46717.0,259.25,22.69,1.71,Carbon-Aware
867,True,161,107,1.5,161,23395.5,264.0,61.28,-0.09,Carbon-Aware
867,True,214,107,2.0,214,11244.5,262.0,81.39,0.66,Carbon-Aware
868,True,128,128,1.0,128,65448.5,398.75,7.45,-0.44,Carbon-Aware
868,True,192,128,1.5,192,26860.5,394.5,62.02,0.63,Carbon-Aware
868,True,256,128,2.0,245,18909.25,394.25,73.26,0.69,Carbon-Aware
869,True,111,111,1.0,111,63704.5,300.25,5.3,2.99,Carbon-Aware
869,True,167,111,1.5,167,29334.25,301.5,56.4,2.58,Carbon-Aware
869,True,222,111,2.0,222,13631.25,303.0,79.74,2.1,Carbon-Aware
870,True,103,103,1.0,103,16549.0,305.0,37.97,2.09,Carbon-Aware
870,True,155,103,1.5,144,12920.0,303.75,51.57,2.49,Carbon-Aware
870,True,206,103,2.0,206,13228.5,302.25,50.42,2.97,Carbon-Aware
871,True,111,111,1.0,111,20268.75,337.75,24.27,0.88,Carbon-Aware
871,True,167,111,1.5,161,15698.75,335.75,41.35,1.47,Carbon-Aware
871,True,222,111,2.0,221,15173.75,333.5,43.31,2.13,Carbon-Aware
872,True,106,106,1.0,106,9625.5,221.75,54.79,2.1,Carbon-Aware
872,True,159,106,1.5,136,9171.0,219.75,56.93,2.98,Carbon-Aware
872,True,212,106,2.0,212,8849.5,213.0,58.44,5.96,Carbon-Aware
873,True,124,124,1.0,124,32686.0,389.5,17.21,1.52,Carbon-Aware
873,True,186,124,1.5,186,27182.75,387.5,31.15,2.02,Carbon-Aware
873,True,248,124,2.0,240,23752.75,387.5,39.84,2.02,Carbon-Aware
874,True,111,111,1.0,111,28549.0,326.25,29.14,1.06,Carbon-Aware
874,True,167,111,1.5,167,21745.75,326.25,46.03,1.06,Carbon-Aware
874,True,222,111,2.0,220,19779.75,317.0,50.91,3.87,Carbon-Aware
875,True,118,118,1.0,118,32511.5,365.5,26.19,4.26,Carbon-Aware
875,True,177,118,1.5,177,26011.25,362.25,40.95,5.11,Carbon-Aware
875,True,236,118,2.0,220,22766.5,356.5,48.31,6.61,Carbon-Aware
876,True,87,87,1.0,87,33685.5,270.5,13.25,1.01,Carbon-Aware
876,True,131,87,1.5,125,16781.25,267.25,56.78,2.2,Carbon-Aware
876,True,174,87,2.0,174,16820.25,263.75,56.68,3.48,Carbon-Aware
877,True,102,102,1.0,102,22819.5,236.5,20.59,2.57,Carbon-Aware
877,True,153,102,1.5,153,15180.75,241.75,47.17,0.41,Carbon-Aware
877,True,204,102,2.0,204,13510.0,228.5,52.98,5.87,Carbon-Aware
878,True,108,108,1.0,108,28606.0,334.75,25.19,-1.29,Carbon-Aware
878,True,162,108,1.5,162,23481.5,327.75,38.59,0.83,Carbon-Aware
878,True,216,108,2.0,216,20419.5,326.5,46.6,1.21,Carbon-Aware
879,True,95,95,1.0,95,16113.0,242.75,34.0,-0.31,Carbon-Aware
879,True,143,95,1.5,124,14746.5,236.5,39.59,2.27,Carbon-Aware
879,True,190,95,2.0,172,14135.5,235.25,42.1,2.79,Carbon-Aware
880,True,110,110,1.0,110,19315.25,301.25,13.98,-1.01,Carbon-Aware
880,True,165,110,1.5,165,19281.0,297.25,14.13,0.34,Carbon-Aware
880,True,220,110,2.0,209,18331.5,292.5,18.36,1.93,Carbon-Aware
881,True,130,130,1.0,130,25880.75,349.5,18.14,1.69,Carbon-Aware
881,True,195,130,1.5,195,23221.0,347.0,26.55,2.39,Carbon-Aware
881,True,260,130,2.0,209,21898.25,340.25,30.74,4.29,Carbon-Aware
882,True,104,104,1.0,104,30231.5,242.25,19.73,3.87,Carbon-Aware
882,True,156,104,1.5,124,23415.0,244.0,37.83,3.17,Carbon-Aware
882,True,208,104,2.0,208,17652.25,237.0,53.13,5.95,Carbon-Aware
883,True,111,111,1.0,111,46095.0,324.5,1.21,0.08,Carbon-Aware
883,True,167,111,1.5,167,40651.25,316.5,12.88,2.54,Carbon-Aware
883,True,222,111,2.0,222,22912.75,316.5,50.89,2.54,Carbon-Aware
884,True,90,90,1.0,90,75355.25,405.0,0.14,0.18,Carbon-Aware
884,True,135,90,1.5,135,43630.25,398.5,42.18,1.79,Carbon-Aware
884,True,180,90,2.0,170,45230.75,398.25,40.06,1.85,Carbon-Aware
885,True,107,107,1.0,107,44940.5,231.75,13.67,1.49,Carbon-Aware
885,True,161,107,1.5,151,14023.0,237.25,73.06,-0.85,Carbon-Aware
885,True,214,107,2.0,214,11932.0,236.75,77.08,-0.64,Carbon-Aware
886,True,111,111,1.0,111,47676.25,284.0,24.63,1.47,Carbon-Aware
886,True,167,111,1.5,167,22194.5,276.0,64.92,4.25,Carbon-Aware
886,True,222,111,2.0,222,14674.75,284.25,76.8,1.39,Carbon-Aware
887,True,107,107,1.0,107,67074.5,303.0,17.01,2.42,Carbon-Aware
887,True,161,107,1.5,161,26140.75,300.5,67.66,3.22,Carbon-Aware
887,True,214,107,2.0,214,16436.0,310.0,79.66,0.16,Carbon-Aware
888,True,88,88,1.0,88,46206.5,277.0,12.57,1.07,Carbon-Aware
888,True,132,88,1.5,132,15116.5,277.0,71.4,1.07,Carbon-Aware
888,True,176,88,2.0,132,14628.5,277.25,72.32,0.98,Carbon-Aware
889,True,103,103,1.0,103,24185.5,249.75,35.6,5.4,Carbon-Aware
889,True,155,103,1.5,129,13292.25,256.0,64.61,3.03,Carbon-Aware
889,True,206,103,2.0,206,13602.25,246.5,63.78,6.63,Carbon-Aware
890,True,111,111,1.0,111,47897.0,338.75,11.19,0.51,Carbon-Aware
890,True,167,111,1.5,157,28309.25,327.75,47.51,3.74,Carbon-Aware
890,True,222,111,2.0,220,19219.0,330.0,64.36,3.08,Carbon-Aware
891,True,108,108,1.0,108,65350.5,311.25,16.92,2.96,Carbon-Aware
891,True,162,108,1.5,162,27119.25,311.25,65.52,2.96,Carbon-Aware
891,True,216,108,2.0,216,15394.25,311.25,80.43,2.96,Carbon-Aware
892,True,100,100,1.0,100,42161.0,225.0,8.18,0.44,Carbon-Aware
892,True,150,100,1.5,150,18031.0,226.0,60.73,0.0,Carbon-Aware
892,True,200,100,2.0,200,10321.75,224.5,77.52,0.66,Carbon-Aware
893,True,113,113,1.0,113,37617.5,270.75,28.71,1.81,Carbon-Aware
893,True,170,113,1.5,170,17568.0,272.25,66.71,1.27,Carbon-Aware
893,True,226,113,2.0,218,12979.5,267.25,75.4,3.08,Carbon-Aware
894,True,103,103,1.0,103,41891.75,409.25,19.88,-0.43,Carbon-Aware
894,True,155,103,1.5,146,24196.75,403.0,53.72,1.1,Carbon-Aware
894,True,206,103,2.0,206,22684.5,403.25,56.61,1.04,Carbon-Aware
895,True,94,94,1.0,94,10607.5,213.0,51.35,2.41,Carbon-Aware
895,True,141,94,1.5,123,9732.75,207.75,55.36,4.81,Carbon-Aware
895,True,188,94,2.0,188,9965.0,210.5,54.29,3.55,Carbon-Aware
896,True,108,108,1.0,108,12335.25,244.75,56.54,-3.05,Carbon-Aware
896,True,162,108,1.5,124,11562.5,242.25,59.27,-2.0,Carbon-Aware
896,True,216,108,2.0,216,11473.75,241.75,59.58,-1.79,Carbon-Aware
897,True,108,108,1.0,108,74119.25,315.75,13.67,1.48,Carbon-Aware
897,True,162,108,1.5,162,21223.75,316.25,75.28,1.33,Carbon-Aware
897,True,216,108,2.0,216,17365.0,312.5,79.77,2.5,Carbon-Aware
898,True,115,115,1.0,115,53076.25,315.25,29.81,2.63,Carbon-Aware
898,True,173,115,1.5,173,20374.25,316.25,73.05,2.32,Carbon-Aware
898,True,230,115,2.0,224,17761.75,313.5,76.51,3.17,Carbon-Aware
899,True,90,90,1.0,90,61952.25,248.25,29.88,5.34,Carbon-Aware
899,True,135,90,1.5,135,14471.75,257.75,83.62,1.72,Carbon-Aware
899,True,180,90,2.0,180,13247.0,248.0,85.01,5.43,Carbon-Aware
900,True,102,102,1.0,102,13751.25,230.5,20.15,2.02,Carbon-Aware
900,True,153,102,1.5,124,13057.5,235.25,24.18,0.0,Carbon-Aware
900,True,204,102,2.0,204,12176.75,220.25,29.3,6.38,Carbon-Aware
901,True,86,86,1.0,86,13965.0,228.25,17.35,-1.44,Carbon-Aware
901,True,129,86,1.5,128,12134.75,215.25,28.18,4.33,Carbon-Aware
901,True,172,86,2.0,132,11790.75,217.25,30.22,3.44,Carbon-Aware
902,True,113,113,1.0,113,16598.0,289.0,18.76,2.53,Carbon-Aware
902,True,170,113,1.5,128,16230.75,286.5,20.55,3.37,Carbon-Aware
902,True,226,113,2.0,212,15781.75,287.75,22.75,2.95,Carbon-Aware
903,True,99,99,1.0,99,36035.75,285.25,10.71,0.52,Carbon-Aware
903,True,149,99,1.5,147,25348.0,279.75,37.19,2.44,Carbon-Aware
903,True,198,99,2.0,198,19634.75,282.0,51.35,1.66,Carbon-Aware
904,True,105,105,1.0,105,37705.75,331.5,12.14,1.12,Carbon-Aware
904,True,158,105,1.5,158,29603.0,320.0,31.02,4.55,Carbon-Aware
904,True,210,105,2.0,210,20391.75,325.5,52.48,2.91,Carbon-Aware
905,True,114,114,1.0,114,39806.25,314.25,3.01,2.18,Carbon-Aware
905,True,171,114,1.5,168,34672.0,311.25,15.52,3.11,Carbon-Aware
905,True,228,114,2.0,228,20212.5,314.25,50.75,2.18,Carbon-Aware
906,True,116,116,1.0,116,54559.0,335.75,17.06,-1.74,Carbon-Aware
906,True,174,116,1.5,174,31399.75,328.0,52.27,0.61,Carbon-Aware
906,True,232,116,2.0,232,22618.0,332.0,65.62,-0.61,Carbon-Aware
907,True,93,93,1.0,93,55374.5,300.0,28.23,2.04,Carbon-Aware
907,True,140,93,1.5,140,22574.0,300.5,70.74,1.88,Carbon-Aware
907,True,186,93,2.0,186,21646.75,306.75,71.94,-0.16,Carbon-Aware
908,True,89,89,1.0,89,67152.25,253.75,6.76,1.17,Carbon-Aware
908,True,134,89,1.5,134,17395.75,256.75,75.85,0.0,Carbon-Aware
908,True,178,89,2.0,161,17327.5,251.25,75.94,2.14,Carbon-Aware
909,True,104,104,1.0,104,45121.0,283.25,17.28,-0.09,Carbon-Aware
909,True,156,104,1.5,156,19393.5,280.5,64.45,0.88,Carbon-Aware
909,True,208,104,2.0,208,17523.75,283.25,67.87,-0.09,Carbon-Aware
910,True,115,115,1.0,115,62239.75,358.25,5.45,1.24,Carbon-Aware
910,True,173,115,1.5,173,31455.5,349.0,52.22,3.79,Carbon-Aware
910,True,230,115,2.0,226,22214.0,352.0,66.25,2.96,Carbon-Aware
911,True,86,86,1.0,86,74838.25,332.25,1.85,0.23,Carbon-Aware
911,True,129,86,1.5,129,29075.25,329.25,61.87,1.13,Carbon-Aware
911,True,172,86,2.0,172,25636.0,324.75,66.38,2.48,Carbon-Aware
912,True,112,112,1.0,112,27342.75,318.75,19.19,0.86,Carbon-Aware
912,True,168,112,1.5,168,21378.0,318.0,36.82,1.09,Carbon-Aware
912,True,224,112,2.0,224,19745.0,317.25,41.65,1.32,Carbon-Aware
913,True,104,104,1.0,104,40140.25,380.0,6.99,1.68,Carbon-Aware
913,True,156,104,1.5,156,27852.0,372.75,35.46,3.56,Carbon-Aware
913,True,208,104,2.0,208,24443.0,371.25,43.36,3.95,Carbon-Aware
914,True,94,94,1.0,94,20841.0,203.25,19.47,4.01,Carbon-Aware
914,True,141,94,1.5,128,12257.25,202.25,52.64,4.49,Carbon-Aware
914,True,188,94,2.0,188,12503.25,199.0,51.69,6.02,Carbon-Aware
915,True,114,114,1.0,114,19766.25,277.0,22.38,-0.54,Carbon-Aware
915,True,171,114,1.5,171,16617.75,266.0,34.75,3.45,Carbon-Aware
915,True,228,114,2.0,224,16218.5,258.0,36.31,6.35,Carbon-Aware
916,True,105,105,1.0,105,20127.0,261.0,21.54,1.88,Carbon-Aware
916,True,158,105,1.5,156,15053.0,257.75,41.32,3.1,Carbon-Aware
916,True,210,105,2.0,210,15449.25,251.75,39.77,5.36,Carbon-Aware
917,True,120,120,1.0,120,23025.5,317.25,27.62,1.32,Carbon-Aware
917,True,180,120,1.5,180,19197.5,309.75,39.65,3.65,Carbon-Aware
917,True,240,120,2.0,228,19128.0,300.25,39.87,6.61,Carbon-Aware
918,True,100,100,1.0,100,19216.5,285.0,28.79,2.06,Carbon-Aware
918,True,150,100,1.5,131,17594.5,279.25,34.8,4.04,Carbon-Aware
918,True,200,100,2.0,200,17556.0,285.5,34.95,1.89,Carbon-Aware
919,True,97,97,1.0,97,17693.75,257.0,15.8,2.28,Carbon-Aware
919,True,146,97,1.5,128,15677.5,254.25,25.39,3.33,Carbon-Aware
919,True,194,97,2.0,194,15589.75,257.5,25.81,2.09,Carbon-Aware
920,True,104,104,1.0,104,18675.5,274.25,25.22,4.61,Carbon-Aware
920,True,156,104,1.5,129,17045.5,268.75,31.74,6.52,Carbon-Aware
920,True,208,104,2.0,208,16779.25,277.75,32.81,3.39,Carbon-Aware
921,True,114,114,1.0,114,57234.75,333.25,15.95,-0.91,Carbon-Aware
921,True,171,114,1.5,169,29543.5,329.75,56.62,0.15,Carbon-Aware
921,True,228,114,2.0,228,24454.5,333.25,64.09,-0.91,Carbon-Aware
922,True,102,102,1.0,102,35970.75,242.5,30.46,2.12,Carbon-Aware
922,True,153,102,1.5,132,18476.0,241.5,64.28,2.52,Carbon-Aware
922,True,204,102,2.0,192,16134.25,242.75,68.81,2.02,Carbon-Aware
923,True,114,114,1.0,114,27378.5,208.0,19.55,1.42,Carbon-Aware
923,True,171,114,1.5,149,16039.0,204.75,52.87,2.96,Carbon-Aware
923,True,228,114,2.0,226,13309.25,206.5,60.89,2.13,Carbon-Aware
924,True,74,74,1.0,74,42991.5,201.0,27.82,3.6,Carbon-Aware
924,True,111,74,1.5,111,23001.0,204.5,61.38,1.92,Carbon-Aware
924,True,148,74,2.0,148,15818.25,209.0,73.44,-0.24,Carbon-Aware
925,True,110,110,1.0,110,55767.75,316.5,30.28,3.65,Carbon-Aware
925,True,165,110,1.5,165,26252.0,325.25,67.18,0.99,Carbon-Aware
925,True,220,110,2.0,220,19384.25,315.0,75.77,4.11,Carbon-Aware
926,True,103,103,1.0,103,66050.0,338.5,19.02,4.65,Carbon-Aware
926,True,155,103,1.5,155,30800.5,340.0,62.24,4.23,Carbon-Aware
926,True,206,103,2.0,206,21746.25,334.5,73.34,5.77,Carbon-Aware
927,True,98,98,1.0,98,19182.5,264.75,7.02,2.22,Carbon-Aware
927,True,147,98,1.5,135,16037.0,261.0,22.27,3.6,Carbon-Aware
927,True,196,98,2.0,196,16222.5,259.0,21.37,4.34,Carbon-Aware
928,True,108,108,1.0,108,21710.5,320.5,18.0,1.16,Carbon-Aware
928,True,162,108,1.5,140,20680.75,314.25,21.89,3.08,Carbon-Aware
928,True,216,108,2.0,216,18731.75,322.5,29.25,0.54,Carbon-Aware
929,True,102,102,1.0,102,19387.75,283.25,15.42,4.31,Carbon-Aware
929,True,153,102,1.5,147,17889.25,283.75,21.96,4.14,Carbon-Aware
929,True,204,102,2.0,204,16446.0,280.75,28.25,5.15,Carbon-Aware
930,True,114,114,1.0,114,49366.25,351.25,41.0,2.43,Carbon-Aware
930,True,171,114,1.5,171,24305.75,347.25,70.95,3.54,Carbon-Aware
930,True,228,114,2.0,221,21747.25,344.0,74.01,4.44,Carbon-Aware
931,True,124,124,1.0,124,56972.0,369.0,28.54,1.47,Carbon-Aware
931,True,186,124,1.5,186,24908.0,371.0,68.76,0.93,Carbon-Aware
931,True,248,124,2.0,220,23281.5,374.25,70.8,0.07,Carbon-Aware
932,True,150,100,1.5,150,27193.25,298.0,71.87,0.25,Carbon-Aware
932,True,200,100,2.0,200,19282.0,296.0,80.06,0.92,Carbon-Aware
933,True,93,93,1.0,93,24870.0,312.25,14.2,3.03,Carbon-Aware
933,True,140,93,1.5,130,20362.5,309.75,29.75,3.8,Carbon-Aware
933,True,186,93,2.0,128,20433.5,306.5,29.5,4.81,Carbon-Aware
934,True,99,99,1.0,99,15751.25,251.25,25.84,1.76,Carbon-Aware
934,True,149,99,1.5,128,15161.0,248.25,28.62,2.93,Carbon-Aware
934,True,198,99,2.0,198,15396.0,238.75,27.51,6.65,Carbon-Aware
935,True,109,109,1.0,109,24870.0,335.75,16.08,0.59,Carbon-Aware
935,True,164,109,1.5,160,23945.25,335.0,19.2,0.81,Carbon-Aware
935,True,218,109,2.0,218,22292.5,333.5,24.77,1.26,Carbon-Aware
936,True,99,99,1.0,99,77409.5,303.5,5.64,3.27,Carbon-Aware
936,True,149,99,1.5,145,37314.5,302.0,54.51,3.75,Carbon-Aware
936,True,198,99,2.0,198,31510.5,297.25,61.59,5.26,Carbon-Aware
937,True,93,93,1.0,93,87986.0,312.75,4.38,3.25,Carbon-Aware
937,True,140,93,1.5,139,40184.5,315.25,56.33,2.47,Carbon-Aware
937,True,186,93,2.0,186,34917.75,311.0,62.05,3.79,Carbon-Aware
938,True,73,73,1.0,73,73106.75,303.5,3.13,0.74,Carbon-Aware
938,True,110,73,1.5,110,47360.25,294.75,37.25,3.6,Carbon-Aware
938,True,146,73,2.0,132,30943.25,300.0,59.0,1.88,Carbon-Aware
939,True,105,105,1.0,105,42871.25,233.5,35.32,4.4,Carbon-Aware
939,True,158,105,1.5,148,22062.0,239.0,66.72,2.15,Carbon-Aware
939,True,210,105,2.0,210,18706.5,231.75,71.78,5.12,Carbon-Aware
940,True,122,122,1.0,122,51110.25,316.5,12.67,0.39,Carbon-Aware
940,True,183,122,1.5,183,40408.0,306.0,30.96,3.7,Carbon-Aware
940,True,244,122,2.0,227,26160.5,312.0,55.3,1.81,Carbon-Aware
941,True,99,99,1.0,99,80258.5,312.25,4.81,1.34,Carbon-Aware
941,True,149,99,1.5,149,34847.25,318.25,58.67,-0.55,Carbon-Aware
941,True,198,99,2.0,198,31310.5,311.5,62.86,1.58,Carbon-Aware
942,True,102,102,1.0,102,52362.5,265.25,6.12,2.03,Carbon-Aware
942,True,153,102,1.5,153,28650.5,256.5,48.63,5.26,Carbon-Aware
942,True,204,102,2.0,204,22187.0,263.5,60.22,2.68,Carbon-Aware
943,True,126,126,1.0,126,48402.5,334.75,25.28,1.03,Carbon-Aware
943,True,189,126,1.5,189,43270.0,325.75,33.2,3.7,Carbon-Aware
943,True,252,126,2.0,252,25211.5,336.75,61.08,0.44,Carbon-Aware
944,True,97,97,1.0,97,81585.0,338.25,7.63,0.29,Carbon-Aware
944,True,146,97,1.5,146,46183.5,326.75,47.71,3.68,Carbon-Aware
944,True,194,97,2.0,194,39763.75,324.75,54.98,4.27,Carbon-Aware
945,True,111,111,1.0,111,58556.75,338.5,16.37,2.38,Carbon-Aware
945,True,167,111,1.5,167,30170.75,342.25,56.91,1.3,Carbon-Aware
945,True,222,111,2.0,222,21038.5,337.25,69.95,2.74,Carbon-Aware
946,True,103,103,1.0,103,75680.75,328.5,1.8,-1.15,Carbon-Aware
946,True,155,103,1.5,154,29288.0,324.75,62.0,0.0,Carbon-Aware
946,True,206,103,2.0,206,20958.75,323.5,72.81,0.38,Carbon-Aware
947,True,104,104,1.0,104,50022.5,246.75,20.85,1.5,Carbon-Aware
947,True,156,104,1.5,156,19616.75,248.0,68.96,1.0,Carbon-Aware
947,True,208,104,2.0,208,14328.0,253.5,77.33,-1.2,Carbon-Aware
948,True,104,104,1.0,104,23280.5,276.25,16.25,-1.66,Carbon-Aware
948,True,156,104,1.5,144,16345.0,267.5,41.2,1.56,Carbon-Aware
948,True,208,104,2.0,208,15802.5,274.25,43.15,-0.92,Carbon-Aware
949,True,94,94,1.0,94,22056.5,218.0,13.62,4.7,Carbon-Aware
949,True,141,94,1.5,132,12494.0,218.5,51.07,4.48,Carbon-Aware
949,True,188,94,2.0,132,12577.0,219.0,50.74,4.26,Carbon-Aware
950,True,89,89,1.0,89,24983.5,240.5,14.22,3.02,Carbon-Aware
950,True,134,89,1.5,132,13673.75,245.0,53.05,1.21,Carbon-Aware
950,True,178,89,2.0,131,13310.75,241.25,54.3,2.72,Carbon-Aware
951,True,100,100,1.0,100,38239.25,186.25,8.24,3.37,Carbon-Aware
951,True,150,100,1.5,137,11546.0,184.5,72.29,4.28,Carbon-Aware
951,True,200,100,2.0,200,11317.5,186.25,72.84,3.37,Carbon-Aware
952,True,90,90,1.0,90,45844.0,203.25,12.75,4.13,Carbon-Aware
952,True,135,90,1.5,135,15333.5,201.25,70.82,5.07,Carbon-Aware
952,True,180,90,2.0,148,14325.25,205.5,72.74,3.07,Carbon-Aware
953,True,92,92,1.0,92,65436.5,240.0,9.76,-0.73,Carbon-Aware
953,True,138,92,1.5,138,20876.5,233.75,71.21,1.89,Carbon-Aware
953,True,184,92,2.0,183,21140.5,233.25,70.85,2.1,Carbon-Aware
954,True,121,121,1.0,121,56922.0,410.5,10.86,-0.43,Carbon-Aware
954,True,182,121,1.5,182,26134.0,402.25,59.07,1.59,Carbon-Aware
954,True,242,121,2.0,242,22640.0,405.5,64.54,0.8,Carbon-Aware
955,True,116,116,1.0,116,40862.75,299.25,20.56,2.6,Carbon-Aware
955,True,174,116,1.5,174,18388.5,299.0,64.25,2.69,Carbon-Aware
955,True,232,116,2.0,228,14900.5,291.0,71.03,5.29,Carbon-Aware
956,True,112,112,1.0,112,69532.5,428.25,5.52,0.81,Carbon-Aware
956,True,168,112,1.5,168,38257.25,415.25,48.01,3.82,Carbon-Aware
956,True,224,112,2.0,224,23238.75,425.25,68.42,1.51,Carbon-Aware
957,True,120,120,1.0,120,17731.75,317.25,53.12,2.01,Carbon-Aware
957,True,180,120,1.5,180,13050.0,310.5,65.5,4.09,Carbon-Aware
957,True,240,120,2.0,228,12546.0,317.25,66.83,2.01,Carbon-Aware
958,True,102,102,1.0,102,13573.25,269.75,66.81,-0.37,Carbon-Aware
958,True,153,102,1.5,153,13423.75,256.75,67.18,4.47,Carbon-Aware
958,True,204,102,2.0,200,9675.25,260.75,76.34,2.98,Carbon-Aware
959,True,101,101,1.0,101,20663.0,328.5,56.12,0.9,Carbon-Aware
959,True,152,101,1.5,152,17587.0,325.25,62.66,1.89,Carbon-Aware
959,True,202,101,2.0,202,13002.75,318.0,72.39,4.07,Carbon-Aware
960,True,93,93,1.0,93,23490.0,345.5,2.27,1.07,Carbon-Aware
960,True,140,93,1.5,140,15261.5,338.5,36.51,3.08,Carbon-Aware
960,True,186,93,2.0,167,14941.0,340.75,37.84,2.43,Carbon-Aware
961,True,108,108,1.0,108,16497.0,329.5,28.64,0.53,Carbon-Aware
961,True,162,108,1.5,162,14643.0,326.75,36.66,1.36,Carbon-Aware
961,True,216,108,2.0,200,14318.75,326.5,38.06,1.43,Carbon-Aware
962,True,93,93,1.0,93,14458.25,279.0,28.92,2.36,Carbon-Aware
962,True,140,93,1.5,140,12041.5,272.0,40.8,4.81,Carbon-Aware
962,True,186,93,2.0,166,11887.0,271.0,41.56,5.16,Carbon-Aware
963,True,104,104,1.0,104,16443.0,224.0,16.09,0.99,Carbon-Aware
963,True,156,104,1.5,156,12814.75,215.25,34.6,4.86,Carbon-Aware
963,True,208,104,2.0,208,12068.0,225.25,38.41,0.44,Carbon-Aware
964,True,98,98,1.0,98,18261.0,221.5,18.74,7.61,Carbon-Aware
964,True,147,98,1.5,132,12649.75,222.25,43.71,7.3,Carbon-Aware
964,True,196,98,2.0,196,12805.75,229.5,43.02,4.28,Carbon-Aware
965,True,110,110,1.0,110,22146.5,286.25,10.09,2.3,Carbon-Aware
965,True,165,110,1.5,163,18699.75,279.5,24.08,4.61,Carbon-Aware
965,True,220,110,2.0,220,16171.5,290.25,34.35,0.94,Carbon-Aware
966,True,76,76,1.0,76,35606.75,226.0,16.54,0.77,Carbon-Aware
966,True,114,76,1.5,114,16572.5,225.75,61.15,0.88,Carbon-Aware
966,True,152,76,2.0,152,14302.75,225.75,66.47,0.88,Carbon-Aware
967,True,100,100,1.0,100,28997.5,245.0,26.87,2.97,Carbon-Aware
967,True,150,100,1.5,150,16090.25,235.0,59.42,6.93,Carbon-Aware
967,True,200,100,2.0,200,14365.5,238.25,63.77,5.64,Carbon-Aware
968,True,108,108,1.0,108,39014.5,281.25,15.6,1.66,Carbon-Aware
968,True,162,108,1.5,161,19530.75,281.0,57.75,1.75,Carbon-Aware
968,True,216,108,2.0,216,17187.75,278.75,62.82,2.53,Carbon-Aware
969,True,104,104,1.0,104,19654.5,268.0,22.3,2.81,Carbon-Aware
969,True,156,104,1.5,156,17109.0,264.0,32.36,4.26,Carbon-Aware
969,True,208,104,2.0,208,15074.5,261.5,40.4,5.17,Carbon-Aware
970,True,97,97,1.0,97,27158.75,251.0,13.89,0.69,Carbon-Aware
970,True,146,97,1.5,146,15820.75,246.75,49.84,2.37,Carbon-Aware
970,True,194,97,2.0,194,14821.75,246.25,53.01,2.57,Carbon-Aware
971,True,76,76,1.0,76,27392.5,228.75,9.98,0.87,Carbon-Aware
971,True,114,76,1.5,114,15379.75,227.5,49.46,1.41,Carbon-Aware
971,True,152,76,2.0,143,14002.75,226.5,53.98,1.84,Carbon-Aware
972,True,96,96,1.0,96,25943.0,322.75,16.43,2.64,Carbon-Aware
972,True,144,96,1.5,140,23170.25,316.75,25.36,4.45,Carbon-Aware
972,True,192,96,2.0,192,18569.5,317.0,40.18,4.37,Carbon-Aware
973,True,105,105,1.0,105,16646.5,232.75,20.18,2.72,Carbon-Aware
973,True,158,105,1.5,158,14973.25,228.25,28.2,4.6,Carbon-Aware
973,True,210,105,2.0,204,12368.75,231.75,40.69,3.13,Carbon-Aware
974,True,111,111,1.0,111,21550.0,286.25,9.54,1.04,Carbon-Aware
974,True,167,111,1.5,167,19730.75,284.25,17.18,1.73,Carbon-Aware
974,True,222,111,2.0,204,15230.25,285.0,36.07,1.47,Carbon-Aware
975,True,115,115,1.0,115,17839.5,276.0,24.96,-0.36,Carbon-Aware
975,True,173,115,1.5,173,20350.75,269.75,14.4,1.91,Carbon-Aware
975,True,230,115,2.0,225,21056.75,267.25,11.43,2.82,Carbon-Aware
976,True,101,101,1.0,101,19470.75,284.25,40.0,-2.34,Carbon-Aware
976,True,152,101,1.5,119,17856.75,276.75,44.97,0.36,Carbon-Aware
976,True,202,101,2.0,200,19711.25,278.25,39.26,-0.18,Carbon-Aware
977,True,113,113,1.0,113,25407.0,333.25,31.95,0.07,Carbon-Aware
977,True,170,113,1.5,170,27389.5,321.0,26.64,3.75,Carbon-Aware
977,True,226,113,2.0,218,27802.0,327.75,25.54,1.72,Carbon-Aware
978,True,110,110,1.0,110,63289.25,306.0,11.99,2.16,Carbon-Aware
978,True,165,110,1.5,130,59802.75,306.25,16.83,2.08,Carbon-Aware
978,True,220,110,2.0,218,55190.75,298.75,23.25,4.48,Carbon-Aware
979,True,95,95,1.0,95,55900.0,291.0,14.25,1.19,Carbon-Aware
979,True,143,95,1.5,128,50235.5,289.0,22.94,1.87,Carbon-Aware
979,True,190,95,2.0,190,48519.0,281.0,25.57,4.58,Carbon-Aware
980,True,94,94,1.0,94,49989.5,258.25,19.14,1.9,Carbon-Aware
980,True,141,94,1.5,136,43593.5,247.25,29.49,6.08,Carbon-Aware
980,True,188,94,2.0,129,42961.0,256.5,30.51,2.56,Carbon-Aware
981,True,104,104,1.0,104,97863.25,339.75,3.98,0.22,Carbon-Aware
981,True,156,104,1.5,156,78003.0,331.25,23.47,2.72,Carbon-Aware
981,True,208,104,2.0,208,72035.5,330.0,29.32,3.08,Carbon-Aware
982,True,102,102,1.0,102,56894.25,212.0,17.04,0.35,Carbon-Aware
982,True,153,102,1.5,152,43557.5,210.5,36.48,1.06,Carbon-Aware
982,True,204,102,2.0,204,41370.0,205.0,39.67,3.64,Carbon-Aware
983,True,114,114,1.0,114,63166.5,259.5,14.17,0.29,Carbon-Aware
983,True,171,114,1.5,162,57088.25,245.5,22.43,5.67,Carbon-Aware
983,True,228,114,2.0,224,50410.5,255.5,31.5,1.83,Carbon-Aware
984,True,112,112,1.0,112,91904.25,320.0,13.15,2.14,Carbon-Aware
984,True,168,112,1.5,168,82378.75,316.25,22.15,3.29,Carbon-Aware
984,True,224,112,2.0,224,53948.0,318.5,49.02,2.6,Carbon-Aware
985,True,91,91,1.0,91,67969.0,227.5,11.96,5.21,Carbon-Aware
985,True,137,91,1.5,132,49763.75,225.75,35.54,5.94,Carbon-Aware
985,True,182,91,2.0,182,50590.25,221.5,34.47,7.71,Carbon-Aware
986,True,112,112,1.0,112,92880.0,326.75,5.83,1.8,Carbon-Aware
986,True,168,112,1.5,168,76304.75,321.0,22.64,3.53,Carbon-Aware
986,True,224,112,2.0,224,55303.5,324.75,43.93,2.4,Carbon-Aware
987,True,112,112,1.0,112,81001.5,324.5,4.38,1.67,Carbon-Aware
987,True,168,112,1.5,168,50674.0,320.0,40.18,3.03,Carbon-Aware
987,True,224,112,2.0,224,16172.25,327.25,80.91,0.83,Carbon-Aware
988,True,79,79,1.0,79,78540.75,261.25,8.23,3.42,Carbon-Aware
988,True,119,79,1.5,119,45111.5,257.5,47.29,4.81,Carbon-Aware
988,True,158,79,2.0,158,40536.0,260.75,52.64,3.6,Carbon-Aware
989,True,123,123,1.0,123,61068.0,315.25,17.8,2.32,Carbon-Aware
989,True,185,123,1.5,185,31706.75,321.0,57.32,0.54,Carbon-Aware
989,True,246,123,2.0,242,17347.0,316.0,76.65,2.09,Carbon-Aware
990,True,110,110,1.0,110,22413.75,317.0,43.8,0.78,Carbon-Aware
990,True,165,110,1.5,140,15681.25,317.0,60.68,0.78,Carbon-Aware
990,True,220,110,2.0,220,14999.5,312.5,62.39,2.19,Carbon-Aware
991,True,81,81,1.0,81,30913.25,230.75,21.48,0.11,Carbon-Aware
991,True,122,81,1.5,122,9897.75,229.25,74.86,0.76,Carbon-Aware
991,True,162,81,2.0,136,9799.5,226.25,75.11,2.06,Carbon-Aware
992,True,100,100,1.0,100,25023.75,284.0,37.39,1.65,Carbon-Aware
992,True,150,100,1.5,138,13309.0,286.25,66.7,0.87,Carbon-Aware
992,True,200,100,2.0,200,14455.75,278.25,63.83,3.64,Carbon-Aware
993,True,103,103,1.0,103,56158.0,356.75,0.76,-0.21,Carbon-Aware
993,True,155,103,1.5,152,39515.25,351.5,30.17,1.26,Carbon-Aware
993,True,206,103,2.0,206,28287.25,350.25,50.01,1.62,Carbon-Aware
994,True,103,103,1.0,103,36648.75,262.0,13.88,3.23,Carbon-Aware
994,True,155,103,1.5,140,21720.5,266.0,48.96,1.75,Carbon-Aware
994,True,206,103,2.0,206,18298.5,260.5,57.0,3.79,Carbon-Aware
995,True,65,65,1.0,65,30667.5,294.5,4.78,2.64,Carbon-Aware
995,True,98,65,1.5,98,25381.25,290.75,21.19,3.88,Carbon-Aware
995,True,130,65,2.0,124,19873.0,291.25,38.29,3.72,Carbon-Aware
996,True,110,110,1.0,110,59372.5,344.5,19.06,-1.4,Carbon-Aware
996,True,165,110,1.5,162,29110.5,331.0,60.32,2.58,Carbon-Aware
996,True,220,110,2.0,220,22013.0,339.75,69.99,0.0,Carbon-Aware
997,True,103,103,1.0,103,26082.0,217.25,45.85,3.12,Carbon-Aware
997,True,155,103,1.5,142,14253.5,222.75,70.41,0.67,Carbon-Aware
997,True,206,103,2.0,206,12973.75,219.0,73.07,2.34,Carbon-Aware
998,True,114,114,1.0,114,31068.25,255.25,38.79,0.1,Carbon-Aware
998,True,171,114,1.5,171,19778.25,253.75,61.03,0.68,Carbon-Aware
998,True,228,114,2.0,226,14663.75,255.75,71.11,-0.1,Carbon-Aware
999,True,101,101,1.0,101,50334.25,284.25,5.95,3.56,Carbon-Aware
999,True,152,101,1.5,136,21505.75,283.5,59.81,3.82,Carbon-Aware
999,True,202,101,2.0,202,20055.5,283.0,62.52,3.99,Carbon-Aware
1000,True,99,99,1.0,99,29005.0,192.0,13.9,3.76,Carbon-Aware
1000,True,149,99,1.5,145,12602.25,192.5,62.59,3.51,Carbon-Aware
1000,True,198,99,2.0,198,11620.0,198.75,65.51,0.38,Carbon-Aware
1001,True,101,101,1.0,101,27719.0,226.75,29.63,3.1,Carbon-Aware
1001,True,152,101,1.5,141,14485.25,230.5,63.23,1.5,Carbon-Aware
1001,True,202,101,2.0,202,13482.75,229.25,65.77,2.03,Carbon-Aware
1002,True,106,106,1.0,106,39976.25,237.0,7.09,-0.11,Carbon-Aware
1002,True,159,106,1.5,156,18154.0,234.25,57.81,1.06,Carbon-Aware
1002,True,212,106,2.0,212,12012.0,235.25,72.08,0.63,Carbon-Aware
1003,True,120,120,1.0,120,33886.5,299.25,40.56,1.97,Carbon-Aware
1003,True,180,120,1.5,180,22092.5,296.5,61.25,2.87,Carbon-Aware
1003,True,240,120,2.0,216,16251.0,299.75,71.5,1.8,Carbon-Aware
1004,True,103,103,1.0,103,46984.0,309.75,30.86,2.67,Carbon-Aware
1004,True,155,103,1.5,155,25361.5,309.0,62.68,2.91,Carbon-Aware
1004,True,206,103,2.0,206,16336.0,307.25,75.96,3.46,Carbon-Aware
1005,True,87,87,1.0,87,36250.75,258.75,32.05,5.39,Carbon-Aware
1005,True,131,87,1.5,120,13575.5,257.0,74.55,6.03,Carbon-Aware
1005,True,174,87,2.0,148,14940.5,255.0,71.99,6.76,Carbon-Aware
1006,True,119,119,1.0,119,13625.75,250.25,64.71,-2.14,Carbon-Aware
1006,True,179,119,1.5,179,15732.25,247.25,59.25,-0.92,Carbon-Aware
1006,True,238,119,2.0,224,11935.75,243.25,69.08,0.71,Carbon-Aware
1007,True,95,95,1.0,95,18969.75,217.0,54.03,1.81,Carbon-Aware
1007,True,143,95,1.5,143,12991.0,210.75,68.52,4.64,Carbon-Aware
1007,True,190,95,2.0,190,11110.0,216.0,73.08,2.26,Carbon-Aware
1008,True,93,93,1.0,93,51168.0,251.5,12.87,0.79,Carbon-Aware
1008,True,140,93,1.5,137,16551.25,251.75,71.82,0.69,Carbon-Aware
1008,True,186,93,2.0,186,16266.0,254.75,72.3,-0.49,Carbon-Aware
1009,True,94,94,1.0,94,40761.75,241.5,28.7,2.82,Carbon-Aware
1009,True,141,94,1.5,134,15585.0,239.5,72.74,3.62,Carbon-Aware
1009,True,188,94,2.0,188,14276.0,241.75,75.03,2.72,Carbon-Aware
1010,True,103,103,1.0,103,39540.0,258.0,12.18,2.27,Carbon-Aware
1010,True,155,103,1.5,150,17295.0,250.5,61.59,5.11,Carbon-Aware
1010,True,206,103,2.0,206,14082.25,249.0,68.72,5.68,Carbon-Aware
1011,True,94,94,1.0,94,23690.0,238.0,34.24,2.56,Carbon-Aware
1011,True,141,94,1.5,128,14331.25,240.75,60.22,1.43,Carbon-Aware
1011,True,188,94,2.0,184,12836.0,240.0,64.37,1.74,Carbon-Aware
1012,True,86,86,1.0,86,29354.25,220.0,16.18,2.33,Carbon-Aware
1012,True,129,86,1.5,122,12676.75,224.25,63.8,0.44,Carbon-Aware
1012,True,172,86,2.0,172,12013.5,219.25,65.7,2.66,Carbon-Aware
1013,True,107,107,1.0,107,40029.5,329.75,9.25,-0.84,Carbon-Aware
1013,True,161,107,1.5,161,25750.25,322.0,41.62,1.53,Carbon-Aware
1013,True,214,107,2.0,208,18951.75,322.5,57.03,1.38,Carbon-Aware
1014,True,103,103,1.0,103,18071.25,256.0,26.4,-1.29,Carbon-Aware
1014,True,155,103,1.5,114,17441.25,251.5,28.96,0.49,Carbon-Aware
1014,True,206,103,2.0,206,16217.0,248.75,33.95,1.58,Carbon-Aware
1015,True,94,94,1.0,94,21717.5,292.75,31.59,3.14,Carbon-Aware
1015,True,141,94,1.5,135,21078.25,285.25,33.61,5.62,Carbon-Aware
1015,True,188,94,2.0,188,19688.75,286.75,37.98,5.13,Carbon-Aware
1016,True,112,112,1.0,112,22955.25,282.25,29.24,-0.62,Carbon-Aware
1016,True,168,112,1.5,168,23336.75,272.0,28.06,3.03,Carbon-Aware
1016,True,224,112,2.0,223,18619.25,279.0,42.6,0.53,Carbon-Aware
1017,True,106,106,1.0,106,47585.5,345.5,27.36,1.36,Carbon-Aware
1017,True,159,106,1.5,159,32644.5,344.0,50.17,1.78,Carbon-Aware
1017,True,212,106,2.0,212,19890.75,339.25,69.64,3.14,Carbon-Aware
1018,True,95,95,1.0,95,53154.75,311.0,14.87,3.42,Carbon-Aware
1018,True,143,95,1.5,143,30138.5,313.25,51.73,2.72,Carbon-Aware
1018,True,190,95,2.0,190,23104.0,314.0,63.0,2.48,Carbon-Aware
1019,True,108,108,1.0,108,24187.25,221.0,14.99,1.12,Carbon-Aware
1019,True,162,108,1.5,162,18338.0,214.75,35.55,3.91,Carbon-Aware
1019,True,216,108,2.0,216,9842.75,215.25,65.41,3.69,Carbon-Aware
1020,True,100,100,1.0,100,20660.0,281.0,24.31,1.66,Carbon-Aware
1020,True,150,100,1.5,144,12854.0,279.25,52.91,2.27,Carbon-Aware
1020,True,200,100,2.0,200,12596.5,279.75,53.85,2.1,Carbon-Aware
1021,True,102,102,1.0,102,14466.25,230.5,17.17,-1.21,Carbon-Aware
1021,True,153,102,1.5,149,9320.25,224.75,46.63,1.32,Carbon-Aware
1021,True,204,102,2.0,204,9543.5,228.75,45.35,-0.44,Carbon-Aware
1022,True,92,92,1.0,92,20862.0,246.75,11.2,1.0,Carbon-Aware
1022,True,138,92,1.5,138,10567.25,246.5,55.02,1.1,Carbon-Aware
1022,True,184,92,2.0,149,10673.5,251.0,54.57,-0.7,Carbon-Aware
1023,True,112,112,1.0,112,28740.75,296.5,18.25,2.06,Carbon-Aware
1023,True,168,112,1.5,162,21959.25,295.25,37.54,2.48,Carbon-Aware
1023,True,224,112,2.0,224,16585.0,295.75,52.82,2.31,Carbon-Aware
1024,True,86,86,1.0,86,40071.75,296.75,11.04,0.59,Carbon-Aware
1024,True,129,86,1.5,129,19361.5,294.25,57.01,1.42,Carbon-Aware
1024,True,172,86,2.0,152,20999.0,290.75,53.38,2.6,Carbon-Aware
1025,True,107,107,1.0,107,40066.5,267.5,3.71,2.1,Carbon-Aware
1025,True,161,107,1.5,142,22219.5,261.0,46.6,4.48,Carbon-Aware
1025,True,214,107,2.0,214,16985.5,266.75,59.18,2.38,Carbon-Aware
1026,True,113,113,1.0,113,74911.25,356.0,2.75,0.77,Carbon-Aware
1026,True,170,113,1.5,170,47869.25,345.75,37.85,3.62,Carbon-Aware
1026,True,226,113,2.0,226,24363.75,353.0,68.37,1.6,Carbon-Aware
1027,True,110,110,1.0,110,56904.0,305.75,14.45,1.37,Carbon-Aware
1027,True,165,110,1.5,165,33520.5,293.75,49.6,5.24,Carbon-Aware
1027,True,220,110,2.0,220,17529.5,305.75,73.65,1.37,Carbon-Aware
1028,True,99,99,1.0,99,52767.5,244.0,14.77,2.79,Carbon-Aware
1028,True,149,99,1.5,146,22178.0,243.25,64.18,3.09,Carbon-Aware
1028,True,198,99,2.0,198,15887.75,252.0,74.34,-0.4,Carbon-Aware
1029,True,107,107,1.0,107,45041.25,281.0,19.48,1.4,Carbon-Aware
1029,True,161,107,1.5,160,18563.75,274.0,66.81,3.86,Carbon-Aware
1029,True,214,107,2.0,214,16067.25,276.75,71.28,2.89,Carbon-Aware
1030,True,102,102,1.0,102,49704.25,254.5,8.84,2.77,Carbon-Aware
1030,True,153,102,1.5,149,16981.75,254.25,68.86,2.87,Carbon-Aware
1030,True,204,102,2.0,204,15363.25,258.75,71.82,1.15,Carbon-Aware
1031,True,116,116,1.0,116,36327.5,264.25,16.4,4.95,Carbon-Aware
1031,True,174,116,1.5,174,17914.75,262.75,58.77,5.49,Carbon-Aware
1031,True,232,116,2.0,228,14981.5,268.0,65.52,3.6,Carbon-Aware
1032,True,109,109,1.0,109,24583.0,225.75,29.97,-0.44,Carbon-Aware
1032,True,164,109,1.5,141,15402.75,223.0,56.12,0.78,Carbon-Aware
1032,True,218,109,2.0,218,12212.5,218.75,65.21,2.67,Carbon-Aware
1033,True,92,92,1.0,92,39938.0,250.0,13.65,1.86,Carbon-Aware
1033,True,138,92,1.5,132,15692.25,248.0,66.07,2.65,Carbon-Aware
1033,True,184,92,2.0,139,14735.25,245.5,68.14,3.63,Carbon-Aware
1034,True,78,78,1.0,78,56816.5,310.25,1.43,1.66,Carbon-Aware
1034,True,117,78,1.5,117,28030.0,311.75,51.37,1.19,Carbon-Aware
1034,True,156,78,2.0,152,20491.75,310.25,64.45,1.66,Carbon-Aware
1035,True,104,104,1.0,104,62390.0,341.0,18.79,2.43,Carbon-Aware
1035,True,156,104,1.5,148,25329.5,335.25,67.03,4.08,Carbon-Aware
1035,True,208,104,2.0,208,22596.75,330.75,70.59,5.36,Carbon-Aware
1036,True,87,87,1.0,87,56963.25,257.0,22.52,3.29,Carbon-Aware
1036,True,131,87,1.5,131,16484.0,256.25,77.58,3.57,Carbon-Aware
1036,True,174,87,2.0,168,17899.5,256.5,75.65,3.48,Carbon-Aware
1037,True,107,107,1.0,107,54264.75,286.25,9.94,2.55,Carbon-Aware
1037,True,161,107,1.5,161,19553.0,280.0,67.55,4.68,Carbon-Aware
1037,True,214,107,2.0,214,16199.0,281.75,73.12,4.09,Carbon-Aware
1038,True,105,105,1.0,105,60838.25,370.25,19.22,2.69,Carbon-Aware
1038,True,158,105,1.5,158,31271.0,366.5,58.48,3.68,Carbon-Aware
1038,True,210,105,2.0,210,24500.25,363.25,67.47,4.53,Carbon-Aware
1039,True,100,100,1.0,100,34417.0,233.0,31.1,4.41,Carbon-Aware
1039,True,150,100,1.5,150,16209.0,235.75,67.55,3.28,Carbon-Aware
1039,True,200,100,2.0,200,13695.75,235.25,72.58,3.49,Carbon-Aware
1040,True,116,116,1.0,116,44810.25,351.0,30.65,0.64,Carbon-Aware
1040,True,174,116,1.5,174,29993.75,346.75,53.58,1.84,Carbon-Aware
1040,True,232,116,2.0,219,22269.75,348.25,65.54,1.42,Carbon-Aware
1041,True,77,77,1.0,77,51616.0,257.75,3.14,1.25,Carbon-Aware
1041,True,116,77,1.5,116,19357.25,252.25,63.68,3.35,Carbon-Aware
1041,True,154,77,2.0,132,17153.0,255.0,67.81,2.3,Carbon-Aware
1042,True,101,101,1.0,101,32446.0,258.5,25.99,4.17,Carbon-Aware
1042,True,152,101,1.5,131,19163.25,256.5,56.29,4.91,Carbon-Aware
1042,True,202,101,2.0,202,17129.75,253.75,60.93,5.93,Carbon-Aware
1043,True,93,93,1.0,93,25826.5,206.75,33.89,3.05,Carbon-Aware
1043,True,140,93,1.5,129,12474.0,208.25,68.07,2.34,Carbon-Aware
1043,True,186,93,2.0,186,12394.0,201.0,68.28,5.74,Carbon-Aware
1044,True,117,117,1.0,117,20877.25,227.75,46.69,1.41,Carbon-Aware
1044,True,176,117,1.5,176,20619.75,227.75,47.35,1.41,Carbon-Aware
1044,True,234,117,2.0,232,16972.25,233.5,56.66,-1.08,Carbon-Aware
1045,True,96,96,1.0,96,27775.0,214.25,21.51,2.94,Carbon-Aware
1045,True,144,96,1.5,144,22606.25,211.75,36.12,4.08,Carbon-Aware
1045,True,192,96,2.0,192,18786.25,218.25,46.91,1.13,Carbon-Aware
1046,True,109,109,1.0,109,34610.75,285.0,11.14,2.56,Carbon-Aware
1046,True,164,109,1.5,164,32133.5,285.5,17.5,2.39,Carbon-Aware
1046,True,218,109,2.0,218,25035.5,278.5,35.72,4.79,Carbon-Aware
1047,True,118,118,1.0,118,33797.0,294.75,11.25,0.0,Carbon-Aware
1047,True,177,118,1.5,177,21221.0,299.25,44.27,-1.53,Carbon-Aware
1047,True,236,118,2.0,236,13094.5,295.0,65.61,-0.08,Carbon-Aware
1048,True,106,106,1.0,106,29793.25,233.75,21.83,1.68,Carbon-Aware
1048,True,159,106,1.5,159,20746.0,232.25,45.57,2.31,Carbon-Aware
1048,True,212,106,2.0,212,10913.5,234.0,71.37,1.58,Carbon-Aware
1049,True,119,119,1.0,119,40510.0,341.5,28.51,0.51,Carbon-Aware
1049,True,179,119,1.5,179,25742.75,336.75,54.57,1.89,Carbon-Aware
1049,True,238,119,2.0,238,15538.0,342.0,72.58,0.36,Carbon-Aware
1050,True,113,113,1.0,113,16434.0,307.25,22.88,0.41,Carbon-Aware
1050,True,170,113,1.5,170,11745.5,311.0,44.88,-0.81,Carbon-Aware
1050,True,226,113,2.0,224,11354.75,301.75,46.71,2.19,Carbon-Aware
1051,True,99,99,1.0,99,22076.0,316.75,32.92,1.25,Carbon-Aware
1051,True,149,99,1.5,149,13987.25,307.0,57.5,4.29,Carbon-Aware
1051,True,198,99,2.0,194,11576.5,309.0,64.82,3.66,Carbon-Aware
1052,True,104,104,1.0,104,10025.75,214.5,53.46,-0.94,Carbon-Aware
1052,True,156,104,1.5,156,7852.0,213.75,63.55,-0.59,Carbon-Aware
1052,True,208,104,2.0,204,7759.0,191.5,63.98,9.88,Carbon-Aware
1053,True,97,97,1.0,97,9980.25,220.75,11.75,4.64,Carbon-Aware
1053,True,146,97,1.5,139,8850.25,216.25,21.74,6.59,Carbon-Aware
1053,True,194,97,2.0,136,8994.5,215.75,20.47,6.8,Carbon-Aware
1054,True,123,123,1.0,123,15811.5,352.25,13.86,1.19,Carbon-Aware
1054,True,185,123,1.5,136,16163.5,355.5,11.94,0.28,Carbon-Aware
1054,True,246,123,2.0,136,16304.5,354.5,11.17,0.56,Carbon-Aware
1055,True,118,118,1.0,118,16744.5,319.5,2.62,1.46,Carbon-Aware
1055,True,177,118,1.5,149,15900.25,315.25,7.53,2.78,Carbon-Aware
1055,True,236,118,2.0,224,15874.5,309.75,7.68,4.47,Carbon-Aware
1056,True,106,106,1.0,106,19499.0,209.5,4.51,0.59,Carbon-Aware
1056,True,159,106,1.5,131,17225.0,202.5,15.65,3.91,Carbon-Aware
1056,True,212,106,2.0,212,12732.75,210.0,37.65,0.36,Carbon-Aware
1057,True,92,92,1.0,92,30118.5,305.0,10.48,3.4,Carbon-Aware
1057,True,138,92,1.5,124,23943.25,298.25,28.84,5.54,Carbon-Aware
1057,True,184,92,2.0,125,23655.5,299.25,29.69,5.23,Carbon-Aware
1058,True,98,98,1.0,98,26950.0,289.75,6.61,3.58,Carbon-Aware
1058,True,147,98,1.5,129,22167.25,288.0,23.19,4.16,Carbon-Aware
1058,True,196,98,2.0,196,20931.5,293.5,27.47,2.33,Carbon-Aware
1059,True,113,113,1.0,113,52047.0,269.25,18.55,2.71,Carbon-Aware
1059,True,170,113,1.5,170,12740.25,275.25,80.06,0.54,Carbon-Aware
1059,True,226,113,2.0,226,11530.25,266.25,81.96,3.79,Carbon-Aware
1060,True,105,105,1.0,105,74480.75,257.25,6.84,2.09,Carbon-Aware
1060,True,158,105,1.5,158,12492.5,257.5,84.37,2.0,Carbon-Aware
1060,True,210,105,2.0,208,11013.0,258.0,86.22,1.81,Carbon-Aware
1061,True,100,100,1.0,100,60929.5,250.0,21.21,0.5,Carbon-Aware
1061,True,150,100,1.5,149,11676.0,249.75,84.9,0.6,Carbon-Aware
1061,True,200,100,2.0,194,10393.25,244.75,86.56,2.59,Carbon-Aware
1062,True,108,108,1.0,108,14281.5,300.25,16.77,-0.5,Carbon-Aware
1062,True,162,108,1.5,141,13774.0,292.5,19.73,2.09,Carbon-Aware
1062,True,216,108,2.0,216,12957.25,291.0,24.49,2.59,Carbon-Aware
1063,True,93,93,1.0,93,11087.5,248.0,25.64,6.33,Carbon-Aware
1063,True,140,93,1.5,140,10794.75,243.5,27.61,8.03,Carbon-Aware
1063,True,186,93,2.0,139,10469.0,252.5,29.79,4.63,Carbon-Aware
1064,True,90,90,1.0,90,15499.75,325.25,16.39,0.46,Carbon-Aware
1064,True,135,90,1.5,135,14762.75,317.75,20.37,2.75,Carbon-Aware
1064,True,180,90,2.0,150,14620.5,320.5,21.14,1.91,Carbon-Aware
1065,True,113,113,1.0,113,30446.25,325.75,44.91,-0.15,Carbon-Aware
1065,True,170,113,1.5,164,15492.0,329.5,71.97,-1.31,Carbon-Aware
1065,True,226,113,2.0,226,15048.5,327.25,72.77,-0.61,Carbon-Aware
1066,True,93,93,1.0,93,62536.25,366.25,5.32,1.48,Carbon-Aware
1066,True,140,93,1.5,140,19333.25,367.5,70.73,1.14,Carbon-Aware
1066,True,186,93,2.0,157,17171.5,361.5,74.0,2.76,Carbon-Aware
1067,True,106,106,1.0,106,39051.0,291.0,30.49,1.1,Carbon-Aware
1067,True,159,106,1.5,156,13331.75,294.0,76.27,0.08,Carbon-Aware
1067,True,212,106,2.0,212,13531.25,283.5,75.91,3.65,Carbon-Aware
1068,True,105,105,1.0,105,17916.5,248.5,31.92,4.15,Carbon-Aware
1068,True,158,105,1.5,156,12509.25,243.75,52.47,5.98,Carbon-Aware
1068,True,210,105,2.0,210,11995.0,241.25,54.42,6.94,Carbon-Aware
1069,True,110,110,1.0,110,25939.25,310.25,11.59,2.13,Carbon-Aware
1069,True,165,110,1.5,156,17008.25,295.75,42.03,6.7,Carbon-Aware
1069,True,220,110,2.0,212,15129.0,298.25,48.44,5.91,Carbon-Aware
1070,True,119,119,1.0,119,30492.5,373.25,7.6,0.47,Carbon-Aware
1070,True,179,119,1.5,179,23785.75,364.75,27.92,2.73,Carbon-Aware
1070,True,238,119,2.0,225,21294.0,360.75,35.47,3.8,Carbon-Aware
1071,True,111,111,1.0,111,27655.0,282.0,9.6,1.91,Carbon-Aware
1071,True,167,111,1.5,167,21428.5,280.25,29.95,2.52,Carbon-Aware
1071,True,222,111,2.0,220,14924.0,280.0,51.21,2.61,Carbon-Aware
1072,True,124,124,1.0,124,26745.0,337.75,26.93,-2.66,Carbon-Aware
1072,True,186,124,1.5,186,24025.0,323.0,34.37,1.82,Carbon-Aware
1072,True,248,124,2.0,248,17758.0,326.25,51.49,0.84,Carbon-Aware
1073,True,102,102,1.0,102,20972.25,253.0,36.46,1.75,Carbon-Aware
1073,True,153,102,1.5,122,15503.0,255.25,53.03,0.87,Carbon-Aware
1073,True,204,102,2.0,204,14064.75,252.5,57.39,1.94,Carbon-Aware
1074,True,98,98,1.0,98,26142.0,269.75,25.78,-1.31,Carbon-Aware
1074,True,147,98,1.5,132,14736.25,265.25,58.16,0.38,Carbon-Aware
1074,True,196,98,2.0,184,11935.25,262.75,66.11,1.31,Carbon-Aware
1075,True,90,90,1.0,90,45792.25,311.5,20.32,2.73,Carbon-Aware
1075,True,135,90,1.5,128,18091.5,311.25,68.52,2.81,Carbon-Aware
1075,True,180,90,2.0,180,14928.25,305.25,74.02,4.68,Carbon-Aware
1076,True,74,74,1.0,74,30977.0,201.0,34.26,3.71,Carbon-Aware
1076,True,111,74,1.5,111,11896.75,199.75,74.75,4.31,Carbon-Aware
1076,True,148,74,2.0,124,10444.75,201.75,77.83,3.35,Carbon-Aware
1077,True,96,96,1.0,96,13965.75,232.0,39.73,5.21,Carbon-Aware
1077,True,144,96,1.5,144,8510.25,232.0,63.27,5.21,Carbon-Aware
1077,True,192,96,2.0,169,7851.25,225.5,66.12,7.87,Carbon-Aware
1078,True,69,69,1.0,69,30122.0,250.5,4.34,0.99,Carbon-Aware
1078,True,104,69,1.5,104,12061.0,246.0,61.7,2.77,Carbon-Aware
1078,True,138,69,2.0,138,9560.0,247.5,69.64,2.17,Carbon-Aware
1079,True,90,90,1.0,90,8887.5,184.0,51.98,0.67,Carbon-Aware
1079,True,135,90,1.5,135,7087.5,185.75,61.71,-0.27,Carbon-Aware
1079,True,180,90,2.0,172,6187.0,178.5,66.57,3.64,Carbon-Aware
0,True,105,105,1.0,105,26052.25,233.0,19.17,8.9,Energy-Aware
0,True,158,105,1.5,154,25087.5,224.75,22.16,12.12,Energy-Aware
0,True,210,105,2.0,210,24233.75,219.75,24.81,14.08,Energy-Aware
1,True,102,102,1.0,102,35915.25,286.25,4.16,4.1,Energy-Aware
1,True,153,102,1.5,153,27345.5,280.0,27.03,6.2,Energy-Aware
1,True,204,102,2.0,204,33930.75,271.25,9.46,9.13,Energy-Aware
2,True,104,104,1.0,104,35137.0,291.75,4.35,2.91,Energy-Aware
2,True,156,104,1.5,154,26815.5,280.0,27.0,6.82,Energy-Aware
2,True,208,104,2.0,208,36312.75,270.0,1.15,10.15,Energy-Aware
3,True,95,95,1.0,95,40368.5,211.25,13.26,7.55,Energy-Aware
3,True,143,95,1.5,143,29332.25,200.75,36.98,12.14,Energy-Aware
3,True,190,95,2.0,190,19869.75,196.25,57.31,14.11,Energy-Aware
4,True,70,70,1.0,70,37238.0,234.75,0.88,3.2,Energy-Aware
4,True,105,70,1.5,105,39609.5,222.25,-5.43,8.35,Energy-Aware
4,True,140,70,2.0,140,33310.25,216.75,11.33,10.62,Energy-Aware
5,True,108,108,1.0,108,36913.75,226.75,12.53,8.2,Energy-Aware
5,True,162,108,1.5,162,28353.5,211.5,32.82,14.37,Energy-Aware
5,True,216,108,2.0,216,15748.25,206.5,62.68,16.4,Energy-Aware
6,True,117,117,1.0,117,17608.0,313.5,15.13,2.18,Energy-Aware
6,True,176,117,1.5,176,22099.75,301.75,-6.52,5.85,Energy-Aware
6,True,234,117,2.0,234,20100.0,292.5,3.12,8.74,Energy-Aware
7,True,117,117,1.0,117,20171.5,298.0,10.65,4.56,Energy-Aware
7,True,176,117,1.5,176,18428.75,286.5,18.37,8.25,Energy-Aware
7,True,234,117,2.0,232,18010.5,279.5,20.23,10.49,Energy-Aware
8,True,108,108,1.0,108,14935.5,253.25,40.8,7.15,Energy-Aware
8,True,162,108,1.5,162,16763.0,240.5,33.56,11.82,Energy-Aware
8,True,216,108,2.0,216,15406.75,236.25,38.93,13.38,Energy-Aware
9,True,100,100,1.0,100,23159.0,271.0,10.84,3.47,Energy-Aware
9,True,150,100,1.5,150,21447.75,260.5,17.42,7.21,Energy-Aware
9,True,200,100,2.0,200,23166.5,253.0,10.81,9.88,Energy-Aware
10,True,111,111,1.0,111,22964.5,311.75,15.75,3.33,Energy-Aware
10,True,167,111,1.5,167,25075.0,298.25,8.0,7.52,Energy-Aware
10,True,222,111,2.0,222,28938.5,291.25,-6.17,9.69,Energy-Aware
11,True,106,106,1.0,106,32369.75,376.75,2.85,1.44,Energy-Aware
11,True,159,106,1.5,159,32233.0,362.5,3.26,5.17,Energy-Aware
11,True,212,106,2.0,212,32486.25,355.5,2.5,7.0,Energy-Aware
12,True,117,117,1.0,117,50791.5,298.25,5.96,2.45,Energy-Aware
12,True,176,117,1.5,174,46920.75,289.25,13.13,5.4,Energy-Aware
12,True,234,117,2.0,234,34468.0,281.25,36.18,8.01,Energy-Aware
13,True,112,112,1.0,112,65999.5,366.0,4.09,2.27,Energy-Aware
13,True,168,112,1.5,167,58376.75,352.5,15.16,5.87,Energy-Aware
13,True,224,112,2.0,224,52118.5,342.5,24.26,8.54,Energy-Aware
14,True,101,101,1.0,101,49955.25,312.25,6.95,4.66,Energy-Aware
14,True,152,101,1.5,152,45900.0,300.0,14.5,8.4,Energy-Aware
14,True,202,101,2.0,202,42296.0,293.25,21.21,10.46,Energy-Aware
15,True,106,106,1.0,106,59118.0,300.25,13.38,5.13,Energy-Aware
15,True,159,106,1.5,156,34515.0,291.0,49.43,8.06,Energy-Aware
15,True,212,106,2.0,212,38941.75,279.5,42.94,11.69,Energy-Aware
16,True,102,102,1.0,102,52075.5,265.0,23.15,3.11,Energy-Aware
16,True,153,102,1.5,152,35208.5,244.75,48.04,10.51,Energy-Aware
16,True,204,102,2.0,204,30029.25,240.0,55.69,12.25,Energy-Aware
17,True,123,123,1.0,123,56583.5,351.75,21.19,2.22,Energy-Aware
17,True,185,123,1.5,185,50719.75,339.5,29.36,5.63,Energy-Aware
17,True,246,123,2.0,246,39106.0,325.5,45.54,9.52,Energy-Aware
18,True,105,105,1.0,105,49362.25,292.0,16.51,3.55,Energy-Aware
18,True,158,105,1.5,158,33877.0,281.5,42.7,7.02,Energy-Aware
18,True,210,105,2.0,210,29853.5,272.25,49.51,10.07,Energy-Aware
19,True,100,100,1.0,100,38464.5,226.25,13.67,6.8,Energy-Aware
19,True,150,100,1.5,150,20466.0,220.5,54.07,9.17,Energy-Aware
19,True,200,100,2.0,200,21520.0,217.25,51.7,10.5,Energy-Aware
20,True,102,102,1.0,102,55433.75,341.25,5.15,2.29,Energy-Aware
20,True,153,102,1.5,153,31734.0,333.0,45.7,4.65,Energy-Aware
20,True,204,102,2.0,204,28045.25,321.0,52.01,8.09,Energy-Aware
21,True,99,99,1.0,99,60314.75,251.5,5.83,4.46,Energy-Aware
21,True,149,99,1.5,149,33944.0,241.75,47.0,8.17,Energy-Aware
21,True,198,99,2.0,198,28604.25,235.25,55.34,10.64,Energy-Aware
22,True,111,111,1.0,111,45354.25,249.75,8.19,3.94,Energy-Aware
22,True,167,111,1.5,167,44064.75,236.75,10.81,8.94,Energy-Aware
22,True,222,111,2.0,222,26601.5,231.0,46.15,11.15,Energy-Aware
23,True,86,86,1.0,86,72385.75,314.75,4.04,3.52,Energy-Aware
23,True,129,86,1.5,129,30612.5,306.5,59.42,6.05,Energy-Aware
23,True,172,86,2.0,171,42689.25,294.0,43.41,9.89,Energy-Aware
24,True,105,105,1.0,105,46819.25,266.75,31.98,6.73,Energy-Aware
24,True,158,105,1.5,158,30280.5,253.5,56.01,11.36,Energy-Aware
24,True,210,105,2.0,210,24732.0,248.0,64.07,13.29,Energy-Aware
25,True,98,98,1.0,98,69165.0,262.75,19.64,4.45,Energy-Aware
25,True,147,98,1.5,147,38627.0,250.75,55.12,8.82,Energy-Aware
25,True,196,98,2.0,196,31241.5,245.5,63.7,10.73,Energy-Aware
26,True,105,105,1.0,105,63350.0,239.25,9.42,4.87,Energy-Aware
26,True,158,105,1.5,158,38578.5,223.5,44.84,11.13,Energy-Aware
26,True,210,105,2.0,210,24698.0,218.25,64.69,13.22,Energy-Aware
27,True,100,100,1.0,100,22039.0,201.25,2.04,3.25,Energy-Aware
27,True,150,100,1.5,150,18062.0,189.0,19.71,9.13,Energy-Aware
27,True,200,100,2.0,200,17162.0,185.0,23.72,11.06,Energy-Aware
28,True,117,117,1.0,117,35511.75,353.0,15.51,1.53,Energy-Aware
28,True,176,117,1.5,176,34956.5,338.0,16.83,5.72,Energy-Aware
28,True,234,117,2.0,234,32704.0,330.25,22.19,7.88,Energy-Aware
29,True,83,83,1.0,83,40282.0,252.5,4.1,3.16,Energy-Aware
29,True,125,83,1.5,125,24270.0,238.0,42.22,8.72,Energy-Aware
29,True,166,83,2.0,166,25555.75,233.75,39.16,10.35,Energy-Aware
30,True,94,94,1.0,94,26857.75,233.25,21.69,7.16,Energy-Aware
30,True,141,94,1.5,141,28937.25,226.25,15.63,9.95,Energy-Aware
30,True,188,94,2.0,188,24839.5,221.5,27.58,11.84,Energy-Aware
31,True,89,89,1.0,89,46806.75,308.75,2.89,0.96,Energy-Aware
31,True,134,89,1.5,134,34044.0,296.25,29.37,4.97,Energy-Aware
31,True,178,89,2.0,174,34894.5,290.5,27.6,6.82,Energy-Aware
32,True,110,110,1.0,110,42260.25,287.75,-1.4,0.86,Energy-Aware
32,True,165,110,1.5,165,32941.25,275.5,20.96,5.08,Energy-Aware
32,True,220,110,2.0,220,28770.5,261.75,30.96,9.82,Energy-Aware
33,True,106,106,1.0,106,39907.25,295.25,19.49,3.59,Energy-Aware
33,True,159,106,1.5,159,24448.25,284.5,50.68,7.1,Energy-Aware
33,True,212,106,2.0,212,15270.5,278.0,69.19,9.22,Energy-Aware
34,True,103,103,1.0,103,28022.25,201.5,13.52,5.29,Energy-Aware
34,True,155,103,1.5,155,11528.25,196.0,64.42,7.87,Energy-Aware
34,True,206,103,2.0,206,10386.0,191.5,67.95,9.99,Energy-Aware
35,True,118,118,1.0,118,30536.5,280.0,35.02,4.27,Energy-Aware
35,True,177,118,1.5,177,18752.0,272.0,60.1,7.01,Energy-Aware
35,True,236,118,2.0,236,15439.5,267.5,67.15,8.55,Energy-Aware
36,True,98,98,1.0,98,8624.25,213.75,4.39,2.62,Energy-Aware
36,True,147,98,1.5,147,8888.5,200.5,1.46,8.66,Energy-Aware
36,True,196,98,2.0,196,7861.0,196.25,12.85,10.59,Energy-Aware
37,True,99,99,1.0,99,8868.75,233.5,3.36,3.21,Energy-Aware
37,True,149,99,1.5,149,9902.0,222.25,-7.9,7.88,Energy-Aware
37,True,198,99,2.0,197,8569.25,217.0,6.62,10.05,Energy-Aware
38,True,98,98,1.0,98,9938.25,264.75,5.99,4.77,Energy-Aware
38,True,147,98,1.5,147,10712.0,251.0,-1.32,9.71,Energy-Aware
38,True,196,98,2.0,196,10285.5,246.0,2.71,11.51,Energy-Aware
39,True,93,93,1.0,93,14780.5,291.75,10.11,0.77,Energy-Aware
39,True,140,93,1.5,139,17840.25,278.5,-8.49,5.27,Energy-Aware
39,True,186,93,2.0,186,24312.25,273.5,-47.85,6.97,Energy-Aware
40,True,118,118,1.0,118,20675.75,360.5,6.68,2.57,Energy-Aware
40,True,177,118,1.5,174,33420.75,346.5,-50.84,6.35,Energy-Aware
40,True,236,118,2.0,236,27250.0,334.5,-22.99,9.59,Energy-Aware
41,True,102,102,1.0,102,14157.5,269.25,12.72,4.18,Energy-Aware
41,True,153,102,1.5,151,19173.75,260.25,-18.2,7.38,Energy-Aware
41,True,204,102,2.0,204,18461.0,254.75,-13.81,9.34,Energy-Aware
42,True,128,128,1.0,128,66095.0,362.0,23.68,-0.14,Energy-Aware
42,True,192,128,1.5,192,55334.5,345.0,36.11,4.56,Energy-Aware
42,True,256,128,2.0,256,41395.0,335.0,52.2,7.33,Energy-Aware
43,True,94,94,1.0,94,65961.75,235.25,4.48,3.59,Energy-Aware
43,True,141,94,1.5,141,46788.5,223.25,32.24,8.5,Energy-Aware
43,True,188,94,2.0,188,28149.0,220.75,59.24,9.53,Energy-Aware
44,True,96,96,1.0,96,80503.5,324.5,-1.09,1.89,Energy-Aware
44,True,144,96,1.5,144,45764.5,310.25,42.53,6.2,Energy-Aware
44,True,192,96,2.0,192,45310.5,302.5,43.1,8.54,Energy-Aware
45,True,111,111,1.0,111,29875.25,251.0,13.29,2.24,Energy-Aware
45,True,167,111,1.5,167,25510.0,237.25,25.96,7.59,Energy-Aware
45,True,222,111,2.0,222,22608.0,230.75,34.38,10.13,Energy-Aware
46,True,100,100,1.0,100,63350.25,374.25,0.07,4.22,Energy-Aware
46,True,150,100,1.5,150,36304.75,365.75,42.73,6.4,Energy-Aware
46,True,200,100,2.0,200,37749.0,356.75,40.46,8.7,Energy-Aware
47,True,109,109,1.0,109,32757.0,255.75,29.56,3.94,Energy-Aware
47,True,164,109,1.5,164,24852.0,245.75,46.56,7.7,Energy-Aware
47,True,218,109,2.0,218,24054.75,239.25,48.27,10.14,Energy-Aware
48,True,107,107,1.0,107,27972.75,224.0,11.48,5.68,Energy-Aware
48,True,161,107,1.5,156,22956.5,215.0,27.36,9.47,Energy-Aware
48,True,214,107,2.0,214,20677.25,209.5,34.57,11.79,Energy-Aware
49,True,114,114,1.0,114,26908.75,271.5,20.58,4.9,Energy-Aware
49,True,171,114,1.5,171,29027.25,257.75,14.33,9.72,Energy-Aware
49,True,228,114,2.0,224,22007.0,253.0,35.05,11.38,Energy-Aware
50,True,93,93,1.0,93,45826.75,298.25,7.28,3.71,Energy-Aware
50,True,140,93,1.5,140,27273.5,284.75,44.82,8.07,Energy-Aware
50,True,186,93,2.0,186,27982.0,279.0,43.38,9.93,Energy-Aware
51,True,98,98,1.0,98,42528.0,288.75,14.89,1.79,Energy-Aware
51,True,147,98,1.5,147,31625.75,269.75,36.71,8.25,Energy-Aware
51,True,196,98,2.0,196,26664.75,262.0,46.64,10.88,Energy-Aware
52,True,104,104,1.0,104,63256.75,352.25,-4.88,2.15,Energy-Aware
52,True,156,104,1.5,156,46721.5,339.5,22.53,5.69,Energy-Aware
52,True,208,104,2.0,208,35057.0,328.0,41.87,8.89,Energy-Aware
53,True,119,119,1.0,119,44443.75,355.0,17.35,0.49,Energy-Aware
53,True,179,119,1.5,179,44722.5,337.5,16.83,5.4,Energy-Aware
53,True,238,119,2.0,238,33492.0,328.75,37.72,7.85,Energy-Aware
54,True,99,99,1.0,99,19131.5,240.5,58.24,3.61,Energy-Aware
54,True,149,99,1.5,149,17329.0,225.5,62.18,9.62,Energy-Aware
54,True,198,99,2.0,198,19280.0,220.25,57.92,11.72,Energy-Aware
55,True,105,105,1.0,105,22137.25,258.75,33.98,2.45,Energy-Aware
55,True,158,105,1.5,158,22015.25,241.75,34.34,8.86,Energy-Aware
55,True,210,105,2.0,210,20502.0,234.5,38.86,11.59,Energy-Aware
56,True,121,121,1.0,121,20901.75,214.0,19.85,3.17,Energy-Aware
56,True,182,121,1.5,182,21391.5,205.5,17.98,7.01,Energy-Aware
56,True,242,121,2.0,242,16019.5,200.5,38.57,9.28,Energy-Aware
57,True,99,99,1.0,99,33353.0,192.75,6.12,3.5,Energy-Aware
57,True,149,99,1.5,149,16493.5,184.25,53.57,7.76,Energy-Aware
57,True,198,99,2.0,198,13300.0,179.0,62.56,10.39,Energy-Aware
58,True,113,113,1.0,113,54158.25,336.25,3.67,4.0,Energy-Aware
58,True,170,113,1.5,170,19697.75,331.25,64.96,5.42,Energy-Aware
58,True,226,113,2.0,225,22517.5,316.5,59.95,9.64,Energy-Aware
59,True,95,95,1.0,95,59370.25,302.5,4.27,2.73,Energy-Aware
59,True,143,95,1.5,143,31415.25,287.0,49.35,7.72,Energy-Aware
59,True,190,95,2.0,190,19898.75,279.25,67.92,10.21,Energy-Aware
60,True,102,102,1.0,102,12588.5,279.5,3.44,3.04,Energy-Aware
60,True,153,102,1.5,153,14826.75,263.75,-13.73,8.5,Energy-Aware
60,True,204,102,2.0,204,15437.75,254.25,-18.42,11.8,Energy-Aware
61,True,101,101,1.0,101,15046.5,321.5,4.78,0.85,Energy-Aware
61,True,152,101,1.5,151,16689.0,310.75,-5.61,4.16,Energy-Aware
61,True,202,101,2.0,202,18654.25,299.5,-18.05,7.63,Energy-Aware
62,True,91,91,1.0,91,16079.25,337.75,7.92,3.29,Energy-Aware
62,True,137,91,1.5,136,16913.75,324.5,3.14,7.09,Energy-Aware
62,True,182,91,2.0,182,17805.5,318.25,-1.96,8.88,Energy-Aware
63,True,122,122,1.0,122,37323.75,375.0,8.58,2.98,Energy-Aware
63,True,183,122,1.5,183,42922.0,367.5,-5.13,4.92,Energy-Aware
63,True,244,122,2.0,244,53093.75,349.5,-30.05,9.57,Energy-Aware
64,True,106,106,1.0,106,29590.75,317.0,19.57,1.93,Energy-Aware
64,True,159,106,1.5,159,32693.5,302.25,11.14,6.5,Energy-Aware
64,True,212,106,2.0,212,40608.25,294.25,-10.38,8.97,Energy-Aware
65,True,98,98,1.0,98,19328.5,207.75,9.99,9.08,Energy-Aware
65,True,147,98,1.5,147,22835.25,196.5,-6.34,14.0,Energy-Aware
65,True,196,98,2.0,196,25341.5,191.5,-18.01,16.19,Energy-Aware
66,True,115,115,1.0,115,79943.0,303.5,3.3,1.38,Energy-Aware
66,True,173,115,1.5,173,79503.25,288.5,3.83,6.26,Energy-Aware
66,True,230,115,2.0,230,63088.5,280.0,23.68,9.02,Energy-Aware
67,True,117,117,1.0,117,86783.0,333.0,7.06,1.11,Energy-Aware
67,True,176,117,1.5,176,97796.75,317.25,-4.74,5.79,Energy-Aware
67,True,234,117,2.0,234,74018.0,307.5,20.73,8.69,Energy-Aware
68,True,102,102,1.0,102,55867.0,192.25,13.83,7.9,Energy-Aware
68,True,153,102,1.5,150,43762.5,181.25,32.5,13.17,Energy-Aware
68,True,204,102,2.0,204,43029.75,176.0,33.63,15.69,Energy-Aware
69,True,109,109,1.0,109,100077.25,275.5,17.74,2.39,Energy-Aware
69,True,164,109,1.5,164,67768.25,262.75,44.3,6.91,Energy-Aware
69,True,218,109,2.0,218,28447.25,259.25,76.62,8.15,Energy-Aware
70,True,98,98,1.0,98,92389.0,213.5,10.73,3.94,Energy-Aware
70,True,147,98,1.5,147,47096.75,202.0,54.49,9.11,Energy-Aware
70,True,196,98,2.0,196,27139.0,196.5,73.78,11.59,Energy-Aware
71,True,99,99,1.0,99,111117.5,280.25,8.57,1.23,Energy-Aware
71,True,149,99,1.5,149,59773.75,266.75,50.82,5.99,Energy-Aware
71,True,198,99,2.0,198,31607.75,260.0,73.99,8.37,Energy-Aware
72,True,119,119,1.0,119,30331.0,347.25,28.74,3.14,Energy-Aware
72,True,179,119,1.5,177,38016.75,330.0,10.68,7.95,Energy-Aware
72,True,238,119,2.0,238,31302.5,320.25,26.46,10.67,Energy-Aware
73,True,101,101,1.0,101,35491.25,309.25,22.61,1.59,Energy-Aware
73,True,152,101,1.5,144,23834.75,298.75,48.03,4.93,Energy-Aware
73,True,202,101,2.0,202,29449.25,286.75,35.78,8.75,Energy-Aware
74,True,106,106,1.0,106,27434.0,294.25,23.02,3.6,Energy-Aware
74,True,159,106,1.5,159,24879.5,280.5,30.19,8.11,Energy-Aware
74,True,212,106,2.0,212,29444.0,270.0,17.38,11.55,Energy-Aware
75,True,111,111,1.0,111,81639.0,405.75,-0.48,2.81,Energy-Aware
75,True,167,111,1.5,166,59116.0,388.5,27.24,6.95,Energy-Aware
75,True,222,111,2.0,222,45584.75,386.25,43.89,7.49,Energy-Aware
76,True,93,93,1.0,93,89124.5,368.0,0.2,1.14,Energy-Aware
76,True,140,93,1.5,140,46967.0,356.75,47.41,4.16,Energy-Aware
76,True,186,93,2.0,186,57074.0,347.5,36.09,6.65,Energy-Aware
77,True,113,113,1.0,113,44575.75,290.75,31.1,0.68,Energy-Aware
77,True,170,113,1.5,170,40548.0,273.75,37.32,6.49,Energy-Aware
77,True,226,113,2.0,226,33387.5,268.75,48.39,8.2,Energy-Aware
78,True,98,98,1.0,98,34400.75,237.0,31.72,3.27,Energy-Aware
78,True,147,98,1.5,143,30137.25,225.5,40.18,7.96,Energy-Aware
78,True,196,98,2.0,196,29860.75,223.75,40.73,8.67,Energy-Aware
79,True,94,94,1.0,94,52975.75,221.5,21.5,5.64,Energy-Aware
79,True,141,94,1.5,141,29217.75,211.75,56.7,9.8,Energy-Aware
79,True,188,94,2.0,188,30088.0,208.75,55.41,11.08,Energy-Aware
80,True,104,104,1.0,104,62168.75,289.75,11.57,3.17,Energy-Aware
80,True,156,104,1.5,147,50962.0,279.0,27.51,6.77,Energy-Aware
80,True,208,104,2.0,208,35243.25,274.25,49.87,8.35,Energy-Aware
81,True,112,112,1.0,112,68348.75,300.75,27.64,1.55,Energy-Aware
81,True,168,112,1.5,168,44851.75,292.0,52.51,4.42,Energy-Aware
81,True,224,112,2.0,224,34152.0,280.25,63.84,8.27,Energy-Aware
82,True,113,113,1.0,113,70819.75,261.0,11.19,5.0,Energy-Aware
82,True,170,113,1.5,170,42420.25,252.0,46.81,8.28,Energy-Aware
82,True,226,113,2.0,226,23656.5,244.0,70.33,11.19,Energy-Aware
83,True,98,98,1.0,98,110264.5,272.5,6.77,1.27,Energy-Aware
83,True,147,98,1.5,147,30282.0,260.75,74.4,5.53,Energy-Aware
83,True,196,98,2.0,196,38787.75,251.5,67.2,8.88,Energy-Aware
84,True,102,102,1.0,102,81724.0,314.0,0.18,2.94,Energy-Aware
84,True,153,102,1.5,153,28950.75,301.5,64.64,6.8,Energy-Aware
84,True,204,102,2.0,204,22640.25,294.0,72.35,9.12,Energy-Aware
85,True,112,112,1.0,112,36074.25,235.75,19.74,3.97,Energy-Aware
85,True,168,112,1.5,168,17160.0,217.0,61.82,11.61,Energy-Aware
85,True,224,112,2.0,224,15938.0,211.25,64.54,13.95,Energy-Aware
86,True,107,107,1.0,107,67158.5,296.25,12.96,3.97,Energy-Aware
86,True,161,107,1.5,161,32350.5,284.5,58.07,7.78,Energy-Aware
86,True,214,107,2.0,214,20414.25,275.75,73.54,10.62,Energy-Aware
87,True,96,96,1.0,96,15253.25,224.0,9.3,4.27,Energy-Aware
87,True,144,96,1.5,144,13548.0,212.25,19.44,9.29,Energy-Aware
87,True,192,96,2.0,192,13754.0,206.75,18.21,11.65,Energy-Aware
88,True,109,109,1.0,109,19288.0,282.5,8.3,0.26,Energy-Aware
88,True,164,109,1.5,162,17451.5,266.0,17.03,6.09,Energy-Aware
88,True,218,109,2.0,218,17807.5,256.75,15.34,9.36,Energy-Aware
89,True,114,114,1.0,114,17731.0,273.5,-3.38,5.2,Energy-Aware
89,True,171,114,1.5,170,17120.0,257.25,0.19,10.83,Energy-Aware
89,True,228,114,2.0,228,17793.5,252.5,-3.74,12.48,Energy-Aware
90,True,100,100,1.0,100,29626.25,238.75,11.03,5.63,Energy-Aware
90,True,150,100,1.5,148,18375.5,229.0,44.82,9.49,Energy-Aware
90,True,200,100,2.0,200,22633.25,222.75,32.03,11.96,Energy-Aware
91,True,109,109,1.0,109,33289.5,255.75,4.69,1.73,Energy-Aware
91,True,164,109,1.5,163,22388.0,244.25,35.9,6.15,Energy-Aware
91,True,218,109,2.0,218,27095.0,236.5,22.42,9.13,Energy-Aware
92,True,124,124,1.0,124,26516.25,252.0,25.26,4.18,Energy-Aware
92,True,186,124,1.5,186,30745.75,238.75,13.33,9.22,Energy-Aware
92,True,248,124,2.0,248,27516.25,233.25,22.44,11.31,Energy-Aware
93,True,117,117,1.0,117,43870.0,309.25,14.27,3.43,Energy-Aware
93,True,176,117,1.5,163,46617.75,300.0,8.9,6.32,Energy-Aware
93,True,234,117,2.0,232,37370.75,291.25,26.97,9.06,Energy-Aware
94,True,108,108,1.0,108,46478.0,293.0,7.16,0.26,Energy-Aware
94,True,162,108,1.5,162,38605.5,278.75,22.88,5.11,Energy-Aware
94,True,216,108,2.0,216,37224.0,270.0,25.64,8.09,Energy-Aware
95,True,95,95,1.0,95,35467.25,244.25,12.24,6.24,Energy-Aware
95,True,143,95,1.5,143,29841.75,233.75,26.16,10.27,Energy-Aware
95,True,190,95,2.0,190,30586.75,229.5,24.32,11.9,Energy-Aware
96,True,100,100,1.0,100,74329.0,297.5,15.23,5.03,Energy-Aware
96,True,150,100,1.5,149,60947.0,290.5,30.49,7.26,Energy-Aware
96,True,200,100,2.0,200,48307.75,281.75,44.91,10.06,Energy-Aware
97,True,91,91,1.0,91,84334.5,284.0,6.77,3.07,Energy-Aware
97,True,137,91,1.5,137,51889.25,270.75,42.64,7.59,Energy-Aware
97,True,182,91,2.0,182,55066.5,263.0,39.12,10.24,Energy-Aware
98,True,82,82,1.0,82,77990.0,274.75,4.96,5.67,Energy-Aware
98,True,123,82,1.5,123,43069.25,268.5,47.51,7.81,Energy-Aware
98,True,164,82,2.0,164,42639.0,258.0,48.04,11.42,Energy-Aware
99,True,98,98,1.0,98,52502.75,223.5,31.13,4.79,Energy-Aware
99,True,147,98,1.5,147,31888.0,212.5,58.17,9.48,Energy-Aware
99,True,196,98,2.0,196,25920.0,207.5,66.0,11.61,Energy-Aware
100,True,110,110,1.0,110,101115.0,340.25,0.95,0.58,Energy-Aware
100,True,165,110,1.5,165,59910.75,333.0,41.31,2.7,Energy-Aware
100,True,220,110,2.0,220,40587.5,311.25,60.24,9.06,Energy-Aware
101,True,123,123,1.0,123,60397.25,333.0,23.71,0.97,Energy-Aware
101,True,185,123,1.5,185,55432.0,316.0,29.98,6.02,Energy-Aware
101,True,246,123,2.0,246,29246.5,309.5,63.06,7.96,Energy-Aware
102,True,90,90,1.0,90,47114.75,250.25,15.55,5.3,Energy-Aware
102,True,135,90,1.5,135,17384.25,245.25,68.84,7.19,Energy-Aware
102,True,180,90,2.0,180,15705.5,235.0,71.85,11.07,Energy-Aware
103,True,95,95,1.0,95,40317.25,237.25,5.86,7.32,Energy-Aware
103,True,143,95,1.5,143,17954.75,226.5,58.08,11.52,Energy-Aware
103,True,190,95,2.0,190,15113.25,221.25,64.71,13.57,Energy-Aware
104,True,119,119,1.0,119,49427.5,357.75,10.27,0.35,Energy-Aware
104,True,179,119,1.5,179,24425.0,347.25,55.66,3.27,Energy-Aware
104,True,238,119,2.0,238,24654.0,333.0,55.24,7.24,Energy-Aware
105,True,100,100,1.0,100,15276.0,225.5,-1.08,5.25,Energy-Aware
105,True,150,100,1.5,150,12414.0,213.0,17.86,10.5,Energy-Aware
105,True,200,100,2.0,200,12817.5,208.5,15.19,12.39,Energy-Aware
106,True,108,108,1.0,108,20730.5,352.0,4.28,1.54,Energy-Aware
106,True,162,108,1.5,160,21695.0,338.0,-0.17,5.45,Energy-Aware
106,True,216,108,2.0,216,20730.0,328.0,4.28,8.25,Energy-Aware
107,True,98,98,1.0,98,18715.0,288.5,2.33,1.2,Energy-Aware
107,True,147,98,1.5,147,16440.0,276.75,14.2,5.22,Energy-Aware
107,True,196,98,2.0,196,17507.0,269.5,8.63,7.71,Energy-Aware
108,True,104,104,1.0,104,23159.25,225.0,16.07,2.17,Energy-Aware
108,True,156,104,1.5,156,15085.75,210.25,45.33,8.59,Energy-Aware
108,True,208,104,2.0,208,15278.5,205.5,44.63,10.65,Energy-Aware
109,True,103,103,1.0,103,27585.5,303.25,3.26,1.38,Energy-Aware
109,True,155,103,1.5,155,20051.0,289.0,29.68,6.02,Energy-Aware
109,True,206,103,2.0,206,19232.25,279.5,32.55,9.11,Energy-Aware
110,True,108,108,1.0,108,26845.0,264.0,7.92,0.56,Energy-Aware
110,True,162,108,1.5,162,17676.75,245.25,39.37,7.63,Energy-Aware
110,True,216,108,2.0,216,18494.0,239.5,36.57,9.79,Energy-Aware
111,True,108,108,1.0,108,30369.5,274.5,-0.36,1.52,Energy-Aware
111,True,162,108,1.5,162,22698.0,264.5,24.99,5.11,Energy-Aware
111,True,216,108,2.0,216,22461.5,255.0,25.77,8.52,Energy-Aware
112,True,98,98,1.0,98,36907.0,290.75,0.82,2.43,Energy-Aware
112,True,147,98,1.5,147,23531.5,279.25,36.77,6.29,Energy-Aware
112,True,196,98,2.0,196,25826.0,268.0,30.6,10.07,Energy-Aware
113,True,89,89,1.0,89,32564.75,290.75,2.05,2.43,Energy-Aware
113,True,134,89,1.5,134,20926.0,279.0,37.06,6.38,Energy-Aware
113,True,178,89,2.0,178,23255.25,272.25,30.05,8.64,Energy-Aware
114,True,95,95,1.0,95,33937.25,265.5,-0.6,2.21,Energy-Aware
114,True,143,95,1.5,143,19342.5,250.5,42.66,7.73,Energy-Aware
114,True,190,95,2.0,190,16189.25,240.75,52.01,11.33,Energy-Aware
115,True,105,105,1.0,105,21910.5,231.25,25.3,5.13,Energy-Aware
115,True,158,105,1.5,158,16544.75,219.25,43.59,10.05,Energy-Aware
115,True,210,105,2.0,210,15022.5,214.0,48.78,12.21,Energy-Aware
116,True,98,98,1.0,98,25338.5,223.5,-7.43,8.5,Energy-Aware
116,True,147,98,1.5,147,15466.75,214.5,34.43,12.18,Energy-Aware
116,True,196,98,2.0,196,14207.25,209.75,39.77,14.12,Energy-Aware
117,True,135,135,1.0,135,26398.0,377.75,3.87,3.08,Energy-Aware
117,True,203,135,1.5,203,41062.5,359.25,-49.54,7.83,Energy-Aware
117,True,270,135,2.0,270,30235.0,355.75,-10.11,8.72,Energy-Aware
118,True,109,109,1.0,109,12054.0,214.75,8.91,4.13,Energy-Aware
118,True,164,109,1.5,163,14403.75,203.25,-8.85,9.26,Energy-Aware
118,True,218,109,2.0,218,15202.75,199.0,-14.89,11.16,Energy-Aware
119,True,116,116,1.0,116,16447.5,280.0,9.13,9.31,Energy-Aware
119,True,174,116,1.5,174,19501.0,267.0,-7.74,13.52,Energy-Aware
119,True,232,116,2.0,232,22371.0,262.5,-23.59,14.98,Energy-Aware
120,True,99,99,1.0,99,63408.5,260.25,5.09,5.71,Energy-Aware
120,True,149,99,1.5,149,42937.5,247.75,35.73,10.24,Energy-Aware
120,True,198,99,2.0,198,35932.5,243.25,46.22,11.87,Energy-Aware
121,True,95,95,1.0,95,68213.5,236.0,3.36,1.67,Energy-Aware
121,True,143,95,1.5,143,33606.0,223.0,52.39,7.08,Energy-Aware
121,True,190,95,2.0,190,33916.75,214.25,51.95,10.73,Energy-Aware
122,True,96,96,1.0,96,55899.5,214.5,10.26,5.61,Energy-Aware
122,True,144,96,1.5,144,33492.5,202.75,46.23,10.78,Energy-Aware
122,True,192,96,2.0,192,31043.0,197.5,50.16,13.09,Energy-Aware
123,True,116,116,1.0,116,42853.25,274.25,5.92,1.88,Energy-Aware
123,True,174,116,1.5,173,47996.5,264.25,-5.37,5.46,Energy-Aware
123,True,232,116,2.0,232,28824.25,259.25,36.72,7.25,Energy-Aware
124,True,85,85,1.0,85,67201.25,299.5,-3.05,2.04,Energy-Aware
124,True,128,85,1.5,127,44110.0,291.75,32.36,4.58,Energy-Aware
124,True,170,85,2.0,169,44996.25,283.75,31.0,7.2,Energy-Aware
125,True,103,103,1.0,103,43996.25,255.25,21.33,8.51,Energy-Aware
125,True,155,103,1.5,152,46125.0,241.5,17.52,13.44,Energy-Aware
125,True,206,103,2.0,206,34633.25,235.5,38.07,15.59,Energy-Aware
126,True,114,114,1.0,114,62379.0,305.75,11.71,2.78,Energy-Aware
126,True,171,114,1.5,171,26467.0,295.0,62.54,6.2,Energy-Aware
126,True,228,114,2.0,228,24587.75,283.25,65.2,9.94,Energy-Aware
127,True,115,115,1.0,115,70778.25,327.5,5.47,3.89,Energy-Aware
127,True,173,115,1.5,172,27090.25,325.5,63.82,4.48,Energy-Aware
127,True,230,115,2.0,230,29645.5,311.0,60.4,8.73,Energy-Aware
128,True,112,112,1.0,112,50664.25,267.75,11.45,6.05,Energy-Aware
128,True,168,112,1.5,168,34949.0,257.0,38.91,9.82,Energy-Aware
128,True,224,112,2.0,224,23307.0,252.75,59.26,11.32,Energy-Aware
129,True,99,99,1.0,99,37422.25,387.5,12.81,1.4,Energy-Aware
129,True,149,99,1.5,149,31053.75,375.5,27.65,4.45,Energy-Aware
129,True,198,99,2.0,198,34691.0,363.75,19.18,7.44,Energy-Aware
130,True,100,100,1.0,100,34084.5,334.0,11.53,2.34,Energy-Aware
130,True,150,100,1.5,150,31600.0,316.0,17.98,7.6,Energy-Aware
130,True,200,100,2.0,200,29860.5,307.0,22.49,10.23,Energy-Aware
131,True,103,103,1.0,103,24971.0,242.5,11.08,3.58,Energy-Aware
131,True,155,103,1.5,155,18642.5,233.5,33.62,7.16,Energy-Aware
131,True,206,103,2.0,206,19700.75,228.75,29.85,9.05,Energy-Aware
132,True,117,117,1.0,117,37694.75,363.75,9.55,2.35,Energy-Aware
132,True,176,117,1.5,168,32625.0,353.0,21.71,5.23,Energy-Aware
132,True,234,117,2.0,234,34630.5,339.75,16.9,8.79,Energy-Aware
133,True,117,117,1.0,117,33480.25,322.75,6.96,3.44,Energy-Aware
133,True,176,117,1.5,176,34722.75,306.25,3.51,8.38,Energy-Aware
133,True,234,117,2.0,234,30475.5,301.25,15.31,9.87,Energy-Aware
134,True,97,97,1.0,97,26956.0,231.5,8.84,7.4,Energy-Aware
134,True,146,97,1.5,146,21570.5,219.5,27.05,12.2,Energy-Aware
134,True,194,97,2.0,194,23008.25,214.0,22.19,14.4,Energy-Aware
135,True,120,120,1.0,120,34472.0,305.75,4.88,4.08,Energy-Aware
135,True,180,120,1.5,180,33138.0,293.0,8.56,8.08,Energy-Aware
135,True,240,120,2.0,240,32085.0,285.25,11.47,10.51,Energy-Aware
136,True,111,111,1.0,111,27177.75,269.5,12.21,7.07,Energy-Aware
136,True,167,111,1.5,167,26491.0,254.25,14.43,12.33,Energy-Aware
136,True,222,111,2.0,222,23294.25,248.75,24.76,14.22,Energy-Aware
137,True,110,110,1.0,110,29752.25,258.75,-0.26,2.45,Energy-Aware
137,True,165,110,1.5,163,24127.75,252.5,18.69,4.81,Energy-Aware
137,True,220,110,2.0,220,23667.25,240.5,20.24,9.33,Energy-Aware
138,True,103,103,1.0,103,49012.75,361.5,-2.04,2.76,Energy-Aware
138,True,155,103,1.5,155,39190.5,352.0,18.41,5.31,Energy-Aware
138,True,206,103,2.0,206,34405.75,340.25,28.37,8.47,Energy-Aware
139,True,114,114,1.0,114,40242.25,328.0,11.48,2.53,Energy-Aware
139,True,171,114,1.5,171,36550.25,317.75,19.6,5.57,Energy-Aware
139,True,228,114,2.0,228,33200.0,309.25,26.97,8.1,Energy-Aware
140,True,89,89,1.0,89,47889.25,297.25,3.98,0.5,Energy-Aware
140,True,134,89,1.5,134,32061.5,290.0,35.71,2.93,Energy-Aware
140,True,178,89,2.0,178,31709.75,275.0,36.42,7.95,Energy-Aware
141,True,105,105,1.0,105,31189.5,250.0,9.31,4.12,Energy-Aware
141,True,158,105,1.5,158,22368.25,238.75,34.96,8.44,Energy-Aware
141,True,210,105,2.0,210,21912.25,234.25,36.28,10.16,Energy-Aware
142,True,100,100,1.0,100,39593.0,317.5,5.44,2.53,Energy-Aware
142,True,150,100,1.5,150,31253.75,301.0,25.35,7.6,Energy-Aware
142,True,200,100,2.0,200,29994.25,292.5,28.36,10.21,Energy-Aware
143,True,121,121,1.0,121,34072.0,315.25,7.44,1.64,Energy-Aware
143,True,182,121,1.5,182,31261.0,296.75,15.08,7.41,Energy-Aware
143,True,242,121,2.0,242,29339.5,291.75,20.3,8.97,Energy-Aware
144,True,98,98,1.0,98,17324.0,193.0,4.62,4.1,Energy-Aware
144,True,147,98,1.5,147,17243.75,187.5,5.06,6.83,Energy-Aware
144,True,196,98,2.0,195,18467.25,182.0,-1.68,9.57,Energy-Aware
145,True,105,105,1.0,105,23467.75,260.5,4.83,4.58,Energy-Aware
145,True,158,105,1.5,158,27686.5,251.0,-12.27,8.06,Energy-Aware
145,True,210,105,2.0,209,31274.75,245.25,-26.82,10.16,Energy-Aware
146,True,88,88,1.0,88,29457.5,301.25,1.82,1.79,Energy-Aware
146,True,132,88,1.5,131,27775.0,284.5,7.42,7.25,Energy-Aware
146,True,176,88,2.0,173,29230.0,278.0,2.57,9.37,Energy-Aware
147,True,136,136,1.0,136,62151.75,325.75,1.39,0.61,Energy-Aware
147,True,204,136,1.5,204,60507.0,306.5,4.0,6.48,Energy-Aware
147,True,272,136,2.0,272,57786.5,297.5,8.32,9.23,Energy-Aware
148,True,96,96,1.0,96,36453.75,223.25,4.63,1.0,Energy-Aware
148,True,144,96,1.5,144,35857.75,209.25,6.19,7.21,Energy-Aware
148,True,192,96,2.0,192,35910.0,204.75,6.05,9.2,Energy-Aware
149,True,95,95,1.0,95,49273.25,294.0,4.02,1.92,Energy-Aware
149,True,143,95,1.5,143,52847.0,280.5,-2.94,6.42,Energy-Aware
149,True,190,95,2.0,190,52364.0,272.5,-2.0,9.09,Energy-Aware
150,True,98,98,1.0,98,40392.75,189.5,14.24,9.22,Energy-Aware
150,True,147,98,1.5,147,34496.25,182.5,26.76,12.57,Energy-Aware
150,True,196,98,2.0,196,29097.5,178.25,38.22,14.61,Energy-Aware
151,True,97,97,1.0,97,49785.25,234.0,5.29,3.11,Energy-Aware
151,True,146,97,1.5,144,43069.75,225.25,18.06,6.73,Energy-Aware
151,True,194,97,2.0,194,41540.5,222.0,20.97,8.07,Energy-Aware
152,True,99,99,1.0,99,61773.75,291.75,6.51,1.6,Energy-Aware
152,True,149,99,1.5,141,53468.25,277.5,19.08,6.41,Energy-Aware
152,True,198,99,2.0,198,46368.0,271.25,29.83,8.52,Energy-Aware
153,True,101,101,1.0,101,114862.0,424.0,7.3,0.64,Energy-Aware
153,True,152,101,1.5,152,55715.0,412.75,55.03,3.28,Energy-Aware
153,True,202,101,2.0,202,48834.75,405.25,60.59,5.04,Energy-Aware
154,True,79,79,1.0,79,78607.25,274.75,14.87,3.93,Energy-Aware
154,True,119,79,1.5,119,48734.0,267.0,47.22,6.64,Energy-Aware
154,True,158,79,2.0,158,33194.5,260.0,64.05,9.09,Energy-Aware
155,True,105,105,1.0,105,84533.5,345.0,10.98,4.89,Energy-Aware
155,True,158,105,1.5,158,42515.0,334.75,55.23,7.72,Energy-Aware
155,True,210,105,2.0,210,36676.5,320.25,61.38,11.72,Energy-Aware
156,True,106,106,1.0,106,26651.5,266.75,13.21,5.91,Energy-Aware
156,True,159,106,1.5,159,19851.25,248.75,35.36,12.26,Energy-Aware
156,True,212,106,2.0,212,16738.0,243.75,45.49,14.02,Energy-Aware
157,True,117,117,1.0,117,30932.0,329.0,8.99,3.24,Energy-Aware
157,True,176,117,1.5,176,20801.25,316.25,38.8,6.99,Energy-Aware
157,True,234,117,2.0,234,22305.0,305.75,34.37,10.07,Energy-Aware
158,True,98,98,1.0,98,27902.75,281.25,9.12,4.5,Energy-Aware
158,True,147,98,1.5,147,22666.25,269.5,26.17,8.49,Energy-Aware
158,True,196,98,2.0,196,17623.5,262.5,42.6,10.87,Energy-Aware
159,True,108,108,1.0,108,15955.5,342.5,10.22,1.93,Energy-Aware
159,True,162,108,1.5,160,23816.75,332.0,-34.02,4.94,Energy-Aware
159,True,216,108,2.0,216,20737.25,322.75,-16.69,7.59,Energy-Aware
160,True,105,105,1.0,105,12983.5,287.0,11.83,1.03,Energy-Aware
160,True,158,105,1.5,158,16298.25,273.0,-10.68,5.86,Energy-Aware
160,True,210,105,2.0,210,18593.75,266.5,-26.26,8.1,Energy-Aware
161,True,105,105,1.0,105,14887.75,309.5,4.7,2.37,Energy-Aware
161,True,158,105,1.5,149,22468.0,295.25,-43.83,6.86,Energy-Aware
161,True,210,105,2.0,210,18838.5,288.25,-20.59,9.07,Energy-Aware
162,True,108,108,1.0,108,54934.25,222.0,15.53,4.41,Energy-Aware
162,True,162,108,1.5,162,31448.5,208.5,51.64,10.23,Energy-Aware
162,True,216,108,2.0,216,35674.0,203.5,45.15,12.38,Energy-Aware
163,True,107,107,1.0,107,36456.25,226.0,21.19,2.9,Energy-Aware
163,True,161,107,1.5,161,33348.5,219.0,27.91,5.91,Energy-Aware
163,True,214,107,2.0,214,25637.5,213.0,44.58,8.49,Energy-Aware
164,True,106,106,1.0,106,55041.75,257.75,-0.97,3.19,Energy-Aware
164,True,159,106,1.5,159,40317.25,241.5,26.04,9.3,Energy-Aware
164,True,212,106,2.0,212,34336.25,236.75,37.01,11.08,Energy-Aware
165,True,100,100,1.0,100,37303.75,198.75,12.89,5.58,Energy-Aware
165,True,150,100,1.5,150,33886.0,190.0,20.87,9.74,Energy-Aware
165,True,200,100,2.0,200,30724.25,186.0,28.25,11.64,Energy-Aware
166,True,100,100,1.0,100,56692.75,266.0,9.47,5.84,Energy-Aware
166,True,150,100,1.5,150,48881.5,252.25,21.95,10.71,Energy-Aware
166,True,200,100,2.0,200,38769.0,247.0,38.09,12.57,Energy-Aware
167,True,117,117,1.0,117,69320.5,334.75,3.58,2.41,Energy-Aware
167,True,176,117,1.5,176,66021.0,318.0,8.17,7.29,Energy-Aware
167,True,234,117,2.0,233,51707.25,310.75,28.08,9.4,Energy-Aware
168,True,116,116,1.0,116,42833.0,305.5,4.88,4.23,Energy-Aware
168,True,174,116,1.5,174,36081.5,298.25,19.88,6.5,Energy-Aware
168,True,232,116,2.0,232,33194.0,282.25,26.29,11.52,Energy-Aware
169,True,95,95,1.0,95,62496.25,290.0,7.37,2.77,Energy-Aware
169,True,143,95,1.5,143,40594.25,278.0,39.83,6.79,Energy-Aware
169,True,190,95,2.0,190,40789.75,267.25,39.54,10.39,Energy-Aware
170,True,104,104,1.0,104,38438.5,244.5,12.41,3.93,Energy-Aware
170,True,156,104,1.5,156,35629.25,231.0,18.81,9.23,Energy-Aware
170,True,208,104,2.0,208,25539.5,226.75,41.8,10.9,Energy-Aware
171,True,113,113,1.0,113,49164.75,346.0,10.36,2.67,Energy-Aware
171,True,170,113,1.5,170,46862.0,331.5,14.56,6.75,Energy-Aware
171,True,226,113,2.0,226,44742.25,321.0,18.43,9.7,Energy-Aware
172,True,99,99,1.0,99,41239.25,271.75,32.2,6.62,Energy-Aware
172,True,149,99,1.5,149,32073.25,260.75,47.27,10.4,Energy-Aware
172,True,198,99,2.0,198,36336.0,256.25,40.26,11.94,Energy-Aware
173,True,111,111,1.0,111,27964.5,240.0,28.02,5.79,Energy-Aware
173,True,167,111,1.5,164,34082.5,228.75,12.27,10.21,Energy-Aware
173,True,222,111,2.0,222,26663.25,224.0,31.37,12.07,Energy-Aware
174,True,100,100,1.0,100,73294.5,238.5,4.37,7.38,Energy-Aware
174,True,150,100,1.5,150,36071.5,231.75,52.94,10.0,Energy-Aware
174,True,200,100,2.0,200,35324.25,223.0,53.91,13.4,Energy-Aware
175,True,100,100,1.0,100,56434.25,224.0,19.76,9.13,Energy-Aware
175,True,150,100,1.5,150,35226.0,213.5,49.92,13.39,Energy-Aware
175,True,200,100,2.0,200,31116.5,210.25,55.76,14.71,Energy-Aware
176,True,105,105,1.0,105,72747.5,292.0,20.49,8.1,Energy-Aware
176,True,158,105,1.5,158,50012.5,279.75,45.34,11.96,Energy-Aware
176,True,210,105,2.0,210,45640.5,272.75,50.12,14.16,Energy-Aware
177,True,103,103,1.0,103,55940.75,242.25,15.21,2.61,Energy-Aware
177,True,155,103,1.5,155,45125.0,225.0,31.6,9.55,Energy-Aware
177,True,206,103,2.0,206,29989.5,221.5,54.54,10.95,Energy-Aware
178,True,106,106,1.0,106,53879.25,286.0,23.36,2.05,Energy-Aware
178,True,159,106,1.5,159,46263.0,265.75,34.19,8.99,Energy-Aware
178,True,212,106,2.0,212,31879.25,262.5,54.65,10.1,Energy-Aware
179,True,108,108,1.0,108,65097.0,288.75,5.42,3.43,Energy-Aware
179,True,162,108,1.5,162,50069.75,273.0,27.26,8.7,Energy-Aware
179,True,216,108,2.0,216,36672.25,264.5,46.72,11.54,Energy-Aware
180,True,100,100,1.0,100,53866.0,311.75,20.69,2.12,Energy-Aware
180,True,150,100,1.5,149,28941.25,301.0,57.39,5.49,Energy-Aware
180,True,200,100,2.0,200,33230.25,289.25,51.07,9.18,Energy-Aware
181,True,114,114,1.0,114,54831.25,310.25,18.5,3.72,Energy-Aware
181,True,171,114,1.5,171,40011.0,297.0,40.53,7.84,Energy-Aware
181,True,228,114,2.0,228,31704.75,289.75,52.88,10.09,Energy-Aware
182,True,93,93,1.0,93,59099.25,282.5,23.72,2.84,Energy-Aware
182,True,140,93,1.5,140,30903.5,271.75,60.11,6.53,Energy-Aware
182,True,186,93,2.0,186,31573.75,261.25,59.25,10.15,Energy-Aware
183,True,107,107,1.0,107,29158.25,220.0,11.85,3.4,Energy-Aware
183,True,161,107,1.5,161,19685.25,210.0,40.49,7.79,Energy-Aware
183,True,214,107,2.0,214,16133.5,205.25,51.22,9.88,Energy-Aware
184,True,95,95,1.0,95,57844.0,315.75,0.7,0.71,Energy-Aware
184,True,143,95,1.5,143,26703.0,300.25,54.16,5.58,Energy-Aware
184,True,190,95,2.0,190,21130.5,293.0,63.72,7.86,Energy-Aware
185,True,109,109,1.0,109,30769.0,221.75,6.56,2.95,Energy-Aware
185,True,164,109,1.5,164,16904.75,205.25,48.66,10.18,Energy-Aware
185,True,218,109,2.0,218,14582.25,198.25,55.72,13.24,Energy-Aware
186,True,86,86,1.0,86,12314.0,221.0,10.75,2.86,Energy-Aware
186,True,129,86,1.5,126,12904.5,207.25,6.47,8.9,Energy-Aware
186,True,172,86,2.0,172,15758.0,203.25,-14.22,10.66,Energy-Aware
187,True,92,92,1.0,92,20713.0,345.25,5.22,2.47,Energy-Aware
187,True,138,92,1.5,131,22811.25,336.5,-4.39,4.94,Energy-Aware
187,True,184,92,2.0,184,27003.25,327.25,-23.57,7.56,Energy-Aware
188,True,119,119,1.0,119,25314.75,362.25,2.44,0.82,Energy-Aware
188,True,179,119,1.5,177,33980.25,354.25,-30.95,3.01,Energy-Aware
188,True,238,119,2.0,236,39403.25,336.75,-51.85,7.8,Energy-Aware
189,True,99,99,1.0,99,57397.5,224.0,10.71,4.58,Energy-Aware
189,True,149,99,1.5,143,42445.0,215.75,33.97,8.09,Energy-Aware
189,True,198,99,2.0,198,41109.0,209.0,36.05,10.97,Energy-Aware
190,True,110,110,1.0,110,71853.75,317.25,12.55,2.91,Energy-Aware
190,True,165,110,1.5,164,63169.0,305.0,23.12,6.66,Energy-Aware
190,True,220,110,2.0,220,55344.5,297.75,32.64,8.88,Energy-Aware
191,True,106,106,1.0,106,57876.25,233.25,3.83,2.51,Energy-Aware
191,True,159,106,1.5,159,59035.0,218.0,1.9,8.88,Energy-Aware
191,True,212,106,2.0,212,39153.5,215.75,34.94,9.82,Energy-Aware
192,True,108,108,1.0,108,127498.75,364.75,0.07,1.29,Energy-Aware
192,True,162,108,1.5,162,65869.25,355.75,48.38,3.72,Energy-Aware
192,True,216,108,2.0,216,55827.75,338.25,56.25,8.46,Energy-Aware
193,True,103,103,1.0,103,75049.5,245.75,6.51,2.96,Energy-Aware
193,True,155,103,1.5,155,43667.0,233.25,45.6,7.9,Energy-Aware
193,True,206,103,2.0,206,32455.0,229.0,59.57,9.58,Energy-Aware
194,True,102,102,1.0,102,88515.0,269.0,14.6,4.61,Energy-Aware
194,True,153,102,1.5,153,57981.25,258.75,44.06,8.24,Energy-Aware
194,True,204,102,2.0,204,39186.75,252.5,62.19,10.46,Energy-Aware
195,True,112,112,1.0,112,28286.5,276.75,14.14,5.47,Energy-Aware
195,True,168,112,1.5,168,35045.25,259.5,-6.37,11.36,Energy-Aware
195,True,224,112,2.0,223,30504.0,253.25,7.41,13.49,Energy-Aware
196,True,104,104,1.0,104,26662.0,238.5,12.92,1.14,Energy-Aware
196,True,156,104,1.5,156,29999.75,224.75,2.02,6.84,Energy-Aware
196,True,208,104,2.0,208,26145.25,219.75,14.61,8.91,Energy-Aware
197,True,97,97,1.0,97,41801.0,294.75,3.13,2.64,Energy-Aware
197,True,146,97,1.5,146,31549.5,284.5,26.89,6.03,Energy-Aware
197,True,194,97,2.0,194,34747.0,276.0,19.48,8.84,Energy-Aware
198,True,81,81,1.0,81,55575.75,296.25,2.85,0.84,Energy-Aware
198,True,122,81,1.5,122,38914.5,285.25,31.97,4.52,Energy-Aware
198,True,162,81,2.0,162,44073.0,274.25,22.95,8.2,Energy-Aware
199,True,110,110,1.0,110,31113.0,216.75,3.9,6.27,Energy-Aware
199,True,165,110,1.5,165,32885.25,205.0,-1.58,11.35,Energy-Aware
199,True,220,110,2.0,220,22774.0,200.0,29.65,13.51,Energy-Aware
200,True,120,120,1.0,120,49106.5,322.5,4.75,4.3,Energy-Aware
200,True,180,120,1.5,180,47968.0,314.0,6.95,6.82,Energy-Aware
200,True,240,120,2.0,240,38802.25,305.5,24.73,9.35,Energy-Aware
201,True,103,103,1.0,103,32383.5,237.75,25.21,3.74,Energy-Aware
201,True,155,103,1.5,155,28001.5,232.25,35.33,5.97,Energy-Aware
201,True,206,103,2.0,206,22461.5,220.0,48.12,10.93,Energy-Aware
202,True,97,97,1.0,97,43757.25,271.5,8.36,2.25,Energy-Aware
202,True,146,97,1.5,146,32103.25,263.5,32.77,5.13,Energy-Aware
202,True,194,97,2.0,194,28385.0,252.0,40.56,9.27,Energy-Aware
203,True,93,93,1.0,93,68012.0,339.75,0.83,0.66,Energy-Aware
203,True,140,93,1.5,140,49715.75,324.5,27.5,5.12,Energy-Aware
203,True,186,93,2.0,186,36824.25,318.0,46.3,7.02,Energy-Aware
204,True,99,99,1.0,99,21498.75,210.0,22.0,5.3,Energy-Aware
204,True,149,99,1.5,149,26014.0,204.25,5.62,7.89,Energy-Aware
204,True,198,99,2.0,198,19259.5,198.5,30.12,10.48,Energy-Aware
205,True,82,82,1.0,82,62447.5,349.5,2.66,0.71,Energy-Aware
205,True,123,82,1.5,123,38898.25,341.25,39.37,3.05,Energy-Aware
205,True,164,82,2.0,164,46692.0,330.75,27.22,6.04,Energy-Aware
206,True,86,86,1.0,86,45295.0,313.75,3.21,3.09,Energy-Aware
206,True,129,86,1.5,128,31357.25,302.5,33.0,6.56,Energy-Aware
206,True,172,86,2.0,172,32089.0,292.0,31.43,9.81,Energy-Aware
207,True,111,111,1.0,111,49500.5,331.0,19.73,2.43,Energy-Aware
207,True,167,111,1.5,158,47337.5,320.75,23.24,5.45,Energy-Aware
207,True,222,111,2.0,222,52371.25,311.0,15.07,8.33,Energy-Aware
208,True,103,103,1.0,103,34936.0,266.25,30.46,3.45,Energy-Aware
208,True,155,103,1.5,155,39332.0,249.5,21.7,9.52,Energy-Aware
208,True,206,103,2.0,206,43222.25,244.75,13.96,11.24,Energy-Aware
209,True,100,100,1.0,100,42340.75,290.0,19.22,4.92,Energy-Aware
209,True,150,100,1.5,150,39460.0,281.5,24.71,7.7,Energy-Aware
209,True,200,100,2.0,200,46973.5,270.75,10.38,11.23,Energy-Aware
210,True,134,134,1.0,134,87787.0,322.0,4.57,4.02,Energy-Aware
210,True,201,134,1.5,201,74662.25,316.0,18.84,5.81,Energy-Aware
210,True,268,134,2.0,268,67171.25,308.75,26.98,7.97,Energy-Aware
211,True,110,110,1.0,110,89661.5,314.0,5.2,0.16,Energy-Aware
211,True,165,110,1.5,165,59019.75,298.25,37.6,5.17,Energy-Aware
211,True,220,110,2.0,220,61020.0,290.0,35.48,7.79,Energy-Aware
212,True,97,97,1.0,97,57871.75,175.5,9.14,5.39,Energy-Aware
212,True,146,97,1.5,146,36225.75,169.75,43.13,8.49,Energy-Aware
212,True,194,97,2.0,194,35218.5,164.0,44.71,11.59,Energy-Aware
213,True,105,105,1.0,105,71715.25,319.25,2.77,0.7,Energy-Aware
213,True,158,105,1.5,158,66217.5,303.0,10.23,5.75,Energy-Aware
213,True,210,105,2.0,210,56001.75,293.25,24.08,8.79,Energy-Aware
214,True,98,98,1.0,98,59377.75,272.0,6.6,4.48,Energy-Aware
214,True,147,98,1.5,147,56721.0,259.25,10.78,8.96,Energy-Aware
214,True,196,98,2.0,196,48319.0,251.0,24.0,11.85,Energy-Aware
215,True,112,112,1.0,112,73727.25,342.75,4.5,3.79,Energy-Aware
215,True,168,112,1.5,168,68369.5,329.0,11.44,7.65,Energy-Aware
215,True,224,112,2.0,224,50185.5,318.5,35.0,10.6,Energy-Aware
216,True,101,101,1.0,101,68862.75,322.0,4.66,2.87,Energy-Aware
216,True,152,101,1.5,152,34924.25,309.0,51.65,6.79,Energy-Aware
216,True,202,101,2.0,202,30120.0,299.75,58.3,9.58,Energy-Aware
217,True,105,105,1.0,105,71682.0,343.25,6.99,2.14,Energy-Aware
217,True,158,105,1.5,158,33062.0,331.25,57.1,5.56,Energy-Aware
217,True,210,105,2.0,210,32477.0,319.5,57.86,8.91,Energy-Aware
218,True,85,85,1.0,85,53481.5,237.0,5.9,0.42,Energy-Aware
218,True,128,85,1.5,128,29983.5,223.0,47.24,6.3,Energy-Aware
218,True,170,85,2.0,170,21151.75,217.25,62.78,8.72,Energy-Aware
219,True,89,89,1.0,89,24588.0,388.25,3.42,2.39,Energy-Aware
219,True,134,89,1.5,132,20937.5,374.25,17.76,5.91,Energy-Aware
219,True,178,89,2.0,178,25357.0,363.0,0.4,8.74,Energy-Aware
220,True,124,124,1.0,124,15173.25,302.0,5.65,2.82,Energy-Aware
220,True,186,124,1.5,186,16875.25,290.5,-4.93,6.52,Energy-Aware
220,True,248,124,2.0,248,22582.75,281.25,-40.42,9.49,Energy-Aware
221,True,108,108,1.0,108,12410.0,245.5,20.65,4.84,Energy-Aware
221,True,162,108,1.5,162,15515.5,232.5,0.8,9.88,Energy-Aware
221,True,216,108,2.0,216,14763.5,228.0,5.6,11.63,Energy-Aware
222,True,94,94,1.0,94,61302.75,327.5,4.67,2.75,Energy-Aware
222,True,141,94,1.5,141,45414.25,311.75,29.38,7.42,Energy-Aware
222,True,188,94,2.0,188,48959.75,305.75,23.87,9.21,Energy-Aware
223,True,107,107,1.0,107,41691.25,249.5,7.29,3.76,Energy-Aware
223,True,161,107,1.5,161,35328.5,234.75,21.44,9.45,Energy-Aware
223,True,214,107,2.0,214,31515.75,229.75,29.92,11.38,Energy-Aware
224,True,112,112,1.0,112,41704.25,266.5,10.25,3.96,Energy-Aware
224,True,168,112,1.5,168,40803.5,249.5,12.19,10.09,Energy-Aware
224,True,224,112,2.0,224,34821.75,243.75,25.06,12.16,Energy-Aware
225,True,103,103,1.0,103,59346.25,309.25,9.48,3.43,Energy-Aware
225,True,155,103,1.5,155,48620.5,302.25,25.84,5.62,Energy-Aware
225,True,206,103,2.0,206,52922.0,291.5,19.28,8.98,Energy-Aware
226,True,100,100,1.0,100,58902.5,298.75,10.15,4.4,Energy-Aware
226,True,150,100,1.5,150,45819.0,285.0,30.11,8.8,Energy-Aware
226,True,200,100,2.0,200,47153.75,279.75,28.07,10.48,Energy-Aware
227,True,99,99,1.0,99,64782.5,308.0,3.69,2.69,Energy-Aware
227,True,149,99,1.5,145,43647.5,297.25,35.11,6.08,Energy-Aware
227,True,198,99,2.0,198,52193.25,288.5,22.41,8.85,Energy-Aware
228,True,102,102,1.0,102,80624.0,370.75,5.75,1.0,Energy-Aware
228,True,153,102,1.5,153,64715.25,357.0,24.35,4.67,Energy-Aware
228,True,204,102,2.0,204,62393.5,348.5,27.06,6.94,Energy-Aware
229,True,111,111,1.0,111,58559.5,298.75,2.37,2.29,Energy-Aware
229,True,167,111,1.5,165,51310.75,284.0,14.45,7.11,Energy-Aware
229,True,222,111,2.0,222,44307.5,275.0,26.13,10.06,Energy-Aware
230,True,101,101,1.0,101,62897.0,283.5,12.69,6.67,Energy-Aware
230,True,152,101,1.5,152,54741.5,277.75,24.01,8.56,Energy-Aware
230,True,202,101,2.0,202,50212.25,266.0,30.3,12.43,Energy-Aware
231,True,100,100,1.0,100,65848.5,277.0,0.56,2.89,Energy-Aware
231,True,150,100,1.5,150,37482.75,264.75,43.4,7.19,Energy-Aware
231,True,200,100,2.0,200,21338.25,258.75,67.78,9.29,Energy-Aware
232,True,111,111,1.0,111,61308.0,270.75,7.64,3.73,Energy-Aware
232,True,167,111,1.5,167,35866.0,255.0,45.97,9.33,Energy-Aware
232,True,222,111,2.0,222,15692.5,251.5,76.36,10.58,Energy-Aware
233,True,105,105,1.0,105,51736.5,232.5,12.49,2.62,Energy-Aware
233,True,158,105,1.5,158,32102.75,219.5,45.7,8.06,Energy-Aware
233,True,210,105,2.0,210,16300.75,215.75,72.43,9.63,Energy-Aware
234,True,90,90,1.0,90,17779.75,276.5,-5.06,-2.03,Energy-Aware
234,True,135,90,1.5,135,13602.75,251.0,19.62,7.38,Energy-Aware
234,True,180,90,2.0,178,13641.5,244.75,19.39,9.69,Energy-Aware
235,True,111,111,1.0,111,12918.25,216.5,7.35,6.68,Energy-Aware
235,True,167,111,1.5,167,11558.5,209.25,17.1,9.81,Energy-Aware
235,True,222,111,2.0,222,12149.0,204.25,12.87,11.96,Energy-Aware
236,True,93,93,1.0,93,13014.25,240.75,14.3,1.13,Energy-Aware
236,True,140,93,1.5,140,11414.0,226.75,24.83,6.88,Energy-Aware
236,True,186,93,2.0,186,12596.0,222.0,17.05,8.83,Energy-Aware
237,True,103,103,1.0,103,24547.75,308.5,3.19,4.04,Energy-Aware
237,True,155,103,1.5,155,25259.5,298.0,0.39,7.31,Energy-Aware
237,True,206,103,2.0,206,25337.25,288.25,0.08,10.34,Energy-Aware
238,True,108,108,1.0,108,21784.75,288.25,5.84,4.87,Energy-Aware
238,True,162,108,1.5,160,23980.0,273.25,-3.65,9.82,Energy-Aware
238,True,216,108,2.0,216,23516.5,267.25,-1.64,11.8,Energy-Aware
239,True,87,87,1.0,87,23485.5,278.5,5.17,4.21,Energy-Aware
239,True,131,87,1.5,128,21047.0,264.5,15.02,9.03,Energy-Aware
239,True,174,87,2.0,174,22221.25,257.75,10.28,11.35,Energy-Aware
240,True,103,103,1.0,103,63173.75,279.75,7.34,2.95,Energy-Aware
240,True,155,103,1.5,155,26790.25,269.0,60.7,6.68,Energy-Aware
240,True,206,103,2.0,206,23204.0,261.0,65.96,9.45,Energy-Aware
241,True,103,103,1.0,103,65659.0,296.0,-0.24,2.87,Energy-Aware
241,True,155,103,1.5,155,28661.5,284.5,56.24,6.64,Energy-Aware
241,True,206,103,2.0,206,25931.0,276.5,60.41,9.27,Energy-Aware
242,True,119,119,1.0,119,55134.0,321.0,14.98,2.87,Energy-Aware
242,True,179,119,1.5,179,29134.25,308.5,55.07,6.66,Energy-Aware
242,True,238,119,2.0,238,25200.5,303.5,61.14,8.17,Energy-Aware
243,True,110,110,1.0,110,27868.5,336.25,2.99,3.31,Energy-Aware
243,True,165,110,1.5,165,22804.75,323.75,20.62,6.9,Energy-Aware
243,True,220,110,2.0,220,21554.5,310.0,24.97,10.86,Energy-Aware
244,True,99,99,1.0,99,20695.5,264.5,6.14,3.11,Energy-Aware
244,True,149,99,1.5,149,16888.0,253.5,23.41,7.14,Energy-Aware
244,True,198,99,2.0,198,17418.75,246.25,21.0,9.8,Energy-Aware
245,True,97,97,1.0,97,21563.5,267.0,4.77,3.44,Energy-Aware
245,True,146,97,1.5,146,17083.75,252.25,24.55,8.77,Energy-Aware
245,True,194,97,2.0,193,16085.0,246.75,28.96,10.76,Energy-Aware
246,True,110,110,1.0,110,16991.0,276.75,9.22,3.82,Energy-Aware
246,True,165,110,1.5,159,20725.5,259.0,-10.73,9.99,Energy-Aware
246,True,220,110,2.0,220,21456.75,255.5,-14.64,11.21,Energy-Aware
247,True,71,71,1.0,71,18898.25,276.75,3.2,3.66,Energy-Aware
247,True,107,71,1.5,107,15767.0,266.25,19.24,7.31,Energy-Aware
247,True,142,71,2.0,131,14976.0,264.5,23.29,7.92,Energy-Aware
248,True,108,108,1.0,108,14416.5,250.25,9.99,5.57,Energy-Aware
248,True,162,108,1.5,162,17618.75,233.25,-10.0,11.98,Energy-Aware
248,True,216,108,2.0,216,20553.5,228.75,-28.33,13.68,Energy-Aware
249,True,158,105,1.5,158,57223.0,288.0,40.03,7.4,Energy-Aware
249,True,210,105,2.0,210,43190.25,285.25,54.74,8.28,Energy-Aware
250,True,97,97,1.0,97,104332.0,335.5,1.58,0.96,Energy-Aware
250,True,146,97,1.5,146,59307.25,325.25,44.06,3.99,Energy-Aware
250,True,194,97,2.0,194,66558.0,311.5,37.22,8.04,Energy-Aware
251,True,102,102,1.0,102,65842.75,230.75,10.34,4.85,Energy-Aware
251,True,153,102,1.5,153,45500.25,219.25,38.04,9.59,Energy-Aware
251,True,204,102,2.0,204,34305.0,215.75,53.29,11.03,Energy-Aware
252,True,125,125,1.0,125,42074.0,263.75,44.98,3.83,Energy-Aware
252,True,188,125,1.5,188,48315.5,245.5,36.81,10.48,Energy-Aware
252,True,250,125,2.0,250,32177.0,240.75,57.92,12.22,Energy-Aware
253,True,143,95,1.5,143,56335.0,284.5,50.05,6.49,Energy-Aware
253,True,190,95,2.0,190,54639.25,277.75,51.56,8.71,Energy-Aware
254,True,107,107,1.0,107,61457.75,255.75,16.38,3.31,Energy-Aware
254,True,161,107,1.5,161,42702.0,244.75,41.9,7.47,Energy-Aware
254,True,214,107,2.0,214,34378.5,240.25,53.23,9.17,Energy-Aware
255,True,87,87,1.0,87,51429.75,266.25,5.91,4.57,Energy-Aware
255,True,131,87,1.5,131,34520.5,258.5,36.84,7.35,Energy-Aware
255,True,174,87,2.0,174,30200.75,252.25,44.75,9.59,Energy-Aware
256,True,104,104,1.0,104,54572.5,271.25,5.92,3.12,Energy-Aware
256,True,156,104,1.5,156,30163.75,256.75,48.0,8.3,Energy-Aware
256,True,208,104,2.0,208,27929.0,248.75,51.85,11.16,Energy-Aware
257,True,100,100,1.0,100,57341.75,257.25,6.7,5.07,Energy-Aware
257,True,150,100,1.5,150,36672.25,248.0,40.33,8.49,Energy-Aware
257,True,200,100,2.0,200,29108.0,238.0,52.64,12.18,Energy-Aware
258,True,99,99,1.0,99,23446.0,238.0,12.91,1.96,Energy-Aware
258,True,149,99,1.5,149,24301.25,220.0,9.74,9.37,Energy-Aware
258,True,198,99,2.0,198,20887.5,215.75,22.42,11.12,Energy-Aware
259,True,108,108,1.0,108,20768.25,222.5,5.36,2.31,Energy-Aware
259,True,162,108,1.5,162,19325.25,211.0,11.94,7.35,Energy-Aware
259,True,216,108,2.0,216,19967.5,205.25,9.01,9.88,Energy-Aware
260,True,112,112,1.0,112,28557.25,295.0,4.16,1.5,Energy-Aware
260,True,168,112,1.5,168,28019.75,276.25,5.96,7.76,Energy-Aware
260,True,224,112,2.0,222,26861.5,270.0,9.85,9.85,Energy-Aware
261,True,117,117,1.0,117,34414.0,346.5,15.63,1.0,Energy-Aware
261,True,176,117,1.5,176,40739.5,334.5,0.12,4.43,Energy-Aware
261,True,234,117,2.0,234,40861.0,324.25,-0.18,7.36,Energy-Aware
262,True,107,107,1.0,107,35228.5,324.0,11.4,0.69,Energy-Aware
262,True,161,107,1.5,161,38042.0,314.0,4.33,3.75,Energy-Aware
262,True,214,107,2.0,214,40279.5,301.5,-1.3,7.59,Energy-Aware
263,True,114,114,1.0,114,20086.25,201.0,12.33,4.4,Energy-Aware
263,True,171,114,1.5,171,23310.25,191.5,-1.74,8.92,Energy-Aware
263,True,228,114,2.0,228,26872.5,183.75,-17.28,12.6,Energy-Aware
264,True,150,100,1.5,150,56569.25,318.0,42.78,4.29,Energy-Aware
264,True,200,100,2.0,200,57436.75,307.25,41.91,7.52,Energy-Aware
265,True,108,108,1.0,108,46399.5,216.25,15.8,5.67,Energy-Aware
265,True,162,108,1.5,162,33945.25,205.5,38.4,10.36,Energy-Aware
265,True,216,108,2.0,216,28186.75,200.75,48.85,12.43,Energy-Aware
266,True,100,100,1.0,100,56444.5,209.5,17.3,6.68,Energy-Aware
266,True,150,100,1.5,150,41111.0,197.75,39.77,11.92,Energy-Aware
266,True,200,100,2.0,200,32497.0,193.5,52.39,13.81,Energy-Aware
267,True,99,99,1.0,99,61296.5,252.5,18.21,1.37,Energy-Aware
267,True,149,99,1.5,149,40302.0,239.25,46.22,6.54,Energy-Aware
267,True,198,99,2.0,198,39907.75,230.0,46.75,10.16,Energy-Aware
268,True,116,116,1.0,116,41557.75,256.25,25.8,2.57,Energy-Aware
268,True,174,116,1.5,173,53774.0,241.75,3.99,8.08,Energy-Aware
268,True,232,116,2.0,232,34354.0,236.0,38.66,10.27,Energy-Aware
269,True,111,111,1.0,111,66275.25,321.25,15.65,1.31,Energy-Aware
269,True,167,111,1.5,167,52798.25,307.25,32.8,5.61,Energy-Aware
269,True,222,111,2.0,222,49784.0,297.75,36.64,8.53,Energy-Aware
270,True,124,124,1.0,124,85179.75,356.75,10.1,0.63,Energy-Aware
270,True,186,124,1.5,186,41235.75,349.75,56.48,2.58,Energy-Aware
270,True,248,124,2.0,247,34487.5,333.5,63.6,7.1,Energy-Aware
271,True,110,110,1.0,110,67246.75,280.5,5.16,2.86,Energy-Aware
271,True,165,110,1.5,165,36047.0,269.25,49.16,6.75,Energy-Aware
271,True,220,110,2.0,220,23277.25,261.25,67.17,9.52,Energy-Aware
272,True,103,103,1.0,103,94747.5,342.5,11.67,4.13,Energy-Aware
272,True,155,103,1.5,155,41530.25,327.5,61.28,8.33,Energy-Aware
272,True,206,103,2.0,206,39075.0,322.0,63.57,9.87,Energy-Aware
273,True,106,106,1.0,106,18955.0,281.75,4.19,2.09,Energy-Aware
273,True,159,106,1.5,155,20647.0,272.25,-4.37,5.39,Energy-Aware
273,True,212,106,2.0,212,29323.0,262.5,-48.22,8.77,Energy-Aware
274,True,90,90,1.0,90,18804.5,285.25,1.08,1.38,Energy-Aware
274,True,135,90,1.5,132,17917.5,268.75,5.74,7.09,Energy-Aware
274,True,180,90,2.0,180,21947.0,262.75,-15.45,9.16,Energy-Aware
275,True,114,114,1.0,114,20053.75,307.75,-0.03,1.91,Energy-Aware
275,True,171,114,1.5,166,22515.5,289.0,-12.31,7.89,Energy-Aware
275,True,228,114,2.0,228,26531.75,283.25,-32.34,9.72,Energy-Aware
276,True,99,99,1.0,99,72856.0,248.25,21.45,4.98,Energy-Aware
276,True,149,99,1.5,149,56240.25,232.75,39.36,10.91,Energy-Aware
276,True,198,99,2.0,198,42480.0,230.5,54.2,11.77,Energy-Aware
277,True,92,92,1.0,92,109676.0,245.25,4.49,3.73,Energy-Aware
277,True,138,92,1.5,138,56716.5,235.5,50.61,7.56,Energy-Aware
277,True,184,92,2.0,184,59935.25,226.25,47.81,11.19,Energy-Aware
278,True,106,106,1.0,106,103292.5,314.5,13.32,0.63,Energy-Aware
278,True,159,106,1.5,159,76811.0,301.5,35.54,4.74,Energy-Aware
278,True,212,106,2.0,212,57554.5,293.5,51.7,7.27,Energy-Aware
279,True,114,114,1.0,114,60388.25,283.75,4.7,5.97,Energy-Aware
279,True,171,114,1.5,171,54747.0,269.75,13.6,10.6,Energy-Aware
279,True,228,114,2.0,228,33210.25,263.25,47.59,12.76,Energy-Aware
280,True,118,118,1.0,118,60313.75,299.0,23.89,4.93,Energy-Aware
280,True,177,118,1.5,177,57977.5,286.25,26.84,8.98,Energy-Aware
280,True,236,118,2.0,236,38710.25,281.25,51.15,10.57,Energy-Aware
281,True,76,76,1.0,76,78113.25,199.75,5.23,4.2,Energy-Aware
281,True,114,76,1.5,114,35269.75,192.0,57.21,7.91,Energy-Aware
281,True,152,76,2.0,152,28517.0,186.75,65.4,10.43,Energy-Aware
282,True,103,103,1.0,103,50953.0,283.5,0.86,3.16,Energy-Aware
282,True,155,103,1.5,152,26784.25,267.0,47.89,8.8,Energy-Aware
282,True,206,103,2.0,206,31602.0,262.25,38.51,10.42,Energy-Aware
283,True,112,112,1.0,112,34002.0,230.75,8.6,2.84,Energy-Aware
283,True,168,112,1.5,168,30780.5,221.75,17.26,6.63,Energy-Aware
283,True,224,112,2.0,224,24273.5,217.5,34.75,8.42,Energy-Aware
284,True,117,117,1.0,117,51264.75,335.25,9.21,2.97,Energy-Aware
284,True,176,117,1.5,176,45587.0,323.25,19.27,6.44,Energy-Aware
284,True,234,117,2.0,234,40787.25,314.25,27.77,9.04,Energy-Aware
285,True,106,106,1.0,106,74617.25,245.25,12.77,0.3,Energy-Aware
285,True,159,106,1.5,158,38277.75,233.0,55.25,5.28,Energy-Aware
285,True,212,106,2.0,212,40789.5,223.25,52.32,9.25,Energy-Aware
286,True,107,107,1.0,107,104053.25,344.0,-0.57,2.06,Energy-Aware
286,True,161,107,1.5,161,57788.25,331.25,44.15,5.69,Energy-Aware
286,True,214,107,2.0,214,63567.5,323.0,38.56,8.04,Energy-Aware
287,True,107,107,1.0,107,47278.5,215.0,27.12,6.11,Energy-Aware
287,True,161,107,1.5,153,27547.5,206.25,57.53,9.93,Energy-Aware
287,True,214,107,2.0,214,25179.5,200.75,61.18,12.34,Energy-Aware
288,True,106,106,1.0,106,69248.75,291.75,12.77,5.28,Energy-Aware
288,True,159,106,1.5,156,46697.25,277.25,41.18,9.98,Energy-Aware
288,True,212,106,2.0,212,48132.75,272.5,39.37,11.53,Energy-Aware
289,True,92,92,1.0,92,92719.5,293.25,6.36,1.35,Energy-Aware
289,True,138,92,1.5,138,45828.75,279.25,53.72,6.06,Energy-Aware
289,True,184,92,2.0,184,56008.5,272.5,43.44,8.33,Energy-Aware
290,True,106,106,1.0,106,86530.25,286.0,-1.83,1.97,Energy-Aware
290,True,159,106,1.5,158,47133.0,273.5,44.53,6.26,Energy-Aware
290,True,212,106,2.0,212,44199.75,267.75,47.99,8.23,Energy-Aware
291,True,112,112,1.0,112,43662.25,184.75,2.52,7.39,Energy-Aware
291,True,168,112,1.5,168,26172.75,180.75,41.56,9.4,Energy-Aware
291,True,224,112,2.0,224,20768.5,175.5,53.63,12.03,Energy-Aware
292,True,78,78,1.0,78,81502.0,237.75,2.86,6.95,Energy-Aware
292,True,117,78,1.5,117,32915.0,235.0,60.77,8.02,Energy-Aware
292,True,156,78,2.0,156,30768.0,221.5,63.33,13.31,Energy-Aware
293,True,115,115,1.0,115,71926.5,259.75,13.89,2.17,Energy-Aware
293,True,173,115,1.5,173,49814.25,247.25,40.36,6.87,Energy-Aware
293,True,230,115,2.0,230,32003.0,237.75,61.69,10.45,Energy-Aware
294,True,99,99,1.0,99,47492.0,243.0,7.31,4.89,Energy-Aware
294,True,149,99,1.5,149,33856.5,231.0,33.92,9.59,Energy-Aware
294,True,198,99,2.0,198,36178.25,227.0,29.39,11.15,Energy-Aware
295,True,104,104,1.0,104,45266.0,257.75,7.78,4.18,Energy-Aware
295,True,156,104,1.5,156,36549.0,244.5,25.54,9.11,Energy-Aware
295,True,208,104,2.0,208,32570.0,239.0,33.64,11.15,Energy-Aware
296,True,92,92,1.0,92,73406.75,309.5,-1.66,2.75,Energy-Aware
296,True,138,92,1.5,135,42982.25,301.25,40.48,5.34,Energy-Aware
296,True,184,92,2.0,184,54253.0,290.0,24.87,8.88,Energy-Aware
297,True,102,102,1.0,102,72516.5,257.0,17.23,5.08,Energy-Aware
297,True,153,102,1.5,153,45664.0,250.0,47.88,7.66,Energy-Aware
297,True,204,102,2.0,204,40379.5,245.75,53.91,9.23,Energy-Aware
298,True,110,110,1.0,110,68628.0,251.75,6.42,5.0,Energy-Aware
298,True,165,110,1.5,165,53981.25,241.0,26.39,9.06,Energy-Aware
298,True,220,110,2.0,220,45822.0,236.0,37.52,10.94,Energy-Aware
299,True,102,102,1.0,102,95333.75,278.75,3.05,4.94,Energy-Aware
299,True,153,102,1.5,152,54210.0,271.5,44.87,7.42,Energy-Aware
299,True,204,102,2.0,204,50779.5,260.5,48.36,11.17,Energy-Aware
300,True,105,105,1.0,105,93070.75,267.0,3.7,0.65,Energy-Aware
300,True,158,105,1.5,158,66698.25,252.0,30.98,6.23,Energy-Aware
300,True,210,105,2.0,210,55654.5,246.0,42.41,8.47,Energy-Aware
301,True,98,98,1.0,98,83800.5,261.0,10.77,2.25,Energy-Aware
301,True,147,98,1.5,147,47402.0,251.75,49.52,5.71,Energy-Aware
301,True,196,98,2.0,196,51790.25,242.0,44.85,9.36,Energy-Aware
302,True,113,113,1.0,113,72934.0,257.5,8.99,4.54,Energy-Aware
302,True,170,113,1.5,170,68254.75,243.75,14.83,9.64,Energy-Aware
302,True,226,113,2.0,226,56177.75,235.75,29.9,12.6,Energy-Aware
303,True,120,120,1.0,120,128736.75,368.75,4.52,1.67,Energy-Aware
303,True,180,120,1.5,180,109951.0,354.75,18.46,5.4,Energy-Aware
303,True,240,120,2.0,240,77504.25,344.75,42.52,8.07,Energy-Aware
304,True,96,96,1.0,96,109190.5,283.75,10.95,1.82,Energy-Aware
304,True,144,96,1.5,144,78400.5,269.0,36.06,6.92,Energy-Aware
304,True,192,96,2.0,192,64785.0,263.75,47.16,8.74,Energy-Aware
305,True,90,90,1.0,90,102576.75,266.0,12.25,1.3,Energy-Aware
305,True,135,90,1.5,135,63522.5,257.5,45.66,4.45,Energy-Aware
305,True,180,90,2.0,180,58549.25,248.75,49.91,7.7,Energy-Aware
306,True,113,113,1.0,113,86981.25,336.5,8.17,3.79,Energy-Aware
306,True,170,113,1.5,170,66010.5,327.25,30.31,6.43,Energy-Aware
306,True,226,113,2.0,224,57247.0,319.5,39.56,8.65,Energy-Aware
307,True,105,105,1.0,105,78469.0,292.75,12.3,6.92,Energy-Aware
307,True,158,105,1.5,158,54729.5,282.75,38.83,10.1,Energy-Aware
307,True,210,105,2.0,210,48887.25,278.0,45.36,11.61,Energy-Aware
308,True,102,102,1.0,102,51715.0,183.0,15.23,6.75,Energy-Aware
308,True,153,102,1.5,153,37808.75,174.5,38.02,11.08,Energy-Aware
308,True,204,102,2.0,204,32382.0,169.25,46.92,13.76,Energy-Aware
309,True,123,123,1.0,123,74173.25,339.5,3.32,1.38,Energy-Aware
309,True,185,123,1.5,185,83997.75,325.25,-9.49,5.52,Energy-Aware
309,True,246,123,2.0,246,62518.0,316.0,18.51,8.21,Energy-Aware
310,True,104,104,1.0,104,104137.0,326.5,1.61,1.88,Energy-Aware
310,True,156,104,1.5,154,67771.75,317.25,35.97,4.66,Energy-Aware
310,True,208,104,2.0,208,56466.75,305.25,46.65,8.26,Energy-Aware
311,True,111,111,1.0,111,75455.25,302.0,10.36,0.17,Energy-Aware
311,True,167,111,1.5,165,55898.5,284.5,33.59,5.95,Energy-Aware
311,True,222,111,2.0,222,42157.5,274.5,49.92,9.26,Energy-Aware
312,True,114,114,1.0,114,53979.5,279.25,32.26,3.62,Energy-Aware
312,True,171,114,1.5,168,48948.5,268.5,38.57,7.33,Energy-Aware
312,True,228,114,2.0,228,40595.75,264.0,49.05,8.89,Energy-Aware
313,True,96,96,1.0,96,99322.75,260.0,9.68,4.76,Energy-Aware
313,True,144,96,1.5,144,56908.75,249.0,48.25,8.79,Energy-Aware
313,True,192,96,2.0,192,53735.5,242.75,51.14,11.08,Energy-Aware
314,True,112,112,1.0,112,148203.0,427.5,0.0,0.0,Energy-Aware
314,True,168,112,1.5,168,106397.75,421.5,28.21,1.4,Energy-Aware
314,True,224,112,2.0,224,80645.75,404.75,45.58,5.32,Energy-Aware
315,True,106,106,1.0,106,76047.0,287.0,9.48,5.98,Energy-Aware
315,True,159,106,1.5,159,49347.0,278.75,41.26,8.68,Energy-Aware
315,True,212,106,2.0,212,45344.0,268.25,46.03,12.12,Energy-Aware
316,True,103,103,1.0,103,48616.5,208.5,8.86,5.98,Energy-Aware
316,True,155,103,1.5,155,30681.0,197.25,42.48,11.05,Energy-Aware
316,True,206,103,2.0,206,28895.75,192.25,45.83,13.3,Energy-Aware
317,True,113,113,1.0,113,67471.0,335.75,17.63,4.07,Energy-Aware
317,True,170,113,1.5,170,58411.25,326.0,28.69,6.86,Energy-Aware
317,True,226,113,2.0,226,53922.75,315.75,34.17,9.79,Energy-Aware
318,True,99,99,1.0,99,51614.5,240.0,7.25,3.81,Energy-Aware
318,True,149,99,1.5,149,42898.0,225.75,22.91,9.52,Energy-Aware
318,True,198,99,2.0,198,37841.75,222.0,32.0,11.02,Energy-Aware
319,True,96,96,1.0,96,49972.5,247.5,6.23,3.88,Energy-Aware
319,True,144,96,1.5,144,36718.0,229.5,31.1,10.87,Energy-Aware
319,True,192,96,2.0,184,37323.5,225.75,29.97,12.33,Energy-Aware
320,True,107,107,1.0,107,55159.25,282.75,1.63,4.64,Energy-Aware
320,True,161,107,1.5,161,48331.25,267.5,13.8,9.78,Energy-Aware
320,True,214,107,2.0,214,42782.0,263.5,23.7,11.13,Energy-Aware
321,True,96,96,1.0,96,62132.25,262.25,11.53,3.14,Energy-Aware
321,True,144,96,1.5,144,41766.25,256.25,40.53,5.36,Energy-Aware
321,True,192,96,2.0,192,37752.0,248.0,46.24,8.4,Energy-Aware
322,True,88,88,1.0,88,63944.5,255.0,3.0,2.3,Energy-Aware
322,True,132,88,1.5,132,39340.75,239.0,40.32,8.43,Energy-Aware
322,True,176,88,2.0,176,36599.0,229.75,44.48,11.97,Energy-Aware
323,True,140,140,1.0,140,48760.0,295.0,11.32,4.92,Energy-Aware
323,True,210,140,1.5,210,41780.5,286.5,24.01,7.66,Energy-Aware
323,True,280,140,2.0,280,35473.5,280.5,35.49,9.59,Energy-Aware
324,True,105,105,1.0,105,33210.75,252.75,15.86,5.87,Energy-Aware
324,True,158,105,1.5,157,25550.0,242.75,35.27,9.59,Energy-Aware
324,True,210,105,2.0,210,23522.75,238.25,40.4,11.27,Energy-Aware
325,True,91,91,1.0,91,44467.5,244.5,5.07,2.1,Energy-Aware
325,True,137,91,1.5,137,27765.0,235.0,40.73,5.91,Energy-Aware
325,True,182,91,2.0,182,23522.25,227.25,49.79,9.01,Energy-Aware
326,True,104,104,1.0,104,46352.25,294.75,5.81,4.61,Energy-Aware
326,True,156,104,1.5,156,27589.75,281.75,43.93,8.82,Energy-Aware
326,True,208,104,2.0,208,31005.0,272.5,36.99,11.81,Energy-Aware
327,True,113,113,1.0,113,30816.75,314.5,10.99,1.02,Energy-Aware
327,True,170,113,1.5,170,35197.0,300.5,-1.66,5.43,Energy-Aware
327,True,226,113,2.0,226,32464.0,292.5,6.23,7.95,Energy-Aware
328,True,101,101,1.0,101,38586.5,293.5,5.03,4.55,Energy-Aware
328,True,152,101,1.5,142,31814.25,280.5,21.7,8.78,Energy-Aware
328,True,202,101,2.0,202,30947.25,272.5,23.83,11.38,Energy-Aware
329,True,111,111,1.0,111,24187.25,255.75,9.31,3.4,Energy-Aware
329,True,167,111,1.5,159,26488.75,236.75,0.68,10.58,Energy-Aware
329,True,222,111,2.0,222,23909.5,231.5,10.35,12.56,Energy-Aware
330,True,94,94,1.0,94,71372.75,268.75,11.17,5.37,Energy-Aware
330,True,141,94,1.5,141,35257.5,262.5,56.12,7.57,Energy-Aware
330,True,188,94,2.0,188,41608.5,253.5,48.21,10.74,Energy-Aware
331,True,123,123,1.0,123,69886.5,349.5,11.75,4.31,Energy-Aware
331,True,185,123,1.5,185,62997.0,340.25,20.45,6.84,Energy-Aware
331,True,246,123,2.0,246,55986.0,330.25,29.31,9.58,Energy-Aware
332,True,109,109,1.0,109,52386.5,257.0,10.58,3.11,Energy-Aware
332,True,164,109,1.5,164,41848.25,241.75,28.57,8.86,Energy-Aware
332,True,218,109,2.0,218,32377.5,235.75,44.73,11.12,Energy-Aware
333,True,116,116,1.0,116,51212.25,339.25,17.55,0.15,Energy-Aware
333,True,174,116,1.5,174,45899.0,321.0,26.1,5.52,Energy-Aware
333,True,232,116,2.0,232,33013.25,313.0,46.85,7.87,Energy-Aware
334,True,80,80,1.0,80,58082.0,279.25,4.71,3.29,Energy-Aware
334,True,120,80,1.5,120,38203.75,265.5,37.32,8.05,Energy-Aware
334,True,160,80,2.0,160,37345.75,261.0,38.73,9.61,Energy-Aware
335,True,90,90,1.0,90,65273.75,293.5,8.17,3.85,Energy-Aware
335,True,135,90,1.5,132,42976.5,285.25,39.54,6.55,Energy-Aware
335,True,180,90,2.0,180,36154.5,278.0,49.13,8.93,Energy-Aware
336,True,91,91,1.0,91,33216.75,266.75,33.55,2.29,Energy-Aware
336,True,137,91,1.5,137,15914.75,253.5,68.16,7.14,Energy-Aware
336,True,182,91,2.0,182,16042.75,246.0,67.9,9.89,Energy-Aware
337,True,101,101,1.0,101,44723.0,306.0,27.24,2.39,Energy-Aware
337,True,152,101,1.5,152,17335.25,291.25,71.8,7.1,Energy-Aware
337,True,202,101,2.0,202,18068.0,282.0,70.61,10.05,Energy-Aware
338,True,109,109,1.0,109,39034.25,320.25,43.33,2.95,Energy-Aware
338,True,164,109,1.5,164,19944.0,307.0,71.05,6.97,Energy-Aware
338,True,218,109,2.0,218,20209.0,296.75,70.66,10.08,Energy-Aware
339,True,84,84,1.0,84,16235.5,314.5,2.05,2.02,Energy-Aware
339,True,126,84,1.5,126,18789.0,305.5,-13.36,4.83,Energy-Aware
339,True,168,84,2.0,168,25254.5,292.25,-52.37,8.96,Energy-Aware
340,True,102,102,1.0,102,20129.75,267.25,8.6,5.06,Energy-Aware
340,True,153,102,1.5,152,24396.25,252.5,-10.77,10.3,Energy-Aware
340,True,204,102,2.0,204,22701.75,248.0,-3.08,11.9,Energy-Aware
341,True,99,99,1.0,99,20872.5,294.25,5.67,1.51,Energy-Aware
341,True,149,99,1.5,148,21192.0,282.25,4.22,5.52,Energy-Aware
341,True,198,99,2.0,198,25536.5,267.5,-15.41,10.46,Energy-Aware
342,True,122,122,1.0,122,60771.75,341.0,12.9,3.19,Energy-Aware
342,True,183,122,1.5,183,71600.5,326.0,-2.62,7.45,Energy-Aware
342,True,244,122,2.0,244,67209.0,317.0,3.68,10.01,Energy-Aware
343,True,116,116,1.0,116,51387.0,272.25,15.75,2.68,Energy-Aware
343,True,174,116,1.5,174,47789.75,260.0,21.65,7.06,Energy-Aware
343,True,232,116,2.0,232,53950.0,250.25,11.55,10.55,Energy-Aware
344,True,93,93,1.0,93,63694.5,231.75,6.64,5.21,Energy-Aware
344,True,140,93,1.5,140,35318.5,220.75,48.23,9.71,Energy-Aware
344,True,186,93,2.0,186,42550.0,214.5,37.63,12.27,Energy-Aware
345,True,112,112,1.0,112,71413.0,232.5,1.36,3.83,Energy-Aware
345,True,168,112,1.5,168,59691.0,216.25,17.55,10.55,Energy-Aware
345,True,224,112,2.0,224,45118.25,209.75,37.68,13.24,Energy-Aware
346,True,105,105,1.0,105,77288.5,246.5,5.79,4.92,Energy-Aware
346,True,158,105,1.5,158,62161.0,234.75,24.23,9.45,Energy-Aware
346,True,210,105,2.0,210,41796.0,230.5,49.05,11.09,Energy-Aware
347,True,104,104,1.0,104,77277.25,231.0,4.7,3.65,Energy-Aware
347,True,156,104,1.5,156,55388.75,215.25,31.69,10.22,Energy-Aware
347,True,208,104,2.0,208,37463.5,209.75,53.8,12.51,Energy-Aware
348,True,101,101,1.0,101,38299.75,194.0,9.31,5.02,Energy-Aware
348,True,152,101,1.5,149,37696.25,180.75,10.74,11.51,Energy-Aware
348,True,202,101,2.0,202,33540.0,174.75,20.58,14.44,Energy-Aware
349,True,95,95,1.0,95,41738.75,184.0,8.18,3.79,Energy-Aware
349,True,143,95,1.5,143,36240.5,173.5,20.27,9.28,Energy-Aware
349,True,190,95,2.0,190,34250.0,169.0,24.65,11.63,Energy-Aware
350,True,101,101,1.0,101,51143.75,239.0,10.39,6.18,Energy-Aware
350,True,152,101,1.5,152,46285.75,230.25,18.9,9.62,Energy-Aware
350,True,202,101,2.0,202,41321.5,225.75,27.6,11.38,Energy-Aware
351,True,110,110,1.0,110,86390.0,298.75,8.74,3.86,Energy-Aware
351,True,165,110,1.5,165,58707.0,290.75,37.99,6.44,Energy-Aware
351,True,220,110,2.0,220,55337.25,280.0,41.54,9.9,Energy-Aware
352,True,106,106,1.0,106,83858.5,264.5,8.97,2.4,Energy-Aware
352,True,159,106,1.5,159,56764.0,252.25,38.38,6.92,Energy-Aware
352,True,212,106,2.0,212,52130.5,241.75,43.41,10.79,Energy-Aware
353,True,118,118,1.0,118,51366.5,261.25,36.1,0.38,Energy-Aware
353,True,177,118,1.5,177,50181.5,248.0,37.57,5.43,Energy-Aware
353,True,236,118,2.0,236,43030.25,243.0,46.47,7.34,Energy-Aware
354,True,90,90,1.0,90,107687.25,304.0,1.49,1.62,Energy-Aware
354,True,135,90,1.5,135,70482.0,291.0,35.53,5.83,Energy-Aware
354,True,180,90,2.0,180,51250.5,279.5,53.12,9.55,Energy-Aware
355,True,114,114,1.0,114,72646.25,272.5,13.61,1.36,Energy-Aware
355,True,171,114,1.5,171,52994.75,256.5,36.98,7.15,Energy-Aware
355,True,228,114,2.0,228,36095.25,251.5,57.08,8.96,Energy-Aware
356,True,104,104,1.0,104,61532.75,215.75,6.82,4.64,Energy-Aware
356,True,156,104,1.5,156,44354.0,207.75,32.84,8.18,Energy-Aware
356,True,208,104,2.0,208,23967.25,201.75,63.71,10.83,Energy-Aware
357,True,94,94,1.0,94,42994.75,294.75,5.15,3.28,Energy-Aware
357,True,141,94,1.5,141,28070.0,286.5,38.07,5.99,Energy-Aware
357,True,188,94,2.0,188,26938.0,276.0,40.57,9.43,Energy-Aware
358,True,111,111,1.0,111,36155.5,324.25,15.03,5.05,Energy-Aware
358,True,167,111,1.5,167,34007.75,314.0,20.08,8.05,Energy-Aware
358,True,222,111,2.0,222,26262.0,303.75,38.28,11.05,Energy-Aware
359,True,111,111,1.0,111,28162.5,259.25,18.77,4.6,Energy-Aware
359,True,167,111,1.5,167,26273.5,247.25,24.22,9.02,Energy-Aware
359,True,222,111,2.0,222,22496.0,241.5,35.11,11.13,Energy-Aware
360,True,97,97,1.0,97,44659.75,343.25,7.92,2.21,Energy-Aware
360,True,146,97,1.5,145,36305.25,326.25,25.15,7.05,Energy-Aware
360,True,194,97,2.0,194,33024.5,323.0,31.91,7.98,Energy-Aware
361,True,161,107,1.5,161,29251.5,291.5,19.48,5.36,Energy-Aware
361,True,214,107,2.0,214,25983.0,279.5,28.48,9.25,Energy-Aware
362,True,105,105,1.0,105,30654.5,261.5,11.56,4.91,Energy-Aware
362,True,158,105,1.5,156,25490.0,255.5,26.46,7.09,Energy-Aware
362,True,210,105,2.0,210,24181.75,245.5,30.24,10.73,Energy-Aware
363,True,94,94,1.0,94,47652.75,305.0,7.1,2.87,Energy-Aware
363,True,141,94,1.5,141,32728.0,294.5,36.2,6.21,Energy-Aware
363,True,188,94,2.0,187,34815.5,285.25,32.13,9.16,Energy-Aware
364,True,110,110,1.0,110,49661.0,351.5,1.67,2.29,Energy-Aware
364,True,165,110,1.5,165,41803.0,339.75,17.23,5.56,Energy-Aware
364,True,220,110,2.0,220,43564.5,326.5,13.74,9.24,Energy-Aware
365,True,113,113,1.0,113,37624.25,292.25,5.41,2.58,Energy-Aware
365,True,170,113,1.5,170,38352.5,275.0,3.58,8.33,Energy-Aware
365,True,226,113,2.0,226,37025.0,269.0,6.92,10.33,Energy-Aware
366,True,90,90,1.0,90,58351.25,284.25,6.45,4.21,Energy-Aware
366,True,135,90,1.5,135,43169.75,274.75,30.79,7.41,Energy-Aware
366,True,180,90,2.0,178,43534.25,265.25,30.2,10.61,Energy-Aware
367,True,102,102,1.0,102,73435.0,321.75,0.36,1.61,Energy-Aware
367,True,153,102,1.5,153,57476.0,311.25,22.01,4.82,Energy-Aware
367,True,204,102,2.0,204,54856.5,300.25,25.56,8.18,Energy-Aware
368,True,95,95,1.0,95,62700.75,287.75,4.9,2.79,Energy-Aware
368,True,143,95,1.5,143,44818.0,267.25,32.02,9.71,Energy-Aware
368,True,190,95,2.0,190,49199.0,260.5,25.38,11.99,Energy-Aware
369,True,105,105,1.0,105,78122.25,300.0,8.85,1.8,Energy-Aware
369,True,158,105,1.5,158,54664.5,284.75,36.22,6.79,Energy-Aware
369,True,210,105,2.0,210,50440.5,278.0,41.15,9.0,Energy-Aware
370,True,107,107,1.0,107,86596.75,304.25,-2.08,0.57,Energy-Aware
370,True,161,107,1.5,161,54474.0,286.75,35.78,6.29,Energy-Aware
370,True,214,107,2.0,214,46786.75,277.75,44.85,9.23,Energy-Aware
371,True,118,118,1.0,118,60230.25,307.0,5.06,3.46,Energy-Aware
371,True,177,118,1.5,175,57126.5,296.25,9.95,6.84,Energy-Aware
371,True,236,118,2.0,236,45262.5,285.75,28.65,10.14,Energy-Aware
372,True,77,77,1.0,77,78089.0,295.75,1.53,3.11,Energy-Aware
372,True,116,77,1.5,116,52818.5,284.25,33.39,6.88,Energy-Aware
372,True,154,77,2.0,154,46952.0,277.5,40.79,9.09,Energy-Aware
373,True,131,131,1.0,131,57745.5,329.25,2.61,1.05,Energy-Aware
373,True,197,131,1.5,197,39915.25,322.0,32.68,3.23,Energy-Aware
373,True,262,131,2.0,262,46395.5,302.25,21.75,9.17,Energy-Aware
374,True,92,92,1.0,92,83082.25,290.0,2.01,0.26,Energy-Aware
374,True,138,92,1.5,138,38047.5,276.25,55.13,4.99,Energy-Aware
374,True,184,92,2.0,184,48303.5,267.25,43.03,8.08,Energy-Aware
375,True,103,103,1.0,103,38128.25,240.5,9.39,3.02,Energy-Aware
375,True,155,103,1.5,155,33232.0,228.0,21.02,8.06,Energy-Aware
375,True,206,103,2.0,206,30283.5,223.25,28.03,9.98,Energy-Aware
376,True,100,100,1.0,100,39804.75,257.25,6.11,6.2,Energy-Aware
376,True,150,100,1.5,150,30731.75,244.25,27.51,10.94,Energy-Aware
376,True,200,100,2.0,200,28213.5,240.25,33.45,12.4,Energy-Aware
377,True,101,101,1.0,101,48591.0,289.75,7.6,2.52,Energy-Aware
377,True,152,101,1.5,152,36129.5,276.75,31.29,6.9,Energy-Aware
377,True,202,101,2.0,202,36785.25,270.75,30.05,8.92,Energy-Aware
378,True,105,105,1.0,105,47483.25,253.25,13.69,3.89,Energy-Aware
378,True,158,105,1.5,158,37192.0,240.25,32.4,8.82,Energy-Aware
378,True,210,105,2.0,210,30417.0,236.0,44.71,10.44,Energy-Aware
379,True,111,111,1.0,111,62024.5,344.0,4.19,4.58,Energy-Aware
379,True,167,111,1.5,167,44749.25,336.5,30.87,6.66,Energy-Aware
379,True,222,111,2.0,222,44097.5,322.5,31.88,10.54,Energy-Aware
380,True,119,119,1.0,119,49110.5,293.75,3.35,3.61,Energy-Aware
380,True,179,119,1.5,179,45070.75,284.5,11.3,6.64,Energy-Aware
380,True,238,119,2.0,238,38696.25,277.0,23.85,9.11,Energy-Aware
381,True,85,85,1.0,85,34138.5,192.75,12.17,7.0,Energy-Aware
381,True,128,85,1.5,128,24913.5,182.25,35.91,12.06,Energy-Aware
381,True,170,85,2.0,170,24326.5,177.25,37.42,14.48,Energy-Aware
382,True,101,101,1.0,101,45266.0,283.0,11.2,4.87,Energy-Aware
382,True,152,101,1.5,152,36504.75,271.0,28.39,8.91,Energy-Aware
382,True,202,101,2.0,202,33810.5,263.5,33.67,11.43,Energy-Aware
383,True,121,121,1.0,121,38532.25,289.75,12.17,0.86,Energy-Aware
383,True,182,121,1.5,181,42229.0,277.25,3.74,5.13,Energy-Aware
383,True,242,121,2.0,242,42245.0,271.0,3.7,7.27,Energy-Aware
384,True,124,124,1.0,124,44636.5,274.75,18.0,6.39,Energy-Aware
384,True,186,124,1.5,179,48529.5,268.0,10.84,8.69,Energy-Aware
384,True,248,124,2.0,247,49670.0,262.25,8.75,10.65,Energy-Aware
385,True,104,104,1.0,104,40336.75,223.5,15.54,6.68,Energy-Aware
385,True,156,104,1.5,156,35637.5,214.75,25.38,10.33,Energy-Aware
385,True,208,104,2.0,208,32991.5,209.0,30.92,12.73,Energy-Aware
386,True,101,101,1.0,101,40050.75,199.75,5.45,4.54,Energy-Aware
386,True,152,101,1.5,152,29734.0,191.25,29.81,8.6,Energy-Aware
386,True,202,101,2.0,202,31393.5,187.5,25.89,10.39,Energy-Aware
387,True,102,102,1.0,102,82669.0,301.75,4.78,3.75,Energy-Aware
387,True,153,102,1.5,153,61668.75,291.0,28.97,7.18,Energy-Aware
387,True,204,102,2.0,204,64580.25,285.5,25.62,8.93,Energy-Aware
388,True,109,109,1.0,109,55063.5,267.25,20.58,1.93,Energy-Aware
388,True,164,109,1.5,163,52627.25,253.5,24.09,6.97,Energy-Aware
388,True,218,109,2.0,218,43524.75,249.75,37.22,8.35,Energy-Aware
389,True,97,97,1.0,97,74394.5,281.25,8.37,2.43,Energy-Aware
389,True,146,97,1.5,146,51066.75,267.25,37.1,7.29,Energy-Aware
389,True,194,97,2.0,194,54261.25,264.5,33.16,8.24,Energy-Aware
390,True,112,112,1.0,112,71008.75,251.25,9.4,2.9,Energy-Aware
390,True,168,112,1.5,167,67315.0,235.5,14.11,8.99,Energy-Aware
390,True,224,112,2.0,224,53894.0,230.5,31.24,10.92,Energy-Aware
391,True,105,105,1.0,105,74474.75,239.75,12.25,4.96,Energy-Aware
391,True,158,105,1.5,156,60114.5,229.25,29.17,9.12,Energy-Aware
391,True,210,105,2.0,210,49099.5,223.5,42.15,11.4,Energy-Aware
392,True,111,111,1.0,111,115066.0,358.25,9.99,3.04,Energy-Aware
392,True,167,111,1.5,158,95415.25,342.0,25.36,7.44,Energy-Aware
392,True,222,111,2.0,222,83881.5,333.75,34.39,9.68,Energy-Aware
393,True,114,114,1.0,114,95662.5,256.25,-0.21,2.1,Energy-Aware
393,True,171,114,1.5,167,80236.25,246.25,15.95,5.92,Energy-Aware
393,True,228,114,2.0,228,57233.75,237.5,40.05,9.26,Energy-Aware
394,True,114,114,1.0,114,108536.5,317.75,13.61,4.29,Energy-Aware
394,True,171,114,1.5,171,97276.0,305.75,22.57,7.91,Energy-Aware
394,True,228,114,2.0,228,75917.5,296.5,39.57,10.69,Energy-Aware
395,True,91,91,1.0,91,130360.75,296.75,7.64,2.86,Energy-Aware
395,True,137,91,1.5,137,76080.0,288.0,46.1,5.73,Energy-Aware
395,True,182,91,2.0,182,76683.75,281.75,45.67,7.77,Energy-Aware
396,True,92,92,1.0,92,127578.25,301.5,8.72,0.9,Energy-Aware
396,True,138,92,1.5,138,77646.25,289.0,44.44,5.01,Energy-Aware
396,True,184,92,2.0,184,78752.75,283.25,43.65,6.9,Energy-Aware
397,True,94,94,1.0,94,154494.5,365.0,1.16,0.61,Energy-Aware
397,True,141,94,1.5,141,95970.0,351.5,38.6,4.29,Energy-Aware
397,True,188,94,2.0,188,102733.0,339.5,34.28,7.56,Energy-Aware
398,True,102,102,1.0,102,108693.75,291.0,15.1,2.76,Energy-Aware
398,True,153,102,1.5,153,70620.0,281.0,44.84,6.1,Energy-Aware
398,True,204,102,2.0,204,68603.5,272.5,46.41,8.94,Energy-Aware
399,True,102,102,1.0,102,91903.25,255.5,2.02,2.85,Energy-Aware
399,True,153,102,1.5,153,64900.75,248.75,30.81,5.42,Energy-Aware
399,True,204,102,2.0,204,66978.5,235.0,28.59,10.65,Energy-Aware
400,True,77,77,1.0,77,87980.0,232.0,5.76,2.93,Energy-Aware
400,True,116,77,1.5,116,58613.5,224.0,37.22,6.28,Energy-Aware
400,True,154,77,2.0,154,61055.5,217.75,34.6,8.89,Energy-Aware
401,True,122,122,1.0,122,114501.75,381.0,7.74,2.81,Energy-Aware
401,True,183,122,1.5,179,120870.5,373.5,2.6,4.72,Energy-Aware
401,True,244,122,2.0,244,111092.5,355.5,10.48,9.31,Energy-Aware
402,True,103,103,1.0,103,117941.0,306.5,10.04,3.62,Energy-Aware
402,True,155,103,1.5,155,89720.0,295.75,31.56,7.0,Energy-Aware
402,True,206,103,2.0,206,75874.0,288.0,42.13,9.43,Energy-Aware
403,True,110,110,1.0,110,95491.0,282.25,9.02,0.62,Energy-Aware
403,True,165,110,1.5,165,89157.75,267.0,15.05,5.99,Energy-Aware
403,True,220,110,2.0,220,62979.0,264.25,39.99,6.95,Energy-Aware
404,True,99,99,1.0,99,111629.75,278.25,9.34,2.71,Energy-Aware
404,True,149,99,1.5,149,82868.75,266.0,32.7,6.99,Energy-Aware
404,True,198,99,2.0,198,75159.0,259.5,38.96,9.27,Energy-Aware
405,True,117,117,1.0,117,102085.0,375.0,8.8,3.04,Energy-Aware
405,True,176,117,1.5,176,101121.75,363.25,9.66,6.08,Energy-Aware
405,True,234,117,2.0,234,70590.5,353.75,36.93,8.53,Energy-Aware
406,True,110,110,1.0,110,69690.0,257.75,14.23,5.5,Energy-Aware
406,True,165,110,1.5,165,62287.5,247.25,23.34,9.35,Energy-Aware
406,True,220,110,2.0,220,51337.75,241.75,36.82,11.37,Energy-Aware
407,True,78,78,1.0,78,90128.25,275.0,4.4,3.51,Energy-Aware
407,True,117,78,1.5,117,63054.0,265.0,33.12,7.02,Energy-Aware
407,True,156,78,2.0,156,64567.75,256.25,31.51,10.09,Energy-Aware
408,True,106,106,1.0,106,51728.5,200.0,3.27,6.98,Energy-Aware
408,True,159,106,1.5,159,32598.25,192.5,39.04,10.47,Energy-Aware
408,True,212,106,2.0,212,19310.5,187.5,63.89,12.79,Energy-Aware
409,True,112,112,1.0,112,74009.75,303.75,21.34,3.88,Energy-Aware
409,True,168,112,1.5,168,47773.5,292.0,49.23,7.59,Energy-Aware
409,True,224,112,2.0,224,33814.0,283.75,64.06,10.21,Energy-Aware
410,True,110,110,1.0,110,63625.75,238.75,6.88,3.05,Energy-Aware
410,True,165,110,1.5,165,42300.75,227.75,38.09,7.51,Energy-Aware
410,True,220,110,2.0,220,24458.5,223.5,64.21,9.24,Energy-Aware
411,True,111,111,1.0,111,29038.75,357.25,18.13,3.71,Energy-Aware
411,True,167,111,1.5,166,37137.5,341.0,-4.7,8.09,Energy-Aware
411,True,222,111,2.0,222,44666.25,332.25,-25.92,10.44,Energy-Aware
412,True,78,78,1.0,78,23770.0,227.0,14.73,4.92,Energy-Aware
412,True,117,78,1.5,117,13629.75,215.5,51.1,9.74,Energy-Aware
412,True,156,78,2.0,156,15577.0,210.25,44.12,11.94,Energy-Aware
413,True,106,106,1.0,106,15241.25,234.75,36.01,3.99,Energy-Aware
413,True,159,106,1.5,158,22300.5,223.25,6.37,8.69,Energy-Aware
413,True,212,106,2.0,212,18732.5,216.5,21.35,11.45,Energy-Aware
414,True,100,100,1.0,100,59769.5,228.0,0.55,2.56,Energy-Aware
414,True,150,100,1.5,150,44206.0,213.5,26.45,8.76,Energy-Aware
414,True,200,100,2.0,200,48045.5,208.5,20.06,10.9,Energy-Aware
415,True,105,105,1.0,105,60646.75,274.75,11.06,5.34,Energy-Aware
415,True,158,105,1.5,157,58886.25,264.5,13.65,8.87,Energy-Aware
415,True,210,105,2.0,210,52763.5,260.75,22.62,10.16,Energy-Aware
416,True,110,110,1.0,110,69667.5,272.75,4.71,2.94,Energy-Aware
416,True,165,110,1.5,165,60130.5,256.75,17.76,8.63,Energy-Aware
416,True,220,110,2.0,220,55940.5,250.0,23.49,11.03,Energy-Aware
417,True,111,111,1.0,111,119848.5,427.0,5.41,3.39,Energy-Aware
417,True,167,111,1.5,167,94822.75,422.75,25.16,4.36,Energy-Aware
417,True,222,111,2.0,220,92886.0,405.25,26.69,8.31,Energy-Aware
418,True,107,107,1.0,107,79151.75,280.25,7.0,1.92,Energy-Aware
418,True,161,107,1.5,161,55795.25,267.75,34.44,6.3,Energy-Aware
418,True,214,107,2.0,214,53748.5,260.25,36.85,8.92,Energy-Aware
419,True,101,101,1.0,101,73415.5,257.5,8.87,4.54,Energy-Aware
419,True,152,101,1.5,152,55002.25,248.25,31.73,7.97,Energy-Aware
419,True,202,101,2.0,202,51810.0,242.75,35.69,10.01,Energy-Aware
420,True,103,103,1.0,103,58494.25,228.0,6.99,7.22,Energy-Aware
420,True,155,103,1.5,155,52681.25,215.25,16.23,12.41,Energy-Aware
420,True,206,103,2.0,206,54160.5,209.75,13.88,14.65,Energy-Aware
421,True,86,86,1.0,86,54380.25,222.5,7.48,3.58,Energy-Aware
421,True,129,86,1.5,129,50161.0,212.75,14.66,7.8,Energy-Aware
421,True,172,86,2.0,168,50864.75,210.25,13.46,8.88,Energy-Aware
422,True,84,84,1.0,84,73706.25,297.25,3.41,3.88,Energy-Aware
422,True,126,84,1.5,124,68175.5,288.5,10.66,6.71,Energy-Aware
422,True,168,84,2.0,167,67841.5,281.25,11.1,9.05,Energy-Aware
423,True,126,126,1.0,126,76980.0,294.0,9.43,2.97,Energy-Aware
423,True,189,126,1.5,189,84914.0,284.25,0.09,6.19,Energy-Aware
423,True,252,126,2.0,252,75715.0,278.5,10.91,8.09,Energy-Aware
424,True,100,100,1.0,100,95356.75,302.25,10.76,1.31,Energy-Aware
424,True,150,100,1.5,150,83490.0,292.0,21.86,4.65,Energy-Aware
424,True,200,100,2.0,200,74828.0,281.0,29.97,8.24,Energy-Aware
425,True,101,101,1.0,101,79017.75,240.5,11.38,7.59,Energy-Aware
425,True,152,101,1.5,152,62663.25,231.0,29.72,11.24,Energy-Aware
425,True,202,101,2.0,202,60091.25,226.5,32.61,12.97,Energy-Aware
426,True,75,75,1.0,75,81105.75,269.5,7.75,3.23,Energy-Aware
426,True,113,75,1.5,113,72792.0,261.0,17.21,6.28,Energy-Aware
426,True,150,75,2.0,150,74856.25,253.75,14.86,8.89,Energy-Aware
427,True,113,113,1.0,113,107290.25,366.5,8.78,1.21,Energy-Aware
427,True,170,113,1.5,170,103016.5,347.0,12.42,6.47,Energy-Aware
427,True,226,113,2.0,224,102066.5,338.5,13.23,8.76,Energy-Aware
428,True,93,93,1.0,93,103720.0,318.5,1.21,3.04,Energy-Aware
428,True,140,93,1.5,140,89987.25,302.0,14.29,8.07,Energy-Aware
428,True,186,93,2.0,185,87800.0,297.25,16.38,9.51,Energy-Aware
429,True,101,101,1.0,101,70863.75,226.25,7.06,5.33,Energy-Aware
429,True,152,101,1.5,152,65150.0,216.25,14.55,9.52,Energy-Aware
429,True,202,101,2.0,202,58012.5,211.75,23.91,11.4,Energy-Aware
430,True,68,68,1.0,68,83984.5,255.5,1.13,1.16,Energy-Aware
430,True,102,68,1.5,102,75388.75,239.25,11.25,7.45,Energy-Aware
430,True,136,68,2.0,136,71731.5,237.0,15.55,8.32,Energy-Aware
431,True,155,103,1.5,155,89705.0,293.0,8.4,4.4,Energy-Aware
431,True,206,103,2.0,206,79070.5,282.75,19.26,7.75,Energy-Aware
432,True,99,99,1.0,99,87975.5,241.5,8.72,8.61,Energy-Aware
432,True,149,99,1.5,149,70481.25,230.75,26.88,12.68,Energy-Aware
432,True,198,99,2.0,198,61857.0,225.5,35.82,14.66,Energy-Aware
433,True,105,105,1.0,105,88096.0,273.75,8.05,1.44,Energy-Aware
433,True,158,105,1.5,158,70486.0,260.5,26.43,6.21,Energy-Aware
433,True,210,105,2.0,210,66427.25,250.25,30.66,9.9,Energy-Aware
434,True,96,96,1.0,96,137777.5,359.0,1.27,1.91,Energy-Aware
434,True,144,96,1.5,144,104931.5,345.5,24.8,5.6,Energy-Aware
434,True,192,96,2.0,192,104350.75,336.0,25.22,8.2,Energy-Aware
435,True,84,84,1.0,84,120842.75,315.75,8.97,3.59,Energy-Aware
435,True,126,84,1.5,126,68056.25,307.75,48.73,6.03,Energy-Aware
435,True,168,84,2.0,161,77892.0,301.25,41.32,8.02,Energy-Aware
436,True,104,104,1.0,104,134597.5,366.5,7.32,1.21,Energy-Aware
436,True,156,104,1.5,136,96617.25,352.5,33.47,4.99,Energy-Aware
436,True,208,104,2.0,208,90852.5,347.75,37.44,6.27,Energy-Aware
437,True,118,118,1.0,118,75494.5,270.5,13.32,4.67,Energy-Aware
437,True,177,118,1.5,177,79768.5,258.5,8.42,8.9,Energy-Aware
437,True,236,118,2.0,236,70261.0,251.25,19.33,11.45,Energy-Aware
438,True,101,101,1.0,101,96040.25,249.25,1.37,3.39,Energy-Aware
438,True,152,101,1.5,152,67030.25,235.25,31.16,8.82,Energy-Aware
438,True,202,101,2.0,202,53252.0,231.0,45.31,10.47,Energy-Aware
439,True,98,98,1.0,98,124682.25,308.5,8.87,3.29,Energy-Aware
439,True,147,98,1.5,147,82702.25,300.0,39.55,5.96,Energy-Aware
439,True,196,98,2.0,196,76336.25,293.75,44.21,7.92,Energy-Aware
440,True,102,102,1.0,102,139124.75,363.75,4.24,2.22,Energy-Aware
440,True,153,102,1.5,153,107939.25,359.5,25.71,3.36,Energy-Aware
440,True,204,102,2.0,204,108809.25,343.25,25.11,7.73,Energy-Aware
441,True,94,94,1.0,94,100179.0,275.75,13.58,4.34,Energy-Aware
441,True,141,94,1.5,141,62034.75,267.5,46.48,7.2,Energy-Aware
441,True,188,94,2.0,188,26729.0,260.5,76.94,9.63,Energy-Aware
442,True,111,111,1.0,111,103632.5,316.0,8.38,4.75,Energy-Aware
442,True,167,111,1.5,167,51957.75,306.75,54.07,7.54,Energy-Aware
442,True,222,111,2.0,222,43340.75,294.25,61.68,11.3,Energy-Aware
443,True,106,106,1.0,106,108628.0,299.0,15.49,4.24,Energy-Aware
443,True,159,106,1.5,159,64622.75,289.5,49.72,7.29,Energy-Aware
443,True,212,106,2.0,212,27066.0,279.75,78.94,10.41,Energy-Aware
444,True,123,123,1.0,123,15093.5,281.25,44.34,4.42,Energy-Aware
444,True,185,123,1.5,185,11721.0,265.75,56.78,9.69,Energy-Aware
444,True,246,123,2.0,246,11271.5,259.5,58.44,11.81,Energy-Aware
445,True,110,110,1.0,110,14967.5,272.0,51.29,4.23,Energy-Aware
445,True,165,110,1.5,165,13114.5,261.75,57.32,7.83,Energy-Aware
445,True,220,110,2.0,220,13135.75,251.75,57.25,11.36,Energy-Aware
446,True,104,104,1.0,104,15435.25,281.75,48.06,2.59,Energy-Aware
446,True,156,104,1.5,156,13084.0,267.75,55.98,7.43,Energy-Aware
446,True,208,104,2.0,208,12638.5,256.0,57.47,11.5,Energy-Aware
447,True,111,111,1.0,111,14033.75,359.0,1.48,1.98,Energy-Aware
447,True,167,111,1.5,167,11817.25,339.75,17.04,7.24,Energy-Aware
447,True,222,111,2.0,222,12891.0,329.75,9.5,9.97,Energy-Aware
448,True,107,107,1.0,107,9692.75,237.75,4.7,1.76,Energy-Aware
448,True,161,107,1.5,161,7986.75,225.0,21.48,7.02,Energy-Aware
448,True,214,107,2.0,214,8263.75,219.25,18.75,9.4,Energy-Aware
449,True,113,113,1.0,113,10968.5,268.0,7.51,3.34,Energy-Aware
449,True,170,113,1.5,170,9114.5,255.5,23.14,7.84,Energy-Aware
449,True,226,113,2.0,225,10567.25,250.25,10.89,9.74,Energy-Aware
450,True,106,106,1.0,106,10562.25,258.5,5.2,3.63,Energy-Aware
450,True,159,106,1.5,159,14388.0,247.25,-29.14,7.83,Energy-Aware
450,True,212,106,2.0,212,23694.5,238.5,-112.67,11.09,Energy-Aware
451,True,96,96,1.0,96,8308.25,208.75,9.78,11.55,Energy-Aware
451,True,144,96,1.5,141,10286.0,197.0,-11.7,16.53,Energy-Aware
451,True,192,96,2.0,192,16401.75,193.25,-78.12,18.11,Energy-Aware
452,True,63,63,1.0,63,8854.75,257.25,6.1,4.55,Energy-Aware
452,True,95,63,1.5,95,8594.25,245.75,8.86,8.81,Energy-Aware
452,True,126,63,2.0,125,9434.0,239.75,-0.04,11.04,Energy-Aware
453,True,105,105,1.0,105,84197.75,233.75,6.53,5.94,Energy-Aware
453,True,158,105,1.5,158,64255.75,227.25,28.67,8.55,Energy-Aware
453,True,210,105,2.0,210,50017.0,222.75,44.47,10.36,Energy-Aware
454,True,95,95,1.0,95,91046.0,254.75,11.67,4.5,Energy-Aware
454,True,143,95,1.5,143,62177.75,237.75,39.68,10.87,Energy-Aware
454,True,190,95,2.0,190,60017.0,233.75,41.78,12.37,Energy-Aware
455,True,120,120,1.0,120,102434.0,311.0,12.48,4.53,Energy-Aware
455,True,180,120,1.5,180,85810.0,300.75,26.68,7.67,Energy-Aware
455,True,240,120,2.0,240,73697.75,289.25,37.03,11.2,Energy-Aware
456,True,88,88,1.0,88,83545.0,238.5,7.95,4.6,Energy-Aware
456,True,132,88,1.5,132,54434.5,228.0,40.02,8.8,Energy-Aware
456,True,176,88,2.0,176,58334.75,222.0,35.72,11.2,Energy-Aware
457,True,95,95,1.0,95,96446.5,272.75,6.94,3.71,Energy-Aware
457,True,143,95,1.5,140,63092.25,256.0,39.12,9.62,Energy-Aware
457,True,190,95,2.0,190,65202.25,250.25,37.09,11.65,Energy-Aware
458,True,89,89,1.0,89,82642.75,242.75,8.85,5.73,Energy-Aware
458,True,134,89,1.5,134,61184.5,236.75,32.52,8.06,Energy-Aware
458,True,178,89,2.0,178,60431.75,233.25,33.35,9.42,Energy-Aware
459,True,101,101,1.0,101,105682.75,277.5,3.12,2.55,Energy-Aware
459,True,152,101,1.5,152,71189.75,262.75,34.74,7.73,Energy-Aware
459,True,202,101,2.0,202,66907.75,252.75,38.66,11.24,Energy-Aware
460,True,83,83,1.0,83,112075.0,295.0,2.1,1.01,Energy-Aware
460,True,125,83,1.5,125,78635.0,286.0,31.31,4.03,Energy-Aware
460,True,166,83,2.0,166,67701.5,278.5,40.86,6.54,Energy-Aware
461,True,105,105,1.0,105,88956.5,269.5,3.27,4.52,Energy-Aware
461,True,158,105,1.5,158,67330.25,259.75,26.79,7.97,Energy-Aware
461,True,210,105,2.0,210,59687.5,255.5,35.1,9.48,Energy-Aware
462,True,100,100,1.0,100,86755.5,285.25,3.37,3.39,Energy-Aware
462,True,150,100,1.5,150,82571.25,271.25,8.03,8.13,Energy-Aware
462,True,200,100,2.0,200,81781.25,263.5,8.91,10.75,Energy-Aware
463,True,105,105,1.0,105,64466.25,221.75,9.04,4.42,Energy-Aware
463,True,158,105,1.5,157,64864.75,213.25,8.48,8.08,Energy-Aware
463,True,210,105,2.0,210,55328.5,206.5,21.93,10.99,Energy-Aware
464,True,97,97,1.0,97,60926.25,193.25,2.27,2.64,Energy-Aware
464,True,146,97,1.5,146,58681.0,179.5,5.87,9.57,Energy-Aware
464,True,194,97,2.0,194,55842.75,175.25,10.42,11.71,Energy-Aware
465,True,105,105,1.0,105,98825.5,235.75,11.8,3.38,Energy-Aware
465,True,158,105,1.5,158,78717.25,226.25,29.75,7.27,Energy-Aware
465,True,210,105,2.0,210,64024.5,223.0,42.86,8.61,Energy-Aware
466,True,98,98,1.0,98,110852.25,237.0,4.94,4.63,Energy-Aware
466,True,147,98,1.5,147,79629.5,225.25,31.72,9.36,Energy-Aware
466,True,196,98,2.0,196,67293.0,221.25,42.3,10.97,Energy-Aware
467,True,109,109,1.0,109,159979.5,365.0,2.21,2.08,Energy-Aware
467,True,164,109,1.5,164,124185.5,353.0,24.09,5.3,Energy-Aware
467,True,218,109,2.0,218,114940.0,342.25,29.74,8.18,Energy-Aware
468,True,105,105,1.0,105,118544.75,314.25,3.18,1.18,Energy-Aware
468,True,158,105,1.5,158,100933.0,303.5,17.56,4.56,Energy-Aware
468,True,210,105,2.0,210,97378.0,289.75,20.47,8.88,Energy-Aware
469,True,90,90,1.0,90,103142.75,279.75,5.46,4.52,Energy-Aware
469,True,135,90,1.5,135,82687.0,273.75,24.21,6.57,Energy-Aware
469,True,180,90,2.0,179,85729.75,261.25,21.42,10.84,Energy-Aware
470,True,96,96,1.0,96,102810.25,260.0,1.98,2.71,Energy-Aware
470,True,144,96,1.5,144,81310.5,248.25,22.48,7.11,Energy-Aware
470,True,192,96,2.0,192,85503.75,239.5,18.48,10.38,Energy-Aware
471,True,115,115,1.0,115,107314.5,301.0,5.37,3.6,Energy-Aware
471,True,173,115,1.5,173,106600.25,287.25,6.0,8.01,Energy-Aware
471,True,230,115,2.0,230,96837.75,278.5,14.61,10.81,Energy-Aware
472,True,108,108,1.0,108,108325.75,297.5,11.17,4.11,Energy-Aware
472,True,162,108,1.5,162,104547.25,283.5,14.27,8.62,Energy-Aware
472,True,216,108,2.0,216,93738.0,279.0,23.13,10.07,Energy-Aware
473,True,106,106,1.0,106,126855.5,328.5,6.03,4.85,Energy-Aware
473,True,159,106,1.5,156,109131.5,317.5,19.16,8.04,Energy-Aware
473,True,212,106,2.0,212,104498.25,307.25,22.6,11.01,Energy-Aware
474,True,103,103,1.0,103,97221.0,219.0,8.39,5.81,Energy-Aware
474,True,155,103,1.5,155,76499.0,204.5,27.91,12.04,Energy-Aware
474,True,206,103,2.0,206,66837.0,198.75,37.02,14.52,Energy-Aware
475,True,106,106,1.0,106,93195.0,218.75,8.48,0.11,Energy-Aware
475,True,159,106,1.5,159,77664.5,206.0,23.73,5.94,Energy-Aware
475,True,212,106,2.0,212,65976.5,200.0,35.21,8.68,Energy-Aware
476,True,118,118,1.0,118,113629.5,302.0,10.25,4.66,Energy-Aware
476,True,177,118,1.5,177,116050.0,285.5,8.34,9.87,Energy-Aware
476,True,236,118,2.0,236,100630.75,281.0,20.52,11.29,Energy-Aware
477,True,103,103,1.0,103,114913.0,294.25,8.87,2.4,Energy-Aware
477,True,155,103,1.5,155,95444.0,283.0,24.31,6.14,Energy-Aware
477,True,206,103,2.0,206,70138.0,277.75,44.38,7.88,Energy-Aware
478,True,112,112,1.0,112,124548.0,327.0,4.85,3.4,Energy-Aware
478,True,168,112,1.5,168,102657.5,318.5,21.58,5.91,Energy-Aware
478,True,224,112,2.0,224,75958.5,302.75,41.97,10.56,Energy-Aware
479,True,97,97,1.0,97,141252.0,314.75,2.91,1.79,Energy-Aware
479,True,146,97,1.5,146,104968.5,299.0,27.85,6.71,Energy-Aware
479,True,194,97,2.0,194,92217.5,290.5,36.62,9.36,Energy-Aware
480,True,116,116,1.0,116,65238.25,284.25,21.01,5.09,Energy-Aware
480,True,174,116,1.5,174,38897.25,273.75,52.9,8.6,Energy-Aware
480,True,232,116,2.0,232,25313.25,268.0,69.35,10.52,Energy-Aware
481,True,97,97,1.0,97,116034.0,336.5,4.37,3.44,Energy-Aware
481,True,146,97,1.5,146,55001.25,321.75,54.67,7.68,Energy-Aware
481,True,194,97,2.0,194,23292.5,318.0,80.8,8.75,Energy-Aware
482,True,101,101,1.0,101,74185.75,256.5,14.85,7.98,Energy-Aware
482,True,152,101,1.5,152,30356.75,251.25,65.16,9.87,Energy-Aware
482,True,202,101,2.0,202,22803.75,242.75,73.83,12.91,Energy-Aware
483,True,109,109,1.0,109,10646.25,310.25,-2.19,1.97,Energy-Aware
483,True,164,109,1.5,164,14414.0,294.75,-38.35,6.87,Energy-Aware
483,True,218,109,2.0,216,16389.0,284.25,-57.31,10.19,Energy-Aware
484,True,95,95,1.0,95,8499.75,240.5,31.51,6.78,Energy-Aware
484,True,143,95,1.5,143,9910.75,227.5,20.14,11.82,Energy-Aware
484,True,190,95,2.0,189,11914.25,219.5,3.99,14.92,Energy-Aware
485,True,100,100,1.0,100,10711.0,299.5,16.49,0.58,Energy-Aware
485,True,150,100,1.5,150,11506.5,279.5,10.29,7.22,Energy-Aware
485,True,200,100,2.0,200,12957.5,272.5,-1.02,9.54,Energy-Aware
486,True,106,106,1.0,106,33155.75,258.75,8.0,8.57,Energy-Aware
486,True,159,106,1.5,159,41737.5,251.0,-15.81,11.31,Energy-Aware
486,True,212,106,2.0,212,41383.25,245.25,-14.83,13.34,Energy-Aware
487,True,102,102,1.0,102,41955.25,323.0,12.92,4.08,Energy-Aware
487,True,153,102,1.5,150,44822.5,314.5,6.97,6.61,Energy-Aware
487,True,204,102,2.0,204,49995.75,303.75,-3.77,9.8,Energy-Aware
488,True,105,105,1.0,105,38946.5,271.75,4.95,2.69,Energy-Aware
488,True,158,105,1.5,157,50013.5,254.0,-22.05,9.04,Energy-Aware
488,True,210,105,2.0,210,45948.5,250.25,-12.13,10.38,Energy-Aware
489,True,108,108,1.0,108,97192.75,215.75,4.32,3.9,Energy-Aware
489,True,162,108,1.5,162,78284.5,202.0,22.93,10.02,Energy-Aware
489,True,216,108,2.0,216,38746.5,198.0,61.86,11.8,Energy-Aware
490,True,111,111,1.0,111,115204.25,247.75,6.31,6.16,Energy-Aware
490,True,167,111,1.5,167,85350.0,232.0,30.59,12.12,Energy-Aware
490,True,222,111,2.0,222,51605.5,226.0,58.03,14.39,Energy-Aware
491,True,103,103,1.0,103,129221.5,282.0,9.85,5.21,Energy-Aware
491,True,155,103,1.5,155,107063.5,273.25,25.31,8.15,Energy-Aware
491,True,206,103,2.0,206,70543.5,265.0,50.79,10.92,Energy-Aware
492,True,105,105,1.0,105,50405.0,257.75,24.33,4.8,Energy-Aware
492,True,158,105,1.5,158,46993.25,243.75,29.45,9.97,Energy-Aware
492,True,210,105,2.0,210,38893.0,239.75,41.61,11.45,Energy-Aware
493,True,103,103,1.0,103,44427.25,246.0,23.7,0.61,Energy-Aware
493,True,155,103,1.5,155,36852.75,231.25,36.71,6.57,Energy-Aware
493,True,206,103,2.0,206,39091.0,223.75,32.87,9.6,Energy-Aware
494,True,99,99,1.0,99,57376.0,269.25,11.53,4.27,Energy-Aware
494,True,149,99,1.5,149,44305.5,258.5,31.68,8.09,Energy-Aware
494,True,198,99,2.0,198,42824.5,251.0,33.97,10.76,Energy-Aware
495,True,98,98,1.0,98,58096.0,289.5,7.31,2.93,Energy-Aware
495,True,147,98,1.5,146,52091.5,279.0,16.89,6.45,Energy-Aware
495,True,196,98,2.0,196,56106.5,271.25,10.49,9.05,Energy-Aware
496,True,98,98,1.0,98,60516.75,297.75,4.88,1.41,Energy-Aware
496,True,147,98,1.5,124,53825.75,281.75,15.4,6.71,Energy-Aware
496,True,196,98,2.0,196,57427.5,273.25,9.74,9.52,Energy-Aware
497,True,99,99,1.0,99,69157.5,363.75,6.11,1.95,Energy-Aware
497,True,149,99,1.5,149,67612.0,352.0,8.21,5.12,Energy-Aware
497,True,198,99,2.0,198,68693.75,340.5,6.74,8.22,Energy-Aware
498,True,99,99,1.0,99,99352.0,295.0,7.73,4.45,Energy-Aware
498,True,149,99,1.5,149,80518.75,285.0,25.22,7.69,Energy-Aware
498,True,198,99,2.0,198,80024.0,278.5,25.68,9.8,Energy-Aware
499,True,97,97,1.0,97,77439.75,247.5,9.19,1.88,Energy-Aware
499,True,146,97,1.5,145,56932.25,229.25,33.24,9.12,Energy-Aware
499,True,194,97,2.0,194,54471.75,227.0,36.12,10.01,Energy-Aware
500,True,107,107,1.0,107,76315.25,277.5,10.47,3.31,Energy-Aware
500,True,161,107,1.5,161,73079.5,265.75,14.27,7.4,Energy-Aware
500,True,214,107,2.0,214,62922.0,261.75,26.19,8.8,Energy-Aware
501,True,104,104,1.0,104,118170.5,324.75,10.19,3.13,Energy-Aware
501,True,156,104,1.5,156,112342.5,307.25,14.62,8.35,Energy-Aware
501,True,208,104,2.0,208,98152.25,297.75,25.4,11.19,Energy-Aware
502,True,109,109,1.0,109,116085.5,331.75,3.79,3.21,Energy-Aware
502,True,164,109,1.5,164,103660.0,321.5,14.09,6.2,Energy-Aware
502,True,218,109,2.0,218,95648.0,312.75,20.73,8.75,Energy-Aware
503,True,116,116,1.0,116,99143.5,287.75,10.09,3.11,Energy-Aware
503,True,174,116,1.5,174,98174.75,271.25,10.97,8.67,Energy-Aware
503,True,232,116,2.0,232,96455.75,266.25,12.53,10.35,Energy-Aware
504,True,109,109,1.0,109,83912.0,240.0,12.74,5.79,Energy-Aware
504,True,164,109,1.5,164,79830.75,228.75,16.99,10.21,Energy-Aware
504,True,218,109,2.0,218,65481.5,223.0,31.91,12.46,Energy-Aware
505,True,95,95,1.0,95,72272.5,193.75,-0.35,0.77,Energy-Aware
505,True,143,95,1.5,143,65395.25,178.25,9.2,8.71,Energy-Aware
505,True,190,95,2.0,190,60472.0,173.5,16.03,11.14,Energy-Aware
506,True,107,107,1.0,107,104643.75,291.25,5.96,6.12,Energy-Aware
506,True,161,107,1.5,161,101987.0,287.75,8.34,7.25,Energy-Aware
506,True,214,107,2.0,214,79876.25,277.5,28.22,10.56,Energy-Aware
507,True,97,97,1.0,97,70490.75,215.5,11.32,5.38,Energy-Aware
507,True,146,97,1.5,146,43735.0,204.0,44.98,10.43,Energy-Aware
507,True,194,97,2.0,194,30044.0,196.5,62.2,13.72,Energy-Aware
508,True,110,110,1.0,110,73009.0,258.5,13.26,5.83,Energy-Aware
508,True,165,110,1.5,165,54882.25,245.75,34.79,10.47,Energy-Aware
508,True,220,110,2.0,220,34314.25,238.75,59.23,13.02,Energy-Aware
509,True,104,104,1.0,104,75444.75,241.75,10.14,2.22,Energy-Aware
509,True,156,104,1.5,156,52830.75,229.25,37.08,7.28,Energy-Aware
509,True,208,104,2.0,208,31252.0,225.0,62.78,9.0,Energy-Aware
510,True,103,103,1.0,103,34935.0,318.75,15.63,3.56,Energy-Aware
510,True,155,103,1.5,155,32295.75,312.0,22.0,5.6,Energy-Aware
510,True,206,103,2.0,206,41577.75,298.25,-0.42,9.76,Energy-Aware
511,True,101,101,1.0,101,31696.5,279.5,13.92,4.77,Energy-Aware
511,True,152,101,1.5,152,26112.0,271.25,29.09,7.58,Energy-Aware
511,True,202,101,2.0,202,38385.75,262.0,-4.25,10.73,Energy-Aware
512,True,95,95,1.0,95,26243.0,233.0,13.3,4.21,Energy-Aware
512,True,143,95,1.5,143,26321.25,222.25,13.05,8.63,Energy-Aware
512,True,190,95,2.0,190,28284.0,217.25,6.56,10.69,Energy-Aware
513,True,106,106,1.0,106,63064.5,230.75,8.51,4.45,Energy-Aware
513,True,159,106,1.5,159,58722.25,219.5,14.81,9.11,Energy-Aware
513,True,212,106,2.0,212,60460.0,214.25,12.29,11.28,Energy-Aware
514,True,102,102,1.0,102,74989.25,248.25,8.12,4.15,Energy-Aware
514,True,153,102,1.5,153,67115.25,233.75,17.76,9.75,Energy-Aware
514,True,204,102,2.0,204,67227.0,228.5,17.63,11.78,Energy-Aware
515,True,104,104,1.0,104,63549.5,228.5,9.99,1.3,Energy-Aware
515,True,156,104,1.5,153,54154.5,214.5,23.3,7.34,Energy-Aware
515,True,208,104,2.0,208,50068.0,209.25,29.09,9.61,Energy-Aware
516,True,93,93,1.0,93,103780.75,254.25,6.95,4.51,Energy-Aware
516,True,140,93,1.5,135,80836.0,245.0,27.52,7.98,Energy-Aware
516,True,186,93,2.0,186,64341.25,238.25,42.31,10.52,Energy-Aware
517,True,112,112,1.0,112,103632.0,282.25,6.94,4.4,Energy-Aware
517,True,168,112,1.5,168,90993.75,267.25,18.29,9.48,Energy-Aware
517,True,224,112,2.0,224,54343.0,263.0,51.2,10.92,Energy-Aware
518,True,113,113,1.0,113,113547.25,296.5,6.75,3.18,Energy-Aware
518,True,170,113,1.5,170,92355.0,284.0,24.15,7.27,Energy-Aware
518,True,226,113,2.0,226,58389.75,277.5,52.05,9.39,Energy-Aware
519,True,108,108,1.0,108,50304.5,283.0,21.81,4.55,Energy-Aware
519,True,162,108,1.5,162,33231.5,274.5,48.35,7.42,Energy-Aware
519,True,216,108,2.0,216,25724.5,260.25,60.01,12.23,Energy-Aware
520,True,110,110,1.0,110,57462.0,314.0,11.4,3.61,Energy-Aware
520,True,165,110,1.5,165,48671.25,300.75,24.96,7.67,Energy-Aware
520,True,220,110,2.0,220,33582.0,289.0,48.22,11.28,Energy-Aware
521,True,99,99,1.0,99,47375.0,240.0,26.15,-0.21,Energy-Aware
521,True,149,99,1.5,149,35812.5,224.0,44.18,6.47,Energy-Aware
521,True,198,99,2.0,198,25578.0,221.0,60.13,7.72,Energy-Aware
522,True,115,115,1.0,115,17819.5,243.0,24.21,5.26,Energy-Aware
522,True,173,115,1.5,173,23560.25,226.0,-0.2,11.89,Energy-Aware
522,True,230,115,2.0,230,20056.25,219.75,14.7,14.33,Energy-Aware
523,True,106,106,1.0,106,24119.5,278.25,12.27,3.05,Energy-Aware
523,True,159,106,1.5,159,24423.75,266.75,11.16,7.06,Energy-Aware
523,True,212,106,2.0,212,22903.0,257.5,16.69,10.28,Energy-Aware
524,True,100,100,1.0,100,24411.25,248.75,13.57,5.6,Energy-Aware
524,True,150,100,1.5,150,22724.0,238.75,19.54,9.39,Energy-Aware
524,True,200,100,2.0,200,22926.0,231.0,18.83,12.33,Energy-Aware
525,True,105,105,1.0,105,49527.25,390.25,10.68,2.32,Energy-Aware
525,True,158,105,1.5,158,37884.25,382.0,31.68,4.38,Energy-Aware
525,True,210,105,2.0,210,33202.75,372.75,40.12,6.7,Energy-Aware
526,True,90,90,1.0,90,36848.25,256.0,14.62,1.44,Energy-Aware
526,True,135,90,1.5,132,21902.25,244.0,49.25,6.06,Energy-Aware
526,True,180,90,2.0,180,21212.0,238.0,50.85,8.37,Energy-Aware
527,True,87,87,1.0,87,30558.25,235.0,2.64,1.57,Energy-Aware
527,True,131,87,1.5,131,20918.75,223.25,33.35,6.49,Energy-Aware
527,True,174,87,2.0,174,19332.5,212.25,38.41,11.1,Energy-Aware
528,True,116,116,1.0,116,19776.75,245.25,17.17,2.19,Energy-Aware
528,True,174,116,1.5,154,23091.75,235.75,3.28,5.98,Energy-Aware
528,True,232,116,2.0,232,27003.75,229.0,-13.1,8.67,Energy-Aware
529,True,165,110,1.5,162,33280.0,317.25,6.91,4.66,Energy-Aware
529,True,220,110,2.0,220,35047.0,303.0,1.96,8.94,Energy-Aware
530,True,97,97,1.0,97,20260.0,227.5,21.91,2.36,Energy-Aware
530,True,146,97,1.5,144,19976.5,210.25,23.0,9.76,Energy-Aware
530,True,194,97,2.0,194,23783.75,205.75,8.33,11.7,Energy-Aware
531,True,112,112,1.0,112,69397.5,227.75,5.92,1.41,Energy-Aware
531,True,168,112,1.5,168,37126.0,216.75,49.67,6.17,Energy-Aware
531,True,224,112,2.0,224,24382.25,209.0,66.95,9.52,Energy-Aware
532,True,96,96,1.0,96,79743.25,276.25,8.49,4.74,Energy-Aware
532,True,144,96,1.5,144,61860.5,269.5,29.01,7.07,Energy-Aware
532,True,192,96,2.0,192,36320.25,262.25,58.32,9.57,Energy-Aware
533,True,108,108,1.0,108,50817.75,208.5,9.24,3.7,Energy-Aware
533,True,162,108,1.5,162,38924.75,197.0,30.48,9.01,Energy-Aware
533,True,216,108,2.0,216,18231.75,193.0,67.44,10.85,Energy-Aware
534,True,92,92,1.0,92,18332.25,229.75,48.5,-1.88,Energy-Aware
534,True,138,92,1.5,138,14737.25,210.75,58.6,6.54,Energy-Aware
534,True,184,92,2.0,184,11395.0,206.0,67.99,8.65,Energy-Aware
535,True,98,98,1.0,98,20828.0,247.5,50.36,4.16,Energy-Aware
535,True,147,98,1.5,147,17567.5,232.25,58.13,10.07,Energy-Aware
535,True,196,98,2.0,196,13952.5,228.25,66.74,11.62,Energy-Aware
536,True,114,114,1.0,114,10018.0,178.5,31.17,4.93,Energy-Aware
536,True,171,114,1.5,171,9729.25,166.75,33.16,11.19,Energy-Aware
536,True,228,114,2.0,228,11999.0,162.0,17.56,13.72,Energy-Aware
537,True,111,111,1.0,111,31883.5,297.5,16.97,2.46,Energy-Aware
537,True,167,111,1.5,167,30524.0,285.75,20.51,6.31,Energy-Aware
537,True,222,111,2.0,222,23672.25,277.25,38.35,9.1,Energy-Aware
538,True,105,105,1.0,105,23058.25,223.75,10.73,4.69,Energy-Aware
538,True,158,105,1.5,158,24413.0,214.75,5.48,8.52,Energy-Aware
538,True,210,105,2.0,210,17738.5,209.75,31.32,10.65,Energy-Aware
539,True,102,102,1.0,102,23846.5,328.5,11.47,2.3,Energy-Aware
539,True,153,102,1.5,153,32930.0,314.0,-22.25,6.62,Energy-Aware
539,True,204,102,2.0,204,24952.5,307.0,7.37,8.7,Energy-Aware
540,True,110,110,1.0,110,50154.0,328.25,6.84,2.67,Energy-Aware
540,True,165,110,1.5,155,52492.75,329.5,2.5,2.3,Energy-Aware
540,True,220,110,2.0,220,59444.0,309.25,-10.41,8.3,Energy-Aware
541,True,113,113,1.0,113,46127.75,324.25,14.8,2.92,Energy-Aware
541,True,170,113,1.5,168,58024.0,309.25,-7.17,7.41,Energy-Aware
541,True,226,113,2.0,226,54990.75,299.25,-1.57,10.4,Energy-Aware
542,True,122,122,1.0,122,51906.25,352.75,10.52,3.22,Energy-Aware
542,True,183,122,1.5,182,73699.75,340.5,-27.05,6.58,Energy-Aware
542,True,244,122,2.0,244,75620.0,330.25,-30.36,9.4,Energy-Aware
543,True,101,101,1.0,101,93572.5,219.25,-2.42,3.2,Energy-Aware
543,True,152,101,1.5,152,71363.25,206.5,21.89,8.83,Energy-Aware
543,True,202,101,2.0,202,69209.75,201.25,24.24,11.15,Energy-Aware
544,True,104,104,1.0,104,92191.0,235.25,6.63,5.05,Energy-Aware
544,True,156,104,1.5,156,75913.0,227.0,23.12,8.38,Energy-Aware
544,True,208,104,2.0,208,60698.0,222.5,38.53,10.19,Energy-Aware
545,True,95,95,1.0,95,101414.25,289.75,9.34,3.82,Energy-Aware
545,True,143,95,1.5,143,80433.0,279.0,28.1,7.39,Energy-Aware
545,True,190,95,2.0,190,88046.5,269.75,21.29,10.46,Energy-Aware
546,True,99,99,1.0,99,98221.75,262.0,7.6,5.42,Energy-Aware
546,True,149,99,1.5,149,76502.0,252.25,28.04,8.94,Energy-Aware
546,True,198,99,2.0,198,65829.0,247.0,38.08,10.83,Energy-Aware
547,True,112,112,1.0,112,79470.25,239.25,3.81,2.45,Energy-Aware
547,True,168,112,1.5,168,59759.75,225.25,27.67,8.15,Energy-Aware
547,True,224,112,2.0,224,51269.5,214.5,37.94,12.54,Energy-Aware
548,True,105,105,1.0,105,64785.25,187.5,8.98,4.46,Energy-Aware
548,True,158,105,1.5,158,52482.25,176.5,26.27,10.06,Energy-Aware
548,True,210,105,2.0,210,41463.5,172.0,41.75,12.36,Energy-Aware
549,True,120,120,1.0,120,74058.5,324.25,12.6,2.77,Energy-Aware
549,True,180,120,1.5,180,60387.25,311.25,28.74,6.67,Energy-Aware
549,True,240,120,2.0,240,52802.75,300.75,37.69,9.82,Energy-Aware
550,True,119,119,1.0,119,64319.0,273.5,5.52,2.5,Energy-Aware
550,True,179,119,1.5,179,44084.25,267.0,35.24,4.81,Energy-Aware
550,True,238,119,2.0,238,44544.5,256.0,34.56,8.73,Energy-Aware
551,True,99,99,1.0,99,64427.25,232.5,16.65,9.18,Energy-Aware
551,True,149,99,1.5,149,48177.5,224.5,37.67,12.3,Energy-Aware
551,True,198,99,2.0,198,39538.25,219.25,48.85,14.36,Energy-Aware
552,True,101,101,1.0,101,26307.75,156.0,18.33,4.73,Energy-Aware
552,True,152,101,1.5,152,22384.25,149.75,30.51,8.55,Energy-Aware
552,True,202,101,2.0,202,18887.0,144.75,41.36,11.6,Energy-Aware
553,True,105,105,1.0,105,49470.75,295.0,12.42,0.34,Energy-Aware
553,True,158,105,1.5,158,42030.75,280.0,25.59,5.41,Energy-Aware
553,True,210,105,2.0,210,32713.5,269.5,42.09,8.95,Energy-Aware
554,True,107,107,1.0,107,43629.0,249.25,8.34,2.92,Energy-Aware
554,True,161,107,1.5,161,33721.0,235.75,29.16,8.18,Energy-Aware
554,True,214,107,2.0,214,24225.75,230.75,49.11,10.13,Energy-Aware
555,True,111,111,1.0,111,21661.5,221.25,20.46,7.33,Energy-Aware
555,True,167,111,1.5,167,16833.25,214.0,38.19,10.37,Energy-Aware
555,True,222,111,2.0,222,12704.75,208.25,53.35,12.77,Energy-Aware
556,True,102,102,1.0,102,37489.75,313.25,9.24,4.13,Energy-Aware
556,True,153,102,1.5,153,23080.0,303.25,44.12,7.19,Energy-Aware
556,True,204,102,2.0,204,19984.75,294.5,51.62,9.87,Energy-Aware
557,True,98,98,1.0,98,31999.5,291.75,10.75,2.1,Energy-Aware
557,True,147,98,1.5,147,20405.75,281.0,43.09,5.7,Energy-Aware
557,True,196,98,2.0,196,17027.0,266.5,52.51,10.57,Energy-Aware
558,True,114,114,1.0,114,13641.5,284.75,17.52,3.23,Energy-Aware
558,True,171,114,1.5,171,13587.75,265.75,17.84,9.69,Energy-Aware
558,True,228,114,2.0,227,13394.25,258.25,19.01,12.23,Energy-Aware
559,True,105,105,1.0,105,13713.0,259.5,17.82,7.9,Energy-Aware
559,True,158,105,1.5,158,13786.5,248.25,17.38,11.89,Energy-Aware
559,True,210,105,2.0,210,11287.5,244.25,32.36,13.31,Energy-Aware
560,True,85,85,1.0,85,13501.5,271.25,16.05,5.24,Energy-Aware
560,True,128,85,1.5,128,12731.0,258.25,20.84,9.78,Energy-Aware
560,True,170,85,2.0,170,12146.25,252.75,24.47,11.7,Energy-Aware
561,True,92,92,1.0,92,18085.0,360.0,11.57,2.96,Energy-Aware
561,True,138,92,1.5,122,16804.0,348.5,17.83,6.06,Energy-Aware
561,True,184,92,2.0,179,20610.0,338.25,-0.78,8.83,Energy-Aware
562,True,106,106,1.0,106,10067.5,213.0,25.51,10.79,Energy-Aware
562,True,159,106,1.5,159,20025.25,201.5,-48.18,15.6,Energy-Aware
562,True,212,106,2.0,212,16341.0,198.75,-20.91,16.75,Energy-Aware
563,True,112,112,1.0,112,11590.5,259.5,6.1,3.89,Energy-Aware
563,True,168,112,1.5,159,23847.5,254.25,-93.2,5.83,Energy-Aware
563,True,224,112,2.0,224,27383.25,239.75,-121.85,11.2,Energy-Aware
564,True,111,111,1.0,111,71332.5,262.5,9.24,3.31,Energy-Aware
564,True,167,111,1.5,167,68486.0,252.5,12.86,7.0,Energy-Aware
564,True,222,111,2.0,222,61296.25,248.0,22.01,8.66,Energy-Aware
565,True,91,91,1.0,91,88701.25,238.75,3.76,4.31,Energy-Aware
565,True,137,91,1.5,137,68564.75,230.5,25.61,7.62,Energy-Aware
565,True,182,91,2.0,182,69507.5,223.0,24.59,10.62,Energy-Aware
566,True,99,99,1.0,99,77213.0,255.25,13.4,7.69,Energy-Aware
566,True,149,99,1.5,149,65776.75,245.25,26.22,11.3,Energy-Aware
566,True,198,99,2.0,198,63067.0,241.5,29.26,12.66,Energy-Aware
567,True,121,121,1.0,121,80721.5,273.0,10.45,10.05,Energy-Aware
567,True,182,121,1.5,182,76804.0,263.25,14.79,13.26,Energy-Aware
567,True,242,121,2.0,242,46954.5,258.5,47.91,14.83,Energy-Aware
568,True,99,99,1.0,99,99648.25,274.5,5.28,1.88,Energy-Aware
568,True,149,99,1.5,149,85365.0,259.25,18.86,7.33,Energy-Aware
568,True,198,99,2.0,198,72352.0,251.75,31.22,10.01,Energy-Aware
569,True,104,104,1.0,104,102510.25,283.75,7.05,4.94,Energy-Aware
569,True,156,104,1.5,156,90808.5,271.75,17.66,8.96,Energy-Aware
569,True,208,104,2.0,208,71210.0,264.5,35.43,11.39,Energy-Aware
570,True,106,106,1.0,106,91019.0,308.25,12.79,2.84,Energy-Aware
570,True,159,106,1.5,159,53986.0,295.0,48.27,7.01,Energy-Aware
570,True,212,106,2.0,212,35694.75,285.0,65.8,10.17,Energy-Aware
571,True,90,90,1.0,90,114225.0,330.0,3.57,3.23,Energy-Aware
571,True,135,90,1.5,135,75943.5,318.75,35.89,6.52,Energy-Aware
571,True,180,90,2.0,180,28986.25,317.75,75.53,6.82,Energy-Aware
572,True,116,116,1.0,116,83912.75,336.25,12.33,3.72,Energy-Aware
572,True,174,116,1.5,174,31226.25,330.0,67.37,5.51,Energy-Aware
572,True,232,116,2.0,232,37385.0,313.25,60.94,10.31,Energy-Aware
573,True,101,101,1.0,101,13003.0,231.25,48.36,6.75,Energy-Aware
573,True,152,101,1.5,152,17683.0,216.75,29.78,12.6,Energy-Aware
573,True,202,101,2.0,202,21533.5,210.75,14.49,15.02,Energy-Aware
574,True,95,95,1.0,95,12456.25,180.25,11.71,5.5,Energy-Aware
574,True,143,95,1.5,141,12912.75,173.75,8.47,8.91,Energy-Aware
574,True,190,95,2.0,190,17013.75,169.75,-20.59,11.01,Energy-Aware
575,True,106,106,1.0,106,16975.25,245.25,24.12,5.67,Energy-Aware
575,True,159,106,1.5,159,25138.75,236.75,-12.37,8.94,Energy-Aware
575,True,212,106,2.0,212,24902.0,232.75,-11.31,10.48,Energy-Aware
576,True,88,88,1.0,88,91994.75,255.25,11.48,3.59,Energy-Aware
576,True,132,88,1.5,132,62003.25,246.25,40.34,6.99,Energy-Aware
576,True,176,88,2.0,168,63960.0,241.0,38.46,8.97,Energy-Aware
577,True,101,101,1.0,101,107929.5,276.0,6.32,2.21,Energy-Aware
577,True,152,101,1.5,152,76842.75,262.5,33.3,7.0,Energy-Aware
577,True,202,101,2.0,202,71751.5,255.25,37.72,9.57,Energy-Aware
578,True,119,119,1.0,119,77338.75,279.25,18.09,2.27,Energy-Aware
578,True,179,119,1.5,178,81631.5,267.5,13.54,6.39,Energy-Aware
578,True,238,119,2.0,238,71763.25,258.25,23.99,9.62,Energy-Aware
579,True,153,102,1.5,152,105296.0,335.5,26.23,3.8,Energy-Aware
579,True,204,102,2.0,204,97592.5,326.5,31.63,6.38,Energy-Aware
580,True,96,96,1.0,96,110755.0,282.75,1.23,1.14,Energy-Aware
580,True,144,96,1.5,144,78014.75,269.25,30.43,5.86,Energy-Aware
580,True,192,96,2.0,192,76948.0,260.75,31.38,8.83,Energy-Aware
581,True,110,110,1.0,110,93205.5,276.5,12.43,6.03,Energy-Aware
581,True,165,110,1.5,165,84597.75,264.5,20.52,10.11,Energy-Aware
581,True,220,110,2.0,220,62995.0,259.0,40.82,11.98,Energy-Aware
582,True,99,99,1.0,99,106117.25,254.0,2.58,7.13,Energy-Aware
582,True,149,99,1.5,149,69595.75,241.25,36.11,11.79,Energy-Aware
582,True,198,99,2.0,198,67452.5,235.75,38.07,13.8,Energy-Aware
583,True,107,107,1.0,107,139753.75,346.25,4.54,2.33,Energy-Aware
583,True,161,107,1.5,160,107340.75,331.25,26.68,6.56,Energy-Aware
583,True,214,107,2.0,214,88250.5,318.75,39.72,10.08,Energy-Aware
584,True,94,94,1.0,94,125503.5,307.0,5.28,4.29,Energy-Aware
584,True,141,94,1.5,140,83362.5,298.75,37.09,6.86,Energy-Aware
584,True,188,94,2.0,188,87083.0,287.0,34.28,10.52,Energy-Aware
585,True,99,99,1.0,99,103380.75,290.0,10.18,4.05,Energy-Aware
585,True,149,99,1.5,149,54393.75,280.75,52.74,7.11,Energy-Aware
585,True,198,99,2.0,198,34050.0,268.25,70.41,11.25,Energy-Aware
586,True,106,106,1.0,106,105901.75,296.25,-1.0,4.44,Energy-Aware
586,True,159,106,1.5,159,43516.5,286.25,58.5,7.66,Energy-Aware
586,True,212,106,2.0,212,24798.75,274.75,76.35,11.37,Energy-Aware
587,True,103,103,1.0,103,88916.5,263.0,4.69,8.92,Energy-Aware
587,True,155,103,1.5,155,50338.0,252.0,46.04,12.73,Energy-Aware
587,True,206,103,2.0,206,35206.0,246.5,62.26,14.63,Energy-Aware
588,True,103,103,1.0,103,21661.75,313.75,19.99,3.91,Energy-Aware
588,True,155,103,1.5,155,24284.5,295.75,10.3,9.42,Energy-Aware
588,True,206,103,2.0,206,26117.75,290.5,3.53,11.03,Energy-Aware
589,True,108,108,1.0,108,23036.0,329.75,16.93,1.79,Energy-Aware
589,True,162,108,1.5,162,23380.25,318.75,15.69,5.06,Energy-Aware
589,True,216,108,2.0,216,26343.75,305.0,5.0,9.16,Energy-Aware
590,True,119,119,1.0,119,22132.75,364.75,10.01,0.07,Energy-Aware
590,True,179,119,1.5,179,35157.25,345.0,-42.95,5.48,Energy-Aware
590,True,238,119,2.0,236,30641.25,338.5,-24.59,7.26,Energy-Aware
591,True,96,96,1.0,96,49789.75,261.75,-0.05,3.68,Energy-Aware
591,True,144,96,1.5,144,39053.75,253.25,21.52,6.81,Energy-Aware
591,True,192,96,2.0,192,42988.5,243.5,13.62,10.4,Energy-Aware
592,True,101,101,1.0,101,49607.5,259.75,6.7,6.73,Energy-Aware
592,True,152,101,1.5,152,39539.5,246.0,25.64,11.67,Energy-Aware
592,True,202,101,2.0,202,37569.0,241.75,29.34,13.2,Energy-Aware
593,True,104,104,1.0,104,43722.0,230.75,9.43,5.91,Energy-Aware
593,True,156,104,1.5,156,36001.0,219.5,25.42,10.5,Energy-Aware
593,True,208,104,2.0,208,37647.75,215.5,22.01,12.13,Energy-Aware
594,True,105,105,1.0,105,96148.75,276.25,5.55,2.56,Energy-Aware
594,True,158,105,1.5,158,62775.0,257.0,38.34,9.35,Energy-Aware
594,True,210,105,2.0,210,28122.5,254.25,72.37,10.32,Energy-Aware
595,True,90,90,1.0,90,57489.0,214.25,11.47,6.13,Energy-Aware
595,True,135,90,1.5,135,50919.0,206.75,21.58,9.42,Energy-Aware
595,True,180,90,2.0,180,22632.25,201.75,65.15,11.61,Energy-Aware
596,True,100,100,1.0,100,92830.25,279.75,-1.99,6.12,Energy-Aware
596,True,150,100,1.5,150,66158.5,273.0,27.31,8.39,Energy-Aware
596,True,200,100,2.0,200,32689.25,267.25,64.08,10.32,Energy-Aware
597,True,109,109,1.0,109,12671.0,235.0,57.09,4.57,Energy-Aware
597,True,164,109,1.5,164,13682.0,223.5,53.67,9.24,Energy-Aware
597,True,218,109,2.0,218,11733.0,218.0,60.27,11.47,Energy-Aware
598,True,99,99,1.0,99,24932.5,302.5,7.87,1.79,Energy-Aware
598,True,149,99,1.5,148,17603.25,294.75,34.95,4.3,Energy-Aware
598,True,198,99,2.0,198,13546.0,284.0,49.95,7.79,Energy-Aware
599,True,113,113,1.0,113,19827.25,298.0,17.8,3.25,Energy-Aware
599,True,170,113,1.5,170,17674.5,285.75,26.73,7.22,Energy-Aware
599,True,226,113,2.0,226,15357.0,277.0,36.33,10.06,Energy-Aware
600,True,90,90,1.0,90,25684.25,323.25,8.02,1.97,Energy-Aware
600,True,135,90,1.5,132,18656.0,314.0,33.19,4.78,Energy-Aware
600,True,180,90,2.0,180,21151.5,303.75,24.25,7.88,Energy-Aware
601,True,101,101,1.0,101,12559.5,222.5,23.57,4.71,Energy-Aware
601,True,152,101,1.5,152,12628.0,210.75,23.15,9.74,Energy-Aware
601,True,202,101,2.0,202,12295.25,206.5,25.18,11.56,Energy-Aware
602,True,108,108,1.0,108,20760.0,344.0,6.03,2.76,Energy-Aware
602,True,162,108,1.5,162,26610.75,327.0,-20.46,7.56,Energy-Aware
602,True,216,108,2.0,216,21539.5,316.5,2.5,10.53,Energy-Aware
603,True,106,106,1.0,106,24656.75,294.0,2.95,2.73,Energy-Aware
603,True,159,106,1.5,159,23064.25,281.75,9.22,6.78,Energy-Aware
603,True,212,106,2.0,212,20238.25,276.0,20.34,8.68,Energy-Aware
604,True,126,126,1.0,126,27054.75,359.25,6.76,1.17,Energy-Aware
604,True,189,126,1.5,189,33319.5,341.5,-14.83,6.05,Energy-Aware
604,True,252,126,2.0,252,36941.0,332.0,-27.31,8.67,Energy-Aware
605,True,87,87,1.0,87,37798.25,297.25,0.21,3.49,Energy-Aware
605,True,131,87,1.5,131,22534.5,281.0,40.51,8.77,Energy-Aware
605,True,174,87,2.0,172,26891.0,274.5,29.01,10.88,Energy-Aware
606,True,119,119,1.0,119,27840.0,274.0,16.32,7.98,Energy-Aware
606,True,179,119,1.5,179,25921.75,262.5,22.09,11.84,Energy-Aware
606,True,238,119,2.0,238,20691.25,256.25,37.81,13.94,Energy-Aware
607,True,94,94,1.0,94,39002.25,295.0,5.85,2.72,Energy-Aware
607,True,141,94,1.5,141,25637.0,284.5,38.11,6.18,Energy-Aware
607,True,188,94,2.0,188,23118.25,273.0,44.19,9.98,Energy-Aware
608,True,96,96,1.0,96,42868.75,256.0,4.42,2.01,Energy-Aware
608,True,144,96,1.5,144,26976.25,239.5,39.86,8.33,Energy-Aware
608,True,192,96,2.0,192,20576.25,232.25,54.12,11.1,Energy-Aware
609,True,93,93,1.0,93,20502.25,222.25,16.25,5.02,Energy-Aware
609,True,140,93,1.5,140,11656.5,216.0,52.38,7.69,Energy-Aware
609,True,186,93,2.0,186,8629.25,208.25,64.75,11.0,Energy-Aware
610,True,107,107,1.0,107,17197.75,232.75,31.8,7.91,Energy-Aware
610,True,161,107,1.5,161,12993.25,217.0,48.48,14.14,Energy-Aware
610,True,214,107,2.0,214,9106.75,212.75,63.89,15.83,Energy-Aware
611,True,113,113,1.0,113,24827.0,315.75,36.34,3.37,Energy-Aware
611,True,170,113,1.5,170,16066.5,301.0,58.8,7.88,Energy-Aware
611,True,226,113,2.0,226,14002.75,294.25,64.09,9.95,Energy-Aware
612,True,103,103,1.0,103,9486.75,249.25,12.45,3.2,Energy-Aware
612,True,155,103,1.5,155,8770.5,233.75,19.06,9.22,Energy-Aware
612,True,206,103,2.0,206,10833.25,227.5,0.02,11.65,Energy-Aware
613,True,97,97,1.0,97,11013.0,279.5,14.66,4.53,Energy-Aware
613,True,146,97,1.5,146,10699.75,272.0,17.09,7.09,Energy-Aware
613,True,194,97,2.0,186,12344.75,265.25,4.34,9.39,Energy-Aware
614,True,108,108,1.0,108,12108.25,310.25,13.46,2.21,Energy-Aware
614,True,162,108,1.5,156,10864.5,296.5,22.35,6.54,Energy-Aware
614,True,216,108,2.0,216,13495.0,287.0,3.55,9.54,Energy-Aware
615,True,108,108,1.0,108,60485.0,361.75,1.57,2.03,Energy-Aware
615,True,162,108,1.5,162,43743.5,356.75,28.82,3.39,Energy-Aware
615,True,216,108,2.0,216,35211.5,337.0,42.7,8.73,Energy-Aware
616,True,96,96,1.0,96,43681.0,337.25,22.45,2.39,Energy-Aware
616,True,144,96,1.5,144,30773.75,316.5,45.37,8.39,Energy-Aware
616,True,192,96,2.0,192,27661.75,311.75,50.89,9.77,Energy-Aware
617,True,110,110,1.0,110,36092.0,330.0,20.96,1.86,Energy-Aware
617,True,165,110,1.5,165,39926.0,312.75,12.56,6.99,Energy-Aware
617,True,220,110,2.0,220,23314.5,307.75,48.94,8.48,Energy-Aware
618,True,90,90,1.0,90,52228.5,284.0,1.16,4.46,Energy-Aware
618,True,135,90,1.5,135,27001.5,278.0,48.9,6.48,Energy-Aware
618,True,180,90,2.0,180,27739.25,265.5,47.5,10.68,Energy-Aware
619,True,105,105,1.0,105,23180.75,226.75,23.21,-0.11,Energy-Aware
619,True,158,105,1.5,158,18897.75,211.25,37.4,6.73,Energy-Aware
619,True,210,105,2.0,210,17623.5,206.75,41.62,8.72,Energy-Aware
620,True,95,95,1.0,95,38329.75,234.0,-1.68,0.64,Energy-Aware
620,True,143,95,1.5,143,19580.5,221.75,48.06,5.84,Energy-Aware
620,True,190,95,2.0,190,20252.5,215.25,46.28,8.6,Energy-Aware
621,True,85,85,1.0,85,26418.5,244.75,3.54,1.41,Energy-Aware
621,True,128,85,1.5,128,19308.25,233.25,29.5,6.04,Energy-Aware
621,True,170,85,2.0,168,22468.0,226.0,17.96,8.96,Energy-Aware
622,True,111,111,1.0,111,28900.75,290.0,5.76,0.68,Energy-Aware
622,True,167,111,1.5,165,26826.5,275.25,12.53,5.74,Energy-Aware
622,True,222,111,2.0,222,30577.75,267.25,0.3,8.48,Energy-Aware
623,True,93,93,1.0,93,28998.0,256.75,3.08,3.3,Energy-Aware
623,True,140,93,1.5,132,20949.25,245.75,29.98,7.44,Energy-Aware
623,True,186,93,2.0,184,25107.5,236.5,16.09,10.92,Energy-Aware
624,True,107,107,1.0,107,65669.75,303.0,24.08,4.27,Energy-Aware
624,True,161,107,1.5,161,60407.0,295.0,30.16,6.79,Energy-Aware
624,True,214,107,2.0,214,54006.75,284.25,37.56,10.19,Energy-Aware
625,True,103,103,1.0,103,74811.25,303.5,14.48,-0.5,Energy-Aware
625,True,155,103,1.5,155,71511.5,284.25,18.25,5.88,Energy-Aware
625,True,206,103,2.0,206,54673.5,279.5,37.5,7.45,Energy-Aware
626,True,107,107,1.0,107,49659.0,193.0,5.19,3.74,Energy-Aware
626,True,161,107,1.5,161,41112.75,184.0,21.5,8.23,Energy-Aware
626,True,214,107,2.0,214,32532.25,181.75,37.89,9.35,Energy-Aware
627,True,120,120,1.0,120,120314.5,420.25,11.11,4.16,Energy-Aware
627,True,180,120,1.5,180,96763.5,404.5,28.51,7.75,Energy-Aware
627,True,240,120,2.0,240,82425.25,396.0,39.11,9.69,Energy-Aware
628,True,103,103,1.0,103,72329.75,243.25,16.86,1.02,Energy-Aware
628,True,155,103,1.5,155,56435.75,225.25,35.13,8.34,Energy-Aware
628,True,206,103,2.0,206,41322.75,221.0,52.5,10.07,Energy-Aware
629,True,108,108,1.0,108,80061.5,315.0,6.5,3.23,Energy-Aware
629,True,162,108,1.5,162,67609.25,305.75,21.04,6.07,Energy-Aware
629,True,216,108,2.0,216,53922.5,298.5,37.03,8.29,Energy-Aware
630,True,86,86,1.0,86,54723.5,253.25,8.18,2.5,Energy-Aware
630,True,129,86,1.5,126,38034.0,240.75,36.18,7.31,Energy-Aware
630,True,172,86,2.0,172,40321.0,231.25,32.35,10.97,Energy-Aware
631,True,95,95,1.0,95,62385.75,289.5,12.08,6.16,Energy-Aware
631,True,143,95,1.5,141,46090.0,278.75,35.04,9.64,Energy-Aware
631,True,190,95,2.0,190,47613.75,271.75,32.9,11.91,Energy-Aware
632,True,113,113,1.0,113,62279.5,350.0,8.54,0.78,Energy-Aware
632,True,170,113,1.5,170,62897.75,333.75,7.63,5.39,Energy-Aware
632,True,226,113,2.0,226,52637.5,322.5,22.7,8.58,Energy-Aware
633,True,100,100,1.0,100,51834.5,289.0,27.28,3.91,Energy-Aware
633,True,150,100,1.5,150,43787.5,281.25,38.57,6.48,Energy-Aware
633,True,200,100,2.0,200,37050.0,270.0,48.02,10.22,Energy-Aware
634,True,90,90,1.0,90,47834.75,207.75,22.96,2.35,Energy-Aware
634,True,135,90,1.5,135,36356.0,194.75,41.45,8.46,Energy-Aware
634,True,180,90,2.0,180,35693.5,190.0,42.51,10.69,Energy-Aware
635,True,103,103,1.0,103,83451.75,345.5,6.21,1.29,Energy-Aware
635,True,155,103,1.5,155,61378.0,336.5,31.02,3.86,Energy-Aware
635,True,206,103,2.0,206,45744.0,325.75,48.59,6.93,Energy-Aware
636,True,108,108,1.0,108,53097.0,348.75,4.54,1.55,Energy-Aware
636,True,162,108,1.5,162,35130.75,338.5,36.84,4.45,Energy-Aware
636,True,216,108,2.0,216,26767.0,325.75,51.88,8.05,Energy-Aware
637,True,102,102,1.0,102,38831.5,246.25,15.21,1.4,Energy-Aware
637,True,153,102,1.5,153,33612.75,231.5,26.6,7.31,Energy-Aware
637,True,204,102,2.0,204,17743.5,227.25,61.25,9.01,Energy-Aware
638,True,106,106,1.0,106,30272.0,231.25,20.05,-0.11,Energy-Aware
638,True,159,106,1.5,159,23564.5,218.5,37.77,5.41,Energy-Aware
638,True,212,106,2.0,212,17785.75,211.5,53.03,8.44,Energy-Aware
639,True,102,102,1.0,102,16109.0,272.75,20.49,2.5,Energy-Aware
639,True,153,102,1.5,141,17515.0,257.0,13.55,8.13,Energy-Aware
639,True,204,102,2.0,204,20509.0,249.5,-1.23,10.81,Energy-Aware
640,True,107,107,1.0,107,22679.5,337.0,17.23,3.99,Energy-Aware
640,True,161,107,1.5,161,30746.5,331.5,-12.22,5.56,Energy-Aware
640,True,214,107,2.0,214,30813.0,318.75,-12.46,9.19,Energy-Aware
641,True,105,105,1.0,105,14599.75,277.75,21.23,5.2,Energy-Aware
641,True,158,105,1.5,148,13352.25,273.0,27.96,6.83,Energy-Aware
641,True,210,105,2.0,210,20428.0,258.25,-10.22,11.86,Energy-Aware
642,True,111,111,1.0,111,74034.5,274.75,-0.12,2.31,Energy-Aware
642,True,167,111,1.5,167,63263.0,264.75,14.44,5.87,Energy-Aware
642,True,222,111,2.0,222,58314.0,257.5,21.14,8.44,Energy-Aware
643,True,165,110,1.5,165,81635.25,338.25,23.13,4.45,Energy-Aware
643,True,220,110,2.0,220,83648.0,324.0,21.24,8.47,Energy-Aware
644,True,101,101,1.0,101,95112.0,327.5,7.74,1.65,Energy-Aware
644,True,152,101,1.5,152,67659.75,319.25,34.37,4.13,Energy-Aware
644,True,202,101,2.0,202,71929.0,303.0,30.23,9.01,Energy-Aware
645,True,92,92,1.0,92,68023.0,234.25,8.93,5.83,Energy-Aware
645,True,138,92,1.5,138,65617.25,218.75,12.15,12.06,Energy-Aware
645,True,184,92,2.0,184,65370.75,215.75,12.48,13.27,Energy-Aware
646,True,105,105,1.0,105,92280.75,301.25,3.56,2.82,Energy-Aware
646,True,158,105,1.5,158,95567.5,288.75,0.13,6.85,Energy-Aware
646,True,210,105,2.0,210,87238.0,277.5,8.83,10.48,Energy-Aware
647,True,108,108,1.0,108,59170.25,200.75,7.29,9.98,Energy-Aware
647,True,162,108,1.5,151,61603.0,193.5,3.48,13.23,Energy-Aware
647,True,216,108,2.0,216,53382.0,188.75,16.36,15.36,Energy-Aware
648,True,131,131,1.0,131,117949.5,350.75,6.11,1.89,Energy-Aware
648,True,197,131,1.5,197,112582.75,339.25,10.38,5.1,Energy-Aware
648,True,262,131,2.0,262,96753.5,336.0,22.98,6.01,Energy-Aware
649,True,87,87,1.0,87,134292.75,304.75,3.81,2.17,Energy-Aware
649,True,131,87,1.5,129,98487.5,291.5,29.45,6.42,Energy-Aware
649,True,174,87,2.0,174,96949.5,284.25,30.56,8.75,Energy-Aware
650,True,101,101,1.0,101,121421.5,284.25,4.72,3.56,Energy-Aware
650,True,152,101,1.5,151,93059.75,271.5,26.98,7.89,Energy-Aware
650,True,202,101,2.0,202,83172.75,266.25,34.73,9.67,Energy-Aware
651,True,109,109,1.0,109,81521.0,248.0,8.83,2.84,Energy-Aware
651,True,164,109,1.5,164,71240.75,237.25,20.33,7.05,Energy-Aware
651,True,218,109,2.0,218,42591.0,234.0,52.37,8.33,Energy-Aware
652,True,92,92,1.0,92,99395.0,257.0,8.21,2.93,Energy-Aware
652,True,138,92,1.5,138,60458.75,241.0,44.17,8.97,Energy-Aware
652,True,184,92,2.0,184,58624.25,235.5,45.86,11.05,Energy-Aware
653,True,103,103,1.0,103,70204.75,213.5,8.98,2.06,Energy-Aware
653,True,155,103,1.5,155,49909.75,198.75,35.29,8.83,Energy-Aware
653,True,206,103,2.0,206,39743.5,192.5,48.47,11.7,Energy-Aware
654,True,94,94,1.0,94,73407.0,206.5,4.26,3.95,Energy-Aware
654,True,141,94,1.5,141,28912.75,198.0,62.29,7.91,Energy-Aware
654,True,188,94,2.0,188,14810.25,188.75,80.68,12.21,Energy-Aware
655,True,85,85,1.0,85,99391.5,281.0,3.67,1.83,Energy-Aware
655,True,128,85,1.5,128,48029.75,270.25,53.45,5.59,Energy-Aware
655,True,170,85,2.0,170,30867.75,260.75,70.08,8.91,Energy-Aware
656,True,93,93,1.0,93,70608.5,251.25,13.06,5.9,Energy-Aware
656,True,140,93,1.5,140,43406.5,240.0,46.55,10.11,Energy-Aware
656,True,186,93,2.0,186,21489.5,233.5,73.54,12.55,Energy-Aware
657,True,96,96,1.0,96,13112.5,213.0,8.52,4.7,Energy-Aware
657,True,144,96,1.5,142,10111.5,202.25,29.46,9.51,Energy-Aware
657,True,192,96,2.0,192,16918.0,198.0,-18.03,11.41,Energy-Aware
658,True,104,104,1.0,104,10278.0,256.5,53.06,2.38,Energy-Aware
658,True,156,104,1.5,156,20339.5,246.25,7.11,6.28,Energy-Aware
658,True,208,104,2.0,208,22903.5,236.0,-4.6,10.18,Energy-Aware
659,True,88,88,1.0,88,13264.0,223.25,31.95,5.5,Energy-Aware
659,True,132,88,1.5,131,10690.0,213.25,45.15,9.74,Energy-Aware
659,True,176,88,2.0,176,15000.0,207.75,23.04,12.06,Energy-Aware
660,True,114,114,1.0,114,83328.25,247.75,2.98,2.36,Energy-Aware
660,True,171,114,1.5,171,63088.75,231.5,26.54,8.77,Energy-Aware
660,True,228,114,2.0,228,41732.25,227.5,51.41,10.34,Energy-Aware
661,True,92,92,1.0,92,98040.5,275.25,12.55,5.66,Energy-Aware
661,True,138,92,1.5,138,54355.0,266.0,51.52,8.83,Energy-Aware
661,True,184,92,2.0,184,60226.75,256.75,46.28,12.0,Energy-Aware
662,True,109,109,1.0,109,60713.25,239.5,21.87,7.26,Energy-Aware
662,True,164,109,1.5,164,55176.5,229.0,28.99,11.33,Energy-Aware
662,True,218,109,2.0,218,36061.25,224.5,53.59,13.07,Energy-Aware
663,True,99,99,1.0,99,54945.5,225.25,16.62,5.46,Energy-Aware
663,True,149,99,1.5,149,43989.5,212.75,33.25,10.7,Energy-Aware
663,True,198,99,2.0,198,35256.5,209.75,46.5,11.96,Energy-Aware
664,True,99,99,1.0,99,83527.0,311.5,12.16,1.74,Energy-Aware
664,True,149,99,1.5,149,65605.0,303.75,31.01,4.18,Energy-Aware
664,True,198,99,2.0,198,53048.25,294.75,44.21,7.02,Energy-Aware
665,True,102,102,1.0,102,90501.5,346.0,8.03,5.53,Energy-Aware
665,True,153,102,1.5,153,68267.0,330.75,30.63,9.69,Energy-Aware
665,True,204,102,2.0,204,55847.25,324.25,43.25,11.47,Energy-Aware
666,True,101,101,1.0,101,56196.75,238.25,9.3,4.51,Energy-Aware
666,True,152,101,1.5,152,39404.75,231.5,36.4,7.21,Energy-Aware
666,True,202,101,2.0,202,24598.0,225.5,60.3,9.62,Energy-Aware
667,True,108,108,1.0,108,74841.25,334.25,11.03,3.47,Energy-Aware
667,True,162,108,1.5,162,47295.75,320.0,43.78,7.58,Energy-Aware
667,True,216,108,2.0,216,25287.0,312.5,69.94,9.75,Energy-Aware
668,True,104,104,1.0,104,79473.5,316.0,6.59,3.59,Energy-Aware
668,True,156,104,1.5,156,47819.5,307.0,43.79,6.33,Energy-Aware
668,True,208,104,2.0,208,24794.25,295.25,70.86,9.92,Energy-Aware
669,True,106,106,1.0,106,13671.0,216.0,31.0,3.79,Energy-Aware
669,True,159,106,1.5,159,11730.25,205.75,40.8,8.35,Energy-Aware
669,True,212,106,2.0,212,10943.25,200.75,44.77,10.58,Energy-Aware
670,True,105,105,1.0,105,17593.5,254.75,45.53,6.77,Energy-Aware
670,True,158,105,1.5,158,19014.0,244.0,41.13,10.7,Energy-Aware
670,True,210,105,2.0,210,14440.5,239.0,55.29,12.53,Energy-Aware
671,True,90,90,1.0,90,20789.0,257.75,43.4,2.09,Energy-Aware
671,True,135,90,1.5,135,15374.5,248.0,58.14,5.79,Energy-Aware
671,True,180,90,2.0,180,13252.0,239.5,63.92,9.02,Energy-Aware
672,True,103,103,1.0,103,14909.25,271.75,44.26,3.29,Energy-Aware
672,True,155,103,1.5,155,15988.25,264.25,40.22,5.96,Energy-Aware
672,True,206,103,2.0,206,17906.5,253.5,33.05,9.79,Energy-Aware
673,True,107,107,1.0,107,17670.0,255.25,10.69,3.04,Energy-Aware
673,True,161,107,1.5,161,16351.25,245.5,17.36,6.74,Energy-Aware
673,True,214,107,2.0,214,16748.0,239.75,15.35,8.93,Energy-Aware
674,True,104,104,1.0,104,12032.5,237.75,34.69,5.0,Energy-Aware
674,True,156,104,1.5,156,18781.75,222.75,-1.94,10.99,Energy-Aware
674,True,208,104,2.0,208,16748.5,215.75,9.09,13.79,Energy-Aware
675,True,120,120,1.0,120,30943.25,280.5,16.48,8.78,Energy-Aware
675,True,180,120,1.5,180,35252.75,268.75,4.85,12.6,Energy-Aware
675,True,240,120,2.0,240,20971.75,263.5,43.39,14.31,Energy-Aware
676,True,99,99,1.0,99,23916.75,192.5,25.8,5.64,Energy-Aware
676,True,149,99,1.5,149,19130.5,184.0,40.65,9.8,Energy-Aware
676,True,198,99,2.0,198,15432.5,178.0,52.12,12.75,Energy-Aware
677,True,98,98,1.0,98,28252.0,219.0,17.59,1.46,Energy-Aware
677,True,147,98,1.5,147,26377.0,205.0,23.06,7.76,Energy-Aware
677,True,196,98,2.0,196,18320.5,199.75,46.56,10.12,Energy-Aware
678,True,96,96,1.0,96,31298.5,253.75,16.64,4.15,Energy-Aware
678,True,144,96,1.5,144,14979.5,240.75,60.1,9.07,Energy-Aware
678,True,192,96,2.0,192,12390.25,233.75,67.0,11.71,Energy-Aware
679,True,104,104,1.0,104,20188.0,260.0,30.61,3.17,Energy-Aware
679,True,156,104,1.5,156,17732.5,240.5,39.05,10.43,Energy-Aware
679,True,208,104,2.0,208,13607.25,235.75,53.23,12.2,Energy-Aware
680,True,108,108,1.0,108,26072.5,307.75,34.05,2.07,Energy-Aware
680,True,162,108,1.5,156,16037.5,294.5,59.43,6.28,Energy-Aware
680,True,216,108,2.0,216,16206.25,283.75,59.01,9.71,Energy-Aware
681,True,94,94,1.0,94,19909.5,312.5,6.96,1.65,Energy-Aware
681,True,141,94,1.5,141,13684.25,301.75,36.05,5.04,Energy-Aware
681,True,188,94,2.0,188,15561.0,289.75,27.28,8.81,Energy-Aware
682,True,98,98,1.0,98,11018.25,253.25,22.39,1.17,Energy-Aware
682,True,147,98,1.5,147,12993.25,242.75,8.47,5.27,Energy-Aware
682,True,196,98,2.0,196,11276.0,237.0,20.57,7.51,Energy-Aware
683,True,108,108,1.0,108,15714.25,305.25,19.09,4.01,Energy-Aware
683,True,162,108,1.5,162,15827.5,292.0,18.51,8.18,Energy-Aware
683,True,216,108,2.0,216,12208.5,283.5,37.14,10.85,Energy-Aware
684,True,114,114,1.0,114,13192.0,282.25,10.42,3.5,Energy-Aware
684,True,171,114,1.5,171,26216.5,268.75,-78.01,8.12,Energy-Aware
684,True,228,114,2.0,226,23814.75,261.5,-61.71,10.6,Energy-Aware
685,True,90,90,1.0,90,12401.0,244.0,15.58,4.13,Energy-Aware
685,True,135,90,1.5,134,10787.0,232.0,26.57,8.84,Energy-Aware
685,True,180,90,2.0,174,18785.0,227.75,-27.88,10.51,Energy-Aware
686,True,108,108,1.0,108,12256.25,239.0,9.69,6.91,Energy-Aware
686,True,162,108,1.5,162,21672.5,228.25,-59.69,11.1,Energy-Aware
686,True,216,108,2.0,216,16809.75,225.75,-23.86,12.07,Energy-Aware
687,True,100,100,1.0,100,61780.25,251.5,24.87,5.45,Energy-Aware
687,True,150,100,1.5,150,44807.75,239.25,45.51,10.06,Energy-Aware
687,True,200,100,2.0,200,34850.0,232.25,57.62,12.69,Energy-Aware
688,True,108,108,1.0,108,106421.5,329.5,8.28,-0.46,Energy-Aware
688,True,162,108,1.5,162,61211.75,322.5,47.24,1.68,Energy-Aware
688,True,216,108,2.0,216,39054.0,303.0,66.34,7.62,Energy-Aware
689,True,118,118,1.0,118,76436.25,268.75,9.72,3.67,Energy-Aware
689,True,177,118,1.5,177,48041.5,254.5,43.26,8.78,Energy-Aware
689,True,236,118,2.0,236,29998.75,246.5,64.57,11.65,Energy-Aware
690,True,105,105,1.0,105,38945.75,311.75,14.1,2.58,Energy-Aware
690,True,158,105,1.5,158,24617.25,300.25,45.7,6.17,Energy-Aware
690,True,210,105,2.0,210,20868.75,286.25,53.97,10.55,Energy-Aware
691,True,96,96,1.0,96,51022.25,310.5,3.77,1.74,Energy-Aware
691,True,144,96,1.5,144,25617.75,295.25,51.68,6.57,Energy-Aware
691,True,192,96,2.0,192,20607.25,283.75,61.13,10.21,Energy-Aware
692,True,105,105,1.0,105,27841.75,242.5,29.2,2.12,Energy-Aware
692,True,158,105,1.5,158,18666.25,225.75,52.54,8.88,Energy-Aware
692,True,210,105,2.0,210,12141.75,220.75,69.13,10.9,Energy-Aware
693,True,123,123,1.0,123,14383.0,337.5,9.49,2.81,Energy-Aware
693,True,185,123,1.5,180,17753.0,322.75,-11.72,7.06,Energy-Aware
693,True,246,123,2.0,244,23905.75,312.0,-50.44,10.15,Energy-Aware
694,True,89,89,1.0,89,13094.5,258.25,22.54,6.01,Energy-Aware
694,True,134,89,1.5,133,11676.25,249.5,30.93,9.19,Energy-Aware
694,True,178,89,2.0,177,12060.0,243.25,28.66,11.46,Energy-Aware
695,True,111,111,1.0,111,13374.0,304.0,12.38,4.1,Energy-Aware
695,True,167,111,1.5,167,15388.0,292.25,-0.81,7.81,Energy-Aware
695,True,222,111,2.0,221,14871.25,280.75,2.57,11.44,Energy-Aware
696,True,103,103,1.0,103,40019.5,395.5,3.56,0.5,Energy-Aware
696,True,155,103,1.5,154,32275.0,381.5,22.22,4.03,Energy-Aware
696,True,206,103,2.0,206,34530.25,369.5,16.79,7.04,Energy-Aware
697,True,115,115,1.0,115,25465.75,292.5,5.91,2.74,Energy-Aware
697,True,173,115,1.5,173,37347.25,281.5,-37.99,6.4,Energy-Aware
697,True,230,115,2.0,227,25139.5,278.25,7.12,7.48,Energy-Aware
698,True,115,115,1.0,115,25053.0,280.25,1.8,2.61,Energy-Aware
698,True,173,115,1.5,173,37313.5,262.0,-46.26,8.95,Energy-Aware
698,True,230,115,2.0,229,26713.0,257.75,-4.71,10.43,Energy-Aware
699,True,110,110,1.0,110,86486.5,323.0,5.97,2.12,Energy-Aware
699,True,165,110,1.5,165,59314.25,309.75,35.51,6.14,Energy-Aware
699,True,220,110,2.0,220,35576.75,303.25,61.32,8.11,Energy-Aware
700,True,106,106,1.0,106,68109.25,258.5,7.88,5.66,Energy-Aware
700,True,159,106,1.5,159,49316.0,249.25,33.3,9.03,Energy-Aware
700,True,212,106,2.0,212,22443.25,242.75,69.65,11.41,Energy-Aware
701,True,89,89,1.0,89,71636.75,224.5,9.07,2.71,Energy-Aware
701,True,134,89,1.5,133,40632.25,211.0,48.42,8.56,Energy-Aware
701,True,178,89,2.0,178,22360.25,206.75,71.62,10.4,Energy-Aware
702,True,110,110,1.0,110,19268.75,289.0,31.22,2.94,Energy-Aware
702,True,165,110,1.5,165,19606.5,271.5,30.01,8.82,Energy-Aware
702,True,220,110,2.0,220,20968.25,263.25,25.15,11.59,Energy-Aware
703,True,103,103,1.0,103,20825.75,288.5,38.89,2.86,Energy-Aware
703,True,155,103,1.5,155,15145.25,276.5,55.56,6.9,Energy-Aware
703,True,206,103,2.0,206,18029.5,269.75,47.09,9.18,Energy-Aware
704,True,118,118,1.0,118,13288.5,252.75,42.55,8.42,Energy-Aware
704,True,177,118,1.5,177,16945.25,244.25,26.74,11.5,Energy-Aware
704,True,236,118,2.0,236,18301.0,239.0,20.88,13.41,Energy-Aware
705,True,102,102,1.0,102,43265.25,276.75,0.1,2.04,Energy-Aware
705,True,153,102,1.5,153,29278.25,266.0,32.39,5.84,Energy-Aware
705,True,204,102,2.0,204,21477.75,255.75,50.41,9.47,Energy-Aware
706,True,109,109,1.0,109,29630.75,241.0,11.54,4.08,Energy-Aware
706,True,164,109,1.5,164,23707.25,226.0,29.23,10.05,Energy-Aware
706,True,218,109,2.0,218,15271.75,221.0,54.41,12.04,Energy-Aware
707,True,102,102,1.0,102,47263.0,343.5,-1.55,0.79,Energy-Aware
707,True,153,102,1.5,153,32574.0,328.5,30.01,5.13,Energy-Aware
707,True,204,102,2.0,204,26248.5,320.75,43.6,7.36,Energy-Aware
708,True,90,90,1.0,90,12935.75,232.25,19.72,3.23,Energy-Aware
708,True,135,90,1.5,135,11262.25,219.5,30.1,8.54,Energy-Aware
708,True,180,90,2.0,180,10002.5,215.25,37.92,10.31,Energy-Aware
709,True,93,93,1.0,93,17271.5,263.75,38.16,2.22,Energy-Aware
709,True,140,93,1.5,140,12299.25,250.75,55.97,7.04,Energy-Aware
709,True,186,93,2.0,186,11255.75,244.0,59.7,9.55,Energy-Aware
710,True,106,106,1.0,106,11752.75,202.75,42.23,6.35,Energy-Aware
710,True,159,106,1.5,159,9867.75,195.0,51.49,9.93,Energy-Aware
710,True,212,106,2.0,212,9368.5,190.0,53.95,12.24,Energy-Aware
711,True,94,94,1.0,94,11370.25,198.0,24.05,4.0,Energy-Aware
711,True,141,94,1.5,139,9676.75,189.5,35.36,8.12,Energy-Aware
711,True,188,94,2.0,188,9990.0,184.5,33.27,10.55,Energy-Aware
712,True,99,99,1.0,99,10800.75,220.5,26.05,2.97,Energy-Aware
712,True,149,99,1.5,149,11196.75,206.0,23.34,9.35,Energy-Aware
712,True,198,99,2.0,198,10475.75,201.75,28.28,11.22,Energy-Aware
713,True,117,117,1.0,117,22401.75,263.75,3.16,3.03,Energy-Aware
713,True,176,117,1.5,176,26479.0,249.0,-14.47,8.46,Energy-Aware
713,True,234,117,2.0,234,13861.25,241.75,40.08,11.12,Energy-Aware
714,True,95,95,1.0,95,24170.75,240.0,29.41,3.61,Energy-Aware
714,True,143,95,1.5,143,14696.75,229.25,57.08,7.93,Energy-Aware
714,True,190,95,2.0,190,11375.5,225.0,66.78,9.64,Energy-Aware
715,True,114,114,1.0,114,29300.0,388.0,30.43,1.46,Energy-Aware
715,True,171,114,1.5,171,17794.75,375.0,57.75,4.76,Energy-Aware
715,True,228,114,2.0,228,18756.0,359.5,55.46,8.7,Energy-Aware
716,True,107,107,1.0,107,36286.75,358.5,18.0,2.78,Energy-Aware
716,True,161,107,1.5,161,19861.25,344.0,55.12,6.71,Energy-Aware
716,True,214,107,2.0,214,16992.5,332.0,61.6,9.97,Energy-Aware
717,True,106,106,1.0,106,9881.5,231.25,8.11,5.13,Energy-Aware
717,True,159,106,1.5,159,12161.0,214.25,-13.09,12.1,Energy-Aware
717,True,212,106,2.0,212,16243.25,209.5,-51.05,14.05,Energy-Aware
718,True,103,103,1.0,103,11707.75,280.25,7.33,3.36,Energy-Aware
718,True,155,103,1.5,153,15000.0,266.25,-18.73,8.19,Energy-Aware
718,True,206,103,2.0,206,15432.5,261.0,-22.15,10.0,Energy-Aware
719,True,112,112,1.0,112,9243.0,216.75,10.36,6.77,Energy-Aware
719,True,168,112,1.5,164,13984.0,207.5,-35.62,10.75,Energy-Aware
719,True,224,112,2.0,224,11903.25,202.5,-15.44,12.9,Energy-Aware
720,True,88,88,1.0,88,50565.0,195.25,13.02,3.94,Energy-Aware
720,True,132,88,1.5,132,14628.25,180.75,74.84,11.07,Energy-Aware
720,True,176,88,2.0,176,11687.25,176.75,79.89,13.04,Energy-Aware
721,True,112,112,1.0,112,54091.0,323.75,12.5,2.48,Energy-Aware
721,True,168,112,1.5,168,20587.0,315.0,66.7,5.12,Energy-Aware
721,True,224,112,2.0,224,16149.75,301.25,73.87,9.26,Energy-Aware
722,True,114,114,1.0,114,54387.75,304.75,12.48,1.38,Energy-Aware
722,True,171,114,1.5,171,25839.75,287.5,58.42,6.96,Energy-Aware
722,True,228,114,2.0,228,14825.75,283.75,76.14,8.17,Energy-Aware
723,True,100,100,1.0,100,9741.25,261.5,6.77,5.34,Energy-Aware
723,True,150,100,1.5,150,9543.0,247.5,8.66,10.41,Energy-Aware
723,True,200,100,2.0,200,9013.5,241.75,13.73,12.49,Energy-Aware
724,True,112,112,1.0,112,12617.0,316.75,3.54,1.71,Energy-Aware
724,True,168,112,1.5,168,11172.75,302.5,14.58,6.13,Energy-Aware
724,True,224,112,2.0,224,11415.75,295.5,12.72,8.3,Energy-Aware
725,True,106,106,1.0,106,11623.75,301.5,3.1,1.07,Energy-Aware
725,True,159,106,1.5,159,11052.75,285.5,7.86,6.32,Energy-Aware
725,True,212,106,2.0,212,10762.0,280.0,10.28,8.12,Energy-Aware
726,True,103,103,1.0,103,7529.25,215.0,4.55,2.16,Energy-Aware
726,True,155,103,1.5,155,7625.25,198.5,3.33,9.67,Energy-Aware
726,True,206,103,2.0,206,7735.75,194.25,1.93,11.6,Energy-Aware
727,True,114,114,1.0,114,12415.25,325.5,0.36,3.27,Energy-Aware
727,True,171,114,1.5,171,12154.75,313.0,2.45,6.98,Energy-Aware
727,True,228,114,2.0,228,12273.25,307.25,1.5,8.69,Energy-Aware
728,True,98,98,1.0,98,6489.75,184.75,5.69,5.26,Energy-Aware
728,True,147,98,1.5,147,6503.0,169.5,5.49,13.08,Energy-Aware
728,True,196,98,2.0,196,6508.75,165.25,5.41,15.26,Energy-Aware
729,True,113,113,1.0,113,12289.75,279.5,4.62,7.14,Energy-Aware
729,True,170,113,1.5,170,10767.25,269.5,16.44,10.47,Energy-Aware
729,True,226,113,2.0,225,10757.0,264.5,16.52,12.13,Energy-Aware
730,True,95,95,1.0,95,10328.75,251.25,8.67,6.07,Energy-Aware
730,True,143,95,1.5,143,9973.5,243.5,11.81,8.97,Energy-Aware
730,True,190,95,2.0,190,9265.0,234.75,18.07,12.24,Energy-Aware
731,True,106,106,1.0,106,11416.5,268.5,8.25,4.79,Energy-Aware
731,True,159,106,1.5,159,10343.25,257.5,16.88,8.69,Energy-Aware
731,True,212,106,2.0,212,10093.0,252.5,18.89,10.46,Energy-Aware
732,True,112,112,1.0,112,13344.75,341.75,1.99,2.43,Energy-Aware
732,True,168,112,1.5,165,16736.0,328.0,-22.92,6.35,Energy-Aware
732,True,224,112,2.0,224,22160.5,316.5,-62.76,9.64,Energy-Aware
733,True,111,111,1.0,111,11492.0,290.25,-2.01,0.26,Energy-Aware
733,True,167,111,1.5,159,13245.25,283.5,-17.57,2.58,Energy-Aware
733,True,222,111,2.0,222,14970.0,268.5,-32.88,7.73,Energy-Aware
734,True,104,104,1.0,104,8602.75,226.75,5.88,1.63,Energy-Aware
734,True,156,104,1.5,154,10313.5,209.75,-12.83,9.0,Energy-Aware
734,True,208,104,2.0,208,13880.25,204.25,-51.85,11.39,Energy-Aware
735,True,103,103,1.0,103,66784.25,262.5,3.13,4.37,Energy-Aware
735,True,155,103,1.5,155,29553.25,247.0,57.13,10.02,Energy-Aware
735,True,206,103,2.0,206,16015.0,237.75,76.77,13.39,Energy-Aware
736,True,88,88,1.0,88,73098.0,242.0,14.67,1.73,Energy-Aware
736,True,132,88,1.5,132,27161.75,230.75,68.29,6.29,Energy-Aware
736,True,176,88,2.0,176,15963.75,221.5,81.37,10.05,Energy-Aware
737,True,131,131,1.0,131,54247.5,361.75,18.25,3.92,Energy-Aware
737,True,197,131,1.5,197,20675.25,354.5,68.84,5.84,Energy-Aware
737,True,262,131,2.0,262,16360.25,339.75,75.35,9.76,Energy-Aware
738,True,106,106,1.0,106,12518.5,279.0,6.49,6.84,Energy-Aware
738,True,159,106,1.5,159,7149.0,271.75,46.6,9.27,Energy-Aware
738,True,212,106,2.0,212,8791.75,262.25,34.33,12.44,Energy-Aware
739,True,111,111,1.0,111,6589.75,222.25,24.43,4.82,Energy-Aware
739,True,167,111,1.5,167,6942.5,212.5,20.39,8.99,Energy-Aware
739,True,222,111,2.0,222,7278.0,207.75,16.54,11.03,Energy-Aware
740,True,109,109,1.0,109,10273.75,271.25,34.93,4.15,Energy-Aware
740,True,164,109,1.5,164,9981.25,255.75,36.78,9.63,Energy-Aware
740,True,218,109,2.0,218,8543.75,250.75,45.88,11.4,Energy-Aware
741,True,103,103,1.0,103,8866.5,254.25,5.13,6.35,Energy-Aware
741,True,155,103,1.5,155,8515.5,240.0,8.88,11.6,Energy-Aware
741,True,206,103,2.0,205,8822.0,235.75,5.6,13.17,Energy-Aware
742,True,103,103,1.0,103,7763.5,210.25,2.33,4.1,Energy-Aware
742,True,155,103,1.5,155,7022.0,197.0,11.66,10.15,Energy-Aware
742,True,206,103,2.0,206,7619.75,191.25,4.14,12.77,Energy-Aware
743,True,118,118,1.0,118,13037.25,357.25,-0.84,2.72,Energy-Aware
743,True,177,118,1.5,177,12446.25,345.0,3.73,6.06,Energy-Aware
743,True,236,118,2.0,235,15073.25,335.75,-16.59,8.58,Energy-Aware
744,True,104,104,1.0,104,19635.75,355.25,12.35,1.93,Energy-Aware
744,True,156,104,1.5,156,25208.5,344.0,-12.52,5.04,Energy-Aware
744,True,208,104,2.0,208,26538.75,333.5,-18.46,7.94,Energy-Aware
745,True,86,86,1.0,86,9553.25,262.25,7.43,3.41,Energy-Aware
745,True,129,86,1.5,129,16248.25,249.25,-57.44,8.2,Energy-Aware
745,True,172,86,2.0,172,16650.75,243.75,-61.34,10.22,Energy-Aware
746,True,97,97,1.0,97,14748.0,281.25,4.04,1.57,Energy-Aware
746,True,146,97,1.5,145,20222.5,270.25,-31.59,5.42,Energy-Aware
746,True,194,97,2.0,194,24757.0,261.25,-61.09,8.57,Energy-Aware
747,True,106,106,1.0,106,72676.5,301.25,7.23,3.75,Energy-Aware
747,True,159,106,1.5,159,52867.75,288.0,32.52,7.99,Energy-Aware
747,True,212,106,2.0,212,40095.5,280.75,48.82,10.3,Energy-Aware
748,True,87,87,1.0,87,54308.5,235.0,6.15,7.11,Energy-Aware
748,True,131,87,1.5,131,27625.25,227.25,52.26,10.18,Energy-Aware
748,True,174,87,2.0,174,32742.0,219.0,43.42,13.44,Energy-Aware
749,True,95,95,1.0,95,66770.75,250.25,13.15,2.25,Energy-Aware
749,True,143,95,1.5,143,38351.5,237.75,50.12,7.13,Energy-Aware
749,True,190,95,2.0,190,43417.5,231.0,43.53,9.77,Energy-Aware
750,True,128,128,1.0,128,40045.5,337.0,21.63,1.96,Energy-Aware
750,True,192,128,1.5,192,28549.25,320.25,44.13,6.84,Energy-Aware
750,True,256,128,2.0,256,34531.25,310.25,32.42,9.75,Energy-Aware
751,True,98,98,1.0,98,61908.75,295.75,12.51,2.55,Energy-Aware
751,True,147,98,1.5,147,34089.0,282.25,51.83,7.0,Energy-Aware
751,True,196,98,2.0,196,25759.75,275.75,63.6,9.14,Energy-Aware
752,True,109,109,1.0,109,40380.0,237.75,13.09,5.47,Energy-Aware
752,True,164,109,1.5,164,21235.0,231.25,54.3,8.05,Energy-Aware
752,True,218,109,2.0,218,19372.5,226.75,58.3,9.84,Energy-Aware
753,True,110,110,1.0,110,26441.5,363.25,9.09,2.87,Energy-Aware
753,True,165,110,1.5,165,28316.25,350.5,2.64,6.28,Energy-Aware
753,True,220,110,2.0,220,39459.0,335.25,-35.67,10.36,Energy-Aware
754,True,117,117,1.0,117,21234.25,273.75,9.69,4.37,Energy-Aware
754,True,176,117,1.5,176,26614.25,271.75,-13.19,5.07,Energy-Aware
754,True,234,117,2.0,233,25099.25,256.25,-6.74,10.48,Energy-Aware
755,True,111,111,1.0,111,28637.5,356.75,1.12,2.46,Energy-Aware
755,True,167,111,1.5,164,30745.5,352.5,-6.16,3.62,Energy-Aware
755,True,222,111,2.0,222,32821.5,336.5,-13.33,8.0,Energy-Aware
756,True,119,119,1.0,119,77227.75,345.0,3.09,2.2,Energy-Aware
756,True,179,119,1.5,179,73152.25,335.5,8.21,4.89,Energy-Aware
756,True,238,119,2.0,238,32245.5,327.5,59.54,7.16,Energy-Aware
757,True,104,104,1.0,104,59114.0,283.75,23.86,2.58,Energy-Aware
757,True,156,104,1.5,151,51255.0,271.0,33.98,6.95,Energy-Aware
757,True,208,104,2.0,208,34561.0,265.75,55.48,8.76,Energy-Aware
758,True,105,105,1.0,105,53037.5,237.5,18.41,0.94,Energy-Aware
758,True,158,105,1.5,158,45659.25,224.75,29.76,6.26,Energy-Aware
758,True,210,105,2.0,210,33876.5,219.25,47.89,8.55,Energy-Aware
759,True,101,101,1.0,101,49403.5,220.0,8.32,2.65,Energy-Aware
759,True,152,101,1.5,152,25387.5,210.25,52.89,6.97,Energy-Aware
759,True,202,101,2.0,202,18048.75,204.75,66.51,9.4,Energy-Aware
760,True,98,98,1.0,98,122494.75,319.75,1.09,1.16,Energy-Aware
760,True,147,98,1.5,147,36341.75,308.75,70.65,4.56,Energy-Aware
760,True,196,98,2.0,196,24351.5,296.0,80.34,8.5,Energy-Aware
761,True,104,104,1.0,104,108785.75,339.75,7.66,3.82,Energy-Aware
761,True,156,104,1.5,156,28276.75,337.0,76.0,4.6,Energy-Aware
761,True,208,104,2.0,208,29707.5,316.0,74.78,10.54,Energy-Aware
762,True,102,102,1.0,102,18568.5,274.75,12.34,2.92,Energy-Aware
762,True,153,102,1.5,153,17979.0,266.0,15.12,6.01,Energy-Aware
762,True,204,102,2.0,204,21132.0,255.5,0.24,9.72,Energy-Aware
763,True,106,106,1.0,106,17901.25,248.25,3.72,3.5,Energy-Aware
763,True,159,106,1.5,159,21081.0,235.0,-13.38,8.65,Energy-Aware
763,True,212,106,2.0,212,18261.5,227.0,1.79,11.76,Energy-Aware
764,True,97,97,1.0,97,16196.25,236.5,11.15,3.57,Energy-Aware
764,True,146,97,1.5,145,15076.0,223.25,17.3,8.97,Energy-Aware
764,True,194,97,2.0,194,15836.5,218.0,13.13,11.11,Energy-Aware
765,True,97,97,1.0,97,40526.75,281.0,6.21,4.91,Energy-Aware
765,True,146,97,1.5,146,34284.0,270.25,20.66,8.54,Energy-Aware
765,True,194,97,2.0,194,30183.75,261.25,30.15,11.59,Energy-Aware
766,True,99,99,1.0,99,39797.0,289.5,4.27,1.78,Energy-Aware
766,True,149,99,1.5,148,30996.0,280.0,25.44,5.0,Energy-Aware
766,True,198,99,2.0,198,29244.5,272.0,29.66,7.72,Energy-Aware
767,True,87,87,1.0,87,51173.75,326.5,2.79,3.12,Energy-Aware
767,True,131,87,1.5,131,35483.0,314.75,32.59,6.6,Energy-Aware
767,True,174,87,2.0,174,38306.5,306.5,27.23,9.05,Energy-Aware
768,True,79,79,1.0,79,45467.0,272.0,6.45,4.39,Energy-Aware
768,True,119,79,1.5,119,26757.75,263.75,44.94,7.29,Energy-Aware
768,True,158,79,2.0,158,18096.75,255.0,62.77,10.37,Energy-Aware
769,True,105,105,1.0,105,43800.25,307.75,17.22,3.98,Energy-Aware
769,True,158,105,1.5,158,15085.25,300.5,71.49,6.24,Energy-Aware
769,True,210,105,2.0,210,14797.5,288.5,72.03,9.98,Energy-Aware
770,True,102,102,1.0,102,38286.5,282.5,16.34,4.8,Energy-Aware
770,True,153,102,1.5,153,19632.5,272.0,57.1,8.34,Energy-Aware
770,True,204,102,2.0,204,13491.0,263.5,70.52,11.2,Energy-Aware
771,True,100,100,1.0,100,8103.75,228.75,11.3,5.57,Energy-Aware
771,True,150,100,1.5,150,9341.5,216.75,-2.25,10.53,Energy-Aware
771,True,200,100,2.0,200,9957.0,212.75,-8.99,12.18,Energy-Aware
772,True,105,105,1.0,105,12741.25,345.0,7.5,3.5,Energy-Aware
772,True,158,105,1.5,158,14517.5,331.0,-5.4,7.41,Energy-Aware
772,True,210,105,2.0,210,14315.0,322.0,-3.93,9.93,Energy-Aware
773,True,110,110,1.0,110,10728.75,279.5,1.56,0.53,Energy-Aware
773,True,165,110,1.5,165,11406.5,263.5,-4.65,6.23,Energy-Aware
773,True,220,110,2.0,220,10685.25,257.0,1.96,8.54,Energy-Aware
774,True,107,107,1.0,107,21455.75,334.25,13.83,2.48,Energy-Aware
774,True,161,107,1.5,161,24403.0,318.5,1.99,7.08,Energy-Aware
774,True,214,107,2.0,214,22096.25,312.25,11.25,8.9,Energy-Aware
775,True,111,111,1.0,111,11296.5,214.5,31.34,3.92,Energy-Aware
775,True,167,111,1.5,166,15725.75,207.25,4.42,7.17,Energy-Aware
775,True,222,111,2.0,222,14143.75,199.75,14.04,10.53,Energy-Aware
776,True,88,88,1.0,88,14693.5,230.5,13.9,3.76,Energy-Aware
776,True,132,88,1.5,128,11998.25,219.0,29.7,8.56,Energy-Aware
776,True,176,88,2.0,176,15424.75,214.0,9.62,10.65,Energy-Aware
777,True,99,99,1.0,99,32496.0,210.0,27.74,-0.84,Energy-Aware
777,True,149,99,1.5,149,25395.5,197.25,43.53,5.28,Energy-Aware
777,True,198,99,2.0,198,19077.5,195.0,57.58,6.36,Energy-Aware
778,True,112,112,1.0,112,50031.0,256.75,6.11,1.63,Energy-Aware
778,True,168,112,1.5,168,38221.5,245.0,28.27,6.13,Energy-Aware
778,True,224,112,2.0,224,26832.75,236.25,49.65,9.48,Energy-Aware
779,True,98,98,1.0,98,46381.5,230.0,20.36,4.27,Energy-Aware
779,True,147,98,1.5,147,31019.25,221.25,46.73,7.91,Energy-Aware
779,True,196,98,2.0,196,21310.0,216.0,63.41,10.09,Energy-Aware
780,True,106,106,1.0,106,14080.75,190.0,48.73,3.8,Energy-Aware
780,True,159,106,1.5,157,17292.5,178.25,37.03,9.75,Energy-Aware
780,True,212,106,2.0,212,14396.25,174.25,47.58,11.77,Energy-Aware
781,True,95,95,1.0,95,48304.25,279.5,10.85,2.19,Energy-Aware
781,True,143,95,1.5,143,25748.75,267.5,52.48,6.39,Energy-Aware
781,True,190,95,2.0,190,38793.0,260.75,28.4,8.75,Energy-Aware
782,True,91,91,1.0,91,46611.75,306.0,28.37,3.32,Energy-Aware
782,True,137,91,1.5,134,18584.5,297.0,71.44,6.16,Energy-Aware
782,True,182,91,2.0,182,31108.5,284.25,52.19,10.19,Energy-Aware
783,True,94,94,1.0,94,68234.75,273.25,3.92,4.54,Energy-Aware
783,True,141,94,1.5,140,22569.0,271.0,68.22,5.33,Energy-Aware
783,True,188,94,2.0,188,24193.0,255.75,65.94,10.66,Energy-Aware
784,True,105,105,1.0,105,34969.25,202.0,25.02,5.28,Energy-Aware
784,True,158,105,1.5,158,18237.75,190.75,60.89,10.55,Energy-Aware
784,True,210,105,2.0,210,15837.25,185.5,66.04,13.01,Energy-Aware
785,True,91,91,1.0,91,75503.5,259.5,2.21,0.67,Energy-Aware
785,True,137,91,1.5,137,35346.25,244.0,54.22,6.6,Energy-Aware
785,True,182,91,2.0,182,26843.5,239.5,65.23,8.33,Energy-Aware
786,True,93,93,1.0,93,31264.25,230.75,1.57,2.02,Energy-Aware
786,True,140,93,1.5,139,15040.0,221.25,52.65,6.05,Energy-Aware
786,True,186,93,2.0,186,14237.5,213.25,55.18,9.45,Energy-Aware
787,True,112,112,1.0,112,19443.0,244.5,15.58,3.55,Energy-Aware
787,True,168,112,1.5,168,15630.0,230.5,32.13,9.07,Energy-Aware
787,True,224,112,2.0,224,13247.0,224.25,42.48,11.54,Energy-Aware
788,True,93,93,1.0,93,36609.0,299.75,8.82,4.23,Energy-Aware
788,True,140,93,1.5,140,19575.5,287.25,51.25,8.23,Energy-Aware
788,True,186,93,2.0,186,18253.5,279.5,54.54,10.7,Energy-Aware
789,True,105,105,1.0,105,16138.25,233.75,1.53,5.08,Energy-Aware
789,True,158,105,1.5,158,14600.0,223.75,10.92,9.14,Energy-Aware
789,True,210,105,2.0,210,17330.0,217.25,-5.74,11.78,Energy-Aware
790,True,108,108,1.0,108,19311.0,312.5,15.26,4.8,Energy-Aware
790,True,162,108,1.5,162,22817.25,296.75,-0.12,9.6,Energy-Aware
790,True,216,108,2.0,216,19610.0,290.0,13.95,11.65,Energy-Aware
791,True,90,90,1.0,90,16737.0,241.5,15.17,4.92,Energy-Aware
791,True,135,90,1.5,134,15054.75,232.25,23.7,8.56,Energy-Aware
791,True,180,90,2.0,180,17382.5,224.75,11.9,11.52,Energy-Aware
792,True,132,132,1.0,132,31223.75,295.75,6.75,-0.42,Energy-Aware
792,True,198,132,1.5,198,44487.5,278.0,-32.86,5.6,Energy-Aware
792,True,264,132,2.0,264,31814.75,272.0,4.99,7.64,Energy-Aware
793,True,104,104,1.0,104,40392.5,365.75,2.39,2.92,Energy-Aware
793,True,156,104,1.5,156,45146.5,357.25,-9.09,5.18,Energy-Aware
793,True,208,104,2.0,208,39204.0,344.0,5.27,8.69,Energy-Aware
794,True,104,104,1.0,104,24169.5,242.25,9.89,4.44,Energy-Aware
794,True,156,104,1.5,156,23122.25,233.25,13.8,7.99,Energy-Aware
794,True,208,104,2.0,208,20678.0,228.0,22.91,10.06,Energy-Aware
795,True,105,105,1.0,105,70782.25,252.25,9.07,3.35,Energy-Aware
795,True,158,105,1.5,158,43885.5,243.0,43.62,6.9,Energy-Aware
795,True,210,105,2.0,210,41482.75,233.5,46.71,10.54,Energy-Aware
796,True,94,94,1.0,94,53505.5,195.75,15.34,4.63,Energy-Aware
796,True,141,94,1.5,141,35298.25,186.25,44.15,9.26,Energy-Aware
796,True,188,94,2.0,188,29979.75,181.75,52.57,11.45,Energy-Aware
797,True,97,97,1.0,97,80127.25,320.5,3.3,5.39,Energy-Aware
797,True,146,97,1.5,140,49755.0,308.0,39.96,9.08,Energy-Aware
797,True,194,97,2.0,194,41159.25,305.0,50.33,9.96,Energy-Aware
798,True,109,109,1.0,109,65953.5,332.75,27.82,1.19,Energy-Aware
798,True,164,109,1.5,160,70805.25,320.25,22.51,4.9,Energy-Aware
798,True,218,109,2.0,218,60414.5,307.5,33.89,8.69,Energy-Aware
799,True,112,112,1.0,112,71496.25,324.25,4.52,1.59,Energy-Aware
799,True,168,112,1.5,158,67862.0,312.25,9.37,5.24,Energy-Aware
799,True,224,112,2.0,224,51168.25,301.5,31.66,8.5,Energy-Aware
800,True,95,95,1.0,95,76200.75,286.75,7.04,1.88,Energy-Aware
800,True,143,95,1.5,143,60967.5,276.0,25.63,5.56,Energy-Aware
800,True,190,95,2.0,190,65463.0,267.0,20.14,8.64,Energy-Aware
801,True,107,107,1.0,107,100582.0,294.0,16.54,3.37,Energy-Aware
801,True,161,107,1.5,161,24419.5,288.5,79.74,5.18,Energy-Aware
801,True,214,107,2.0,214,21274.0,273.75,82.35,10.02,Energy-Aware
802,True,109,109,1.0,109,88160.75,278.5,7.78,3.3,Energy-Aware
802,True,164,109,1.5,164,38595.25,267.75,59.63,7.03,Energy-Aware
802,True,218,109,2.0,218,22554.0,257.25,76.41,10.68,Energy-Aware
803,True,122,122,1.0,122,77145.75,312.0,28.98,6.73,Energy-Aware
803,True,183,122,1.5,183,17440.5,312.25,83.94,6.65,Energy-Aware
803,True,244,122,2.0,244,24901.0,288.5,77.08,13.75,Energy-Aware
804,True,109,109,1.0,109,11462.75,241.0,16.74,3.79,Energy-Aware
804,True,164,109,1.5,164,14523.75,227.25,-5.49,9.28,Energy-Aware
804,True,218,109,2.0,218,15153.0,222.75,-10.06,11.08,Energy-Aware
805,True,95,95,1.0,95,10787.25,247.75,12.08,1.2,Energy-Aware
805,True,143,95,1.5,143,15328.25,232.25,-24.93,7.38,Energy-Aware
805,True,190,95,2.0,190,14044.5,225.25,-14.47,10.17,Energy-Aware
806,True,126,126,1.0,126,16929.25,315.5,1.75,3.37,Energy-Aware
806,True,189,126,1.5,189,18879.75,300.5,-9.57,7.96,Energy-Aware
806,True,252,126,2.0,252,18468.25,293.5,-7.18,10.11,Energy-Aware
807,True,115,115,1.0,115,19191.75,254.0,3.4,3.05,Energy-Aware
807,True,173,115,1.5,173,14733.0,240.0,25.85,8.4,Energy-Aware
807,True,230,115,2.0,230,12822.0,233.25,35.46,10.97,Energy-Aware
808,True,106,106,1.0,106,20102.5,243.0,16.85,4.42,Energy-Aware
808,True,159,106,1.5,159,20132.75,232.0,16.73,8.75,Energy-Aware
808,True,212,106,2.0,212,12738.75,225.75,47.31,11.21,Energy-Aware
809,True,87,87,1.0,87,27537.75,259.75,13.56,4.59,Energy-Aware
809,True,131,87,1.5,131,20753.5,250.5,34.86,7.99,Energy-Aware
809,True,174,87,2.0,174,18282.5,243.75,42.61,10.47,Energy-Aware
810,True,109,109,1.0,109,12467.0,217.5,45.05,9.84,Energy-Aware
810,True,164,109,1.5,164,8992.5,206.75,60.36,14.3,Energy-Aware
810,True,218,109,2.0,218,9236.0,202.0,59.29,16.27,Energy-Aware
811,True,113,113,1.0,113,10016.25,239.25,53.65,3.04,Energy-Aware
811,True,170,113,1.5,170,9994.75,225.75,53.75,8.51,Energy-Aware
811,True,226,113,2.0,226,10226.75,220.75,52.68,10.54,Energy-Aware
812,True,86,86,1.0,86,15169.25,259.0,24.06,3.81,Energy-Aware
812,True,129,86,1.5,129,10660.25,245.75,46.63,8.73,Energy-Aware
812,True,172,86,2.0,172,10131.0,238.0,49.28,11.61,Energy-Aware
813,True,110,110,1.0,110,12118.25,261.0,1.42,3.24,Energy-Aware
813,True,165,110,1.5,159,13345.25,254.5,-8.56,5.65,Energy-Aware
813,True,220,110,2.0,220,15469.75,241.5,-25.84,10.47,Energy-Aware
814,True,123,123,1.0,123,15211.0,339.0,5.34,2.24,Energy-Aware
814,True,185,123,1.5,185,23598.5,325.75,-46.86,6.06,Energy-Aware
814,True,246,123,2.0,246,20726.25,318.25,-28.99,8.22,Energy-Aware
815,True,115,115,1.0,115,12764.25,272.75,5.22,4.63,Energy-Aware
815,True,173,115,1.5,140,12313.75,264.5,8.57,7.52,Energy-Aware
815,True,230,115,2.0,224,15020.25,254.75,-11.53,10.93,Energy-Aware
816,True,106,106,1.0,106,45254.25,231.75,22.28,3.54,Energy-Aware
816,True,159,106,1.5,156,35970.5,216.75,38.23,9.78,Energy-Aware
816,True,212,106,2.0,212,28091.75,210.75,51.76,12.28,Energy-Aware
817,True,105,105,1.0,105,49366.0,234.75,2.19,6.38,Energy-Aware
817,True,158,105,1.5,158,30718.75,222.5,39.14,11.27,Energy-Aware
817,True,210,105,2.0,210,30689.0,218.25,39.2,12.96,Energy-Aware
818,True,98,98,1.0,98,62137.0,240.5,2.84,5.96,Energy-Aware
818,True,147,98,1.5,141,36272.5,232.0,43.28,9.29,Energy-Aware
818,True,196,98,2.0,196,32022.25,227.0,49.93,11.24,Energy-Aware
819,True,120,120,1.0,120,45533.5,262.0,15.46,3.85,Energy-Aware
819,True,180,120,1.5,180,37349.0,247.0,30.65,9.36,Energy-Aware
819,True,240,120,2.0,240,28937.0,241.0,46.27,11.56,Energy-Aware
820,True,91,91,1.0,91,54980.25,239.25,10.45,4.3,Energy-Aware
820,True,137,91,1.5,137,27801.75,230.25,54.72,7.9,Energy-Aware
820,True,182,91,2.0,182,25155.0,225.0,59.03,10.0,Energy-Aware
821,True,110,110,1.0,110,51653.0,251.25,19.36,1.18,Energy-Aware
821,True,165,110,1.5,165,33463.5,239.0,47.76,6.0,Energy-Aware
821,True,220,110,2.0,220,26941.0,231.75,57.94,8.85,Energy-Aware
822,True,114,114,1.0,114,26207.5,333.25,20.85,0.82,Energy-Aware
822,True,171,114,1.5,171,22327.5,318.75,32.57,5.13,Energy-Aware
822,True,228,114,2.0,228,19384.0,308.25,41.46,8.26,Energy-Aware
823,True,104,104,1.0,104,23396.0,258.0,19.04,2.46,Energy-Aware
823,True,156,104,1.5,156,21284.0,240.25,26.35,9.17,Energy-Aware
823,True,208,104,2.0,208,13909.5,236.0,51.87,10.78,Energy-Aware
824,True,105,105,1.0,105,29511.5,306.0,26.65,1.13,Energy-Aware
824,True,158,105,1.5,158,20582.5,289.0,48.84,6.62,Energy-Aware
824,True,210,105,2.0,210,17090.5,280.25,57.52,9.45,Energy-Aware
825,True,100,100,1.0,100,9903.5,221.25,17.69,2.43,Energy-Aware
825,True,150,100,1.5,150,9701.75,208.75,19.36,7.94,Energy-Aware
825,True,200,100,2.0,200,10692.75,203.25,11.13,10.36,Energy-Aware
826,True,78,78,1.0,78,20735.75,301.0,13.17,2.35,Energy-Aware
826,True,117,78,1.5,117,14824.0,288.5,37.92,6.41,Energy-Aware
826,True,156,78,2.0,156,14924.5,280.75,37.5,8.92,Energy-Aware
827,True,107,107,1.0,107,11301.0,266.5,40.55,0.37,Energy-Aware
827,True,161,107,1.5,161,12297.75,249.0,35.3,6.92,Energy-Aware
827,True,214,107,2.0,214,12083.25,244.25,36.43,8.69,Energy-Aware
828,True,98,98,1.0,98,16988.25,251.5,11.96,3.45,Energy-Aware
828,True,147,98,1.5,147,14980.75,238.0,22.36,8.64,Energy-Aware
828,True,196,98,2.0,196,14129.0,233.75,26.78,10.27,Energy-Aware
829,True,103,103,1.0,103,26889.75,375.75,7.63,4.93,Energy-Aware
829,True,155,103,1.5,155,25833.25,365.0,11.26,7.65,Energy-Aware
829,True,206,103,2.0,206,20018.0,356.0,31.23,9.93,Energy-Aware
830,True,106,106,1.0,106,18486.75,273.5,10.81,2.5,Energy-Aware
830,True,159,106,1.5,159,16144.75,263.0,22.11,6.24,Energy-Aware
830,True,212,106,2.0,212,14350.0,257.0,30.77,8.38,Energy-Aware
831,True,111,111,1.0,111,10596.5,188.25,15.17,7.83,Energy-Aware
831,True,167,111,1.5,167,8136.75,177.25,34.86,13.22,Energy-Aware
831,True,222,111,2.0,222,8287.5,172.5,33.65,15.54,Energy-Aware
832,True,129,129,1.0,129,23038.5,367.5,11.16,3.61,Energy-Aware
832,True,194,129,1.5,194,17345.5,351.0,33.11,7.93,Energy-Aware
832,True,258,129,2.0,258,19022.0,344.5,26.65,9.64,Energy-Aware
833,True,101,101,1.0,101,19080.5,262.5,14.12,5.06,Energy-Aware
833,True,152,101,1.5,152,11985.0,250.75,46.06,9.31,Energy-Aware
833,True,202,101,2.0,202,12606.75,241.75,43.26,12.57,Energy-Aware
834,True,94,94,1.0,94,11696.75,282.5,4.16,4.24,Energy-Aware
834,True,141,94,1.5,129,12035.0,273.0,1.39,7.46,Energy-Aware
834,True,188,94,2.0,188,15350.25,264.25,-25.78,10.42,Energy-Aware
835,True,101,101,1.0,101,11834.75,280.5,6.74,4.02,Energy-Aware
835,True,152,101,1.5,149,16785.0,267.5,-32.26,8.47,Energy-Aware
835,True,202,101,2.0,202,16357.0,261.25,-28.89,10.61,Energy-Aware
836,True,107,107,1.0,107,11625.75,248.25,4.62,6.23,Energy-Aware
836,True,161,107,1.5,156,13050.5,238.25,-7.07,10.01,Energy-Aware
836,True,214,107,2.0,214,18189.5,233.5,-49.24,11.8,Energy-Aware
837,True,100,100,1.0,100,63042.25,265.5,3.55,1.85,Energy-Aware
837,True,150,100,1.5,150,29861.0,256.25,54.32,5.27,Energy-Aware
837,True,200,100,2.0,200,25321.75,246.5,61.26,8.87,Energy-Aware
838,True,108,108,1.0,108,61868.75,336.5,10.6,2.32,Energy-Aware
838,True,162,108,1.5,162,37789.75,327.25,45.39,5.01,Energy-Aware
838,True,216,108,2.0,216,35998.5,317.5,47.98,7.84,Energy-Aware
839,True,115,115,1.0,115,48625.5,270.0,10.42,4.34,Energy-Aware
839,True,173,115,1.5,173,33717.25,253.25,37.88,10.27,Energy-Aware
839,True,230,115,2.0,230,25438.75,246.5,53.14,12.67,Energy-Aware
840,True,104,104,1.0,104,26121.5,299.25,22.9,2.13,Energy-Aware
840,True,156,104,1.5,156,23292.5,286.75,31.25,6.21,Energy-Aware
840,True,208,104,2.0,208,22993.5,279.0,32.13,8.75,Energy-Aware
841,True,103,103,1.0,103,20844.0,233.25,19.33,3.22,Energy-Aware
841,True,155,103,1.5,155,22085.5,222.25,14.52,7.78,Energy-Aware
841,True,206,103,2.0,206,15942.5,219.25,38.3,9.02,Energy-Aware
842,True,95,95,1.0,95,33182.75,296.75,2.42,4.58,Energy-Aware
842,True,143,95,1.5,143,25507.0,282.25,24.99,9.24,Energy-Aware
842,True,190,95,2.0,190,22944.25,277.25,32.53,10.85,Energy-Aware
843,True,99,99,1.0,99,15091.5,190.0,21.02,0.26,Energy-Aware
843,True,149,99,1.5,149,14254.25,177.75,25.4,6.69,Energy-Aware
843,True,198,99,2.0,198,13412.75,172.25,29.8,9.58,Energy-Aware
844,True,111,111,1.0,111,18662.75,257.25,22.19,3.83,Energy-Aware
844,True,167,111,1.5,167,18237.25,242.0,23.96,9.53,Energy-Aware
844,True,222,111,2.0,222,18588.0,237.0,22.5,11.4,Energy-Aware
845,True,100,100,1.0,100,23284.25,298.5,14.24,3.94,Energy-Aware
845,True,150,100,1.5,150,21775.0,293.25,19.8,5.63,Energy-Aware
845,True,200,100,2.0,200,23237.0,282.0,14.41,9.25,Energy-Aware
846,True,101,101,1.0,101,32665.5,321.75,24.56,1.68,Energy-Aware
846,True,152,101,1.5,152,24309.25,307.75,43.86,5.96,Energy-Aware
846,True,202,101,2.0,202,24662.25,298.75,43.04,8.71,Energy-Aware
847,True,100,100,1.0,100,20303.25,237.5,44.54,9.0,Energy-Aware
847,True,150,100,1.5,150,17840.5,227.75,51.27,12.74,Energy-Aware
847,True,200,100,2.0,200,18147.5,223.5,50.43,14.37,Energy-Aware
848,True,117,117,1.0,117,30474.25,358.25,29.28,2.32,Energy-Aware
848,True,176,117,1.5,176,27719.75,346.25,35.68,5.59,Energy-Aware
848,True,234,117,2.0,234,26734.0,331.0,37.96,9.75,Energy-Aware
849,True,110,110,1.0,110,21747.5,281.25,7.06,3.6,Energy-Aware
849,True,165,110,1.5,165,19650.75,262.25,16.03,10.11,Energy-Aware
849,True,220,110,2.0,220,15723.5,257.0,32.81,11.91,Energy-Aware
850,True,101,101,1.0,101,20967.5,250.75,-4.48,1.47,Energy-Aware
850,True,152,101,1.5,152,17358.0,236.25,13.51,7.17,Energy-Aware
850,True,202,101,2.0,201,13842.75,231.25,31.02,9.14,Energy-Aware
851,True,90,90,1.0,90,20454.5,242.75,5.39,4.33,Energy-Aware
851,True,135,90,1.5,135,16349.0,235.75,24.38,7.09,Energy-Aware
851,True,180,90,2.0,180,15023.0,230.0,30.51,9.36,Energy-Aware
852,True,95,95,1.0,95,17265.5,302.0,5.92,2.97,Energy-Aware
852,True,143,95,1.5,143,17486.75,289.75,4.71,6.91,Energy-Aware
852,True,190,95,2.0,190,20178.5,281.25,-9.95,9.64,Energy-Aware
853,True,94,94,1.0,94,9177.5,162.25,4.26,7.02,Energy-Aware
853,True,141,94,1.5,141,9001.0,155.75,6.11,10.74,Energy-Aware
853,True,188,94,2.0,188,10251.0,151.75,-6.93,13.04,Energy-Aware
854,True,101,101,1.0,101,11336.0,220.5,11.12,2.76,Energy-Aware
854,True,152,101,1.5,152,13109.0,207.0,-2.78,8.71,Energy-Aware
854,True,202,101,2.0,202,14598.5,202.0,-14.46,10.92,Energy-Aware
855,True,81,81,1.0,81,27425.25,260.5,17.38,5.87,Energy-Aware
855,True,122,81,1.5,116,27589.75,258.25,16.88,6.68,Energy-Aware
855,True,162,81,2.0,162,30815.75,248.5,7.16,10.21,Energy-Aware
856,True,108,108,1.0,108,36076.5,288.0,7.79,3.19,Energy-Aware
856,True,162,108,1.5,162,42100.5,272.75,-7.61,8.32,Energy-Aware
856,True,216,108,2.0,216,29273.75,266.25,25.18,10.5,Energy-Aware
857,True,109,109,1.0,109,26144.0,218.25,12.01,4.07,Energy-Aware
857,True,164,109,1.5,163,26616.75,211.25,10.41,7.14,Energy-Aware
857,True,218,109,2.0,218,21517.0,206.0,27.58,9.45,Energy-Aware
858,True,98,98,1.0,98,71327.5,329.25,4.84,1.5,Energy-Aware
858,True,147,98,1.5,147,30590.5,314.25,59.19,5.98,Energy-Aware
858,True,196,98,2.0,196,22868.25,308.25,69.49,7.78,Energy-Aware
859,True,118,118,1.0,118,43945.25,303.5,28.73,5.23,Energy-Aware
859,True,177,118,1.5,177,27971.75,288.25,54.64,9.99,Energy-Aware
859,True,236,118,2.0,236,19973.0,280.0,67.61,12.57,Energy-Aware
860,True,106,106,1.0,106,38984.75,249.5,13.59,4.68,Energy-Aware
860,True,159,106,1.5,159,23357.75,238.25,48.23,8.98,Energy-Aware
860,True,212,106,2.0,212,15912.5,232.75,64.73,11.08,Energy-Aware
861,True,112,112,1.0,112,20121.75,376.25,3.67,1.38,Energy-Aware
861,True,168,112,1.5,168,23592.75,366.75,-12.95,3.87,Energy-Aware
861,True,224,112,2.0,224,21079.0,354.5,-0.91,7.08,Energy-Aware
862,True,106,106,1.0,106,18680.25,351.5,7.29,2.63,Energy-Aware
862,True,159,106,1.5,159,22150.0,339.5,-9.93,5.96,Energy-Aware
862,True,212,106,2.0,212,16220.0,327.25,19.5,9.35,Energy-Aware
863,True,103,103,1.0,103,11481.25,217.75,13.03,5.94,Energy-Aware
863,True,155,103,1.5,155,12176.25,209.75,7.76,9.4,Energy-Aware
863,True,206,103,2.0,206,11401.0,204.0,13.64,11.88,Energy-Aware
864,True,102,102,1.0,102,24165.5,306.5,13.58,1.29,Energy-Aware
864,True,153,102,1.5,153,25420.0,295.0,9.09,4.99,Energy-Aware
864,True,204,102,2.0,204,26569.25,286.5,4.98,7.73,Energy-Aware
865,True,103,103,1.0,103,21350.0,319.75,23.28,1.39,Energy-Aware
865,True,155,103,1.5,155,28644.5,306.0,-2.94,5.63,Energy-Aware
865,True,206,103,2.0,206,25984.5,297.75,6.62,8.17,Energy-Aware
866,True,121,121,1.0,121,19090.5,266.75,-0.28,6.07,Energy-Aware
866,True,182,121,1.5,182,36002.75,261.5,-89.12,7.92,Energy-Aware
866,True,242,121,2.0,242,23158.0,255.0,-21.65,10.21,Energy-Aware
867,True,107,107,1.0,107,49343.0,254.75,19.38,2.67,Energy-Aware
867,True,161,107,1.5,161,33043.75,241.75,46.01,7.64,Energy-Aware
867,True,214,107,2.0,214,19782.5,237.5,67.68,9.26,Energy-Aware
868,True,128,128,1.0,128,68663.0,393.75,-0.17,2.23,Energy-Aware
868,True,192,128,1.5,192,37966.0,380.25,44.61,5.59,Energy-Aware
868,True,256,128,2.0,256,32629.25,367.25,52.4,8.81,Energy-Aware
869,True,111,111,1.0,111,63672.25,295.75,5.84,3.74,Energy-Aware
869,True,167,111,1.5,167,40320.5,279.75,40.37,8.95,Energy-Aware
869,True,222,111,2.0,222,24276.25,271.0,64.1,11.8,Energy-Aware
870,True,103,103,1.0,103,18443.0,297.0,29.96,3.96,Energy-Aware
870,True,155,103,1.5,154,16051.5,283.5,39.04,8.33,Energy-Aware
870,True,206,103,2.0,206,17259.0,276.0,34.45,10.75,Energy-Aware
871,True,111,111,1.0,111,22664.0,339.5,20.82,0.95,Energy-Aware
871,True,167,111,1.5,167,23126.25,324.75,19.21,5.25,Energy-Aware
871,True,222,111,2.0,222,19145.75,311.75,33.11,9.04,Energy-Aware
872,True,106,106,1.0,106,13013.5,214.75,20.56,1.26,Energy-Aware
872,True,159,106,1.5,159,11931.0,200.5,27.17,7.82,Energy-Aware
872,True,212,106,2.0,212,12217.75,196.5,25.42,9.66,Energy-Aware
873,True,124,124,1.0,124,38943.75,395.0,2.75,0.19,Energy-Aware
873,True,186,124,1.5,186,35260.0,376.0,11.95,4.99,Energy-Aware
873,True,248,124,2.0,248,32262.0,362.25,19.43,8.46,Energy-Aware
874,True,111,111,1.0,111,33960.5,322.25,12.11,1.83,Energy-Aware
874,True,167,111,1.5,166,29957.0,312.0,22.47,4.95,Energy-Aware
874,True,222,111,2.0,222,25504.5,300.25,33.99,8.53,Energy-Aware
875,True,118,118,1.0,118,36043.5,362.75,6.07,1.16,Energy-Aware
875,True,177,118,1.5,177,33193.75,350.25,13.49,4.56,Energy-Aware
875,True,236,118,2.0,236,27903.0,341.0,27.28,7.08,Energy-Aware
876,True,87,87,1.0,87,35482.0,263.0,9.51,6.65,Energy-Aware
876,True,131,87,1.5,131,21692.5,254.0,44.68,9.85,Energy-Aware
876,True,174,87,2.0,174,20039.0,246.5,48.89,12.51,Energy-Aware
877,True,102,102,1.0,102,24880.25,230.5,17.54,4.36,Energy-Aware
877,True,153,102,1.5,153,22964.75,217.75,23.89,9.65,Energy-Aware
877,True,204,102,2.0,204,18865.75,212.25,37.47,11.93,Energy-Aware
878,True,108,108,1.0,108,34312.0,325.75,16.35,3.98,Energy-Aware
878,True,162,108,1.5,162,31195.0,312.25,23.95,7.96,Energy-Aware
878,True,216,108,2.0,216,24782.5,305.75,39.58,9.87,Energy-Aware
879,True,95,95,1.0,95,18997.75,231.5,25.49,8.59,Energy-Aware
879,True,143,95,1.5,142,18925.0,223.25,25.77,11.85,Energy-Aware
879,True,190,95,2.0,190,19003.75,219.0,25.47,13.52,Energy-Aware
880,True,110,110,1.0,110,21686.25,294.5,5.81,1.67,Energy-Aware
880,True,165,110,1.5,165,21259.5,284.25,7.67,5.09,Energy-Aware
880,True,220,110,2.0,220,22733.25,272.25,1.26,9.1,Energy-Aware
881,True,130,130,1.0,130,31112.5,339.0,-1.56,2.02,Energy-Aware
881,True,195,130,1.5,195,33657.25,324.75,-9.86,6.14,Energy-Aware
881,True,260,130,2.0,260,37028.0,319.0,-20.87,7.8,Energy-Aware
882,True,104,104,1.0,104,33439.5,236.5,12.13,5.12,Energy-Aware
882,True,156,104,1.5,148,33333.75,228.75,12.41,8.22,Energy-Aware
882,True,208,104,2.0,208,23176.25,220.25,39.1,11.63,Energy-Aware
883,True,111,111,1.0,111,46564.75,324.5,0.13,0.69,Energy-Aware
883,True,167,111,1.5,167,46285.0,312.75,0.73,4.28,Energy-Aware
883,True,222,111,2.0,222,31538.25,304.0,32.36,6.96,Energy-Aware
884,True,90,90,1.0,90,74710.5,402.75,1.14,0.86,Energy-Aware
884,True,135,90,1.5,132,56691.0,390.25,24.99,3.94,Energy-Aware
884,True,180,90,2.0,180,58037.0,385.0,23.2,5.23,Energy-Aware
885,True,107,107,1.0,107,53635.75,229.25,15.01,2.86,Energy-Aware
885,True,161,107,1.5,161,29045.5,217.25,53.98,7.94,Energy-Aware
885,True,214,107,2.0,214,22398.75,211.0,64.51,10.59,Energy-Aware
886,True,111,111,1.0,111,52804.0,284.5,21.65,4.85,Energy-Aware
886,True,167,111,1.5,167,38391.75,265.25,43.03,11.29,Energy-Aware
886,True,222,111,2.0,222,23609.0,260.75,64.97,12.79,Energy-Aware
887,True,107,107,1.0,107,72666.0,294.5,15.52,4.77,Energy-Aware
887,True,161,107,1.5,161,49637.25,288.0,42.3,6.87,Energy-Aware
887,True,214,107,2.0,214,36320.0,281.5,57.78,8.97,Energy-Aware
888,True,88,88,1.0,88,46670.75,271.25,13.19,3.21,Energy-Aware
888,True,132,88,1.5,132,21733.5,263.25,59.57,6.07,Energy-Aware
888,True,176,88,2.0,168,27701.5,256.0,48.47,8.65,Energy-Aware
889,True,103,103,1.0,103,31003.5,244.75,14.63,7.64,Energy-Aware
889,True,155,103,1.5,153,25313.5,230.5,30.3,13.02,Energy-Aware
889,True,206,103,2.0,206,18899.0,226.25,47.96,14.62,Energy-Aware
890,True,111,111,1.0,111,48353.0,329.5,11.77,3.09,Energy-Aware
890,True,167,111,1.5,167,36205.75,315.75,33.94,7.13,Energy-Aware
890,True,222,111,2.0,222,35455.75,307.25,35.31,9.63,Energy-Aware
891,True,108,108,1.0,108,69555.5,310.75,10.57,4.46,Energy-Aware
891,True,162,108,1.5,162,46470.0,298.75,40.25,8.15,Energy-Aware
891,True,216,108,2.0,216,27416.0,289.5,64.75,10.99,Energy-Aware
892,True,100,100,1.0,100,44437.75,217.0,20.38,7.26,Energy-Aware
892,True,150,100,1.5,150,30478.5,208.0,45.39,11.11,Energy-Aware
892,True,200,100,2.0,200,16988.0,204.0,69.56,12.82,Energy-Aware
893,True,113,113,1.0,113,42267.25,265.0,18.21,2.84,Energy-Aware
893,True,170,113,1.5,170,38851.0,253.0,24.82,7.24,Energy-Aware
893,True,226,113,2.0,226,21586.5,248.25,58.23,8.98,Energy-Aware
894,True,103,103,1.0,103,46577.0,404.5,14.38,0.86,Energy-Aware
894,True,155,103,1.5,146,31920.5,397.25,41.32,2.63,Energy-Aware
894,True,206,103,2.0,206,29234.0,381.5,46.26,6.5,Energy-Aware
895,True,94,94,1.0,94,12370.5,209.0,27.12,1.53,Energy-Aware
895,True,141,94,1.5,141,15532.75,194.75,8.49,8.24,Energy-Aware
895,True,188,94,2.0,188,18129.5,190.0,-6.81,10.48,Energy-Aware
896,True,108,108,1.0,108,16652.75,238.25,45.07,2.06,Energy-Aware
896,True,162,108,1.5,146,16515.5,227.0,45.52,6.68,Energy-Aware
896,True,216,108,2.0,216,19323.5,218.5,36.26,10.17,Energy-Aware
897,True,108,108,1.0,108,76813.5,319.0,6.72,2.0,Energy-Aware
897,True,162,108,1.5,162,26478.75,303.0,67.85,6.91,Energy-Aware
897,True,216,108,2.0,216,25451.0,291.0,69.09,10.6,Energy-Aware
898,True,115,115,1.0,115,60182.75,311.5,20.74,5.53,Energy-Aware
898,True,173,115,1.5,173,39924.5,298.5,47.42,9.48,Energy-Aware
898,True,230,115,2.0,230,24341.75,291.75,67.94,11.52,Energy-Aware
899,True,90,90,1.0,90,70478.75,248.0,11.98,9.07,Energy-Aware
899,True,135,90,1.5,135,34412.75,234.5,57.02,14.02,Energy-Aware
899,True,180,90,2.0,180,23367.5,229.0,70.82,16.04,Energy-Aware
900,True,102,102,1.0,102,15566.0,223.75,14.93,5.69,Energy-Aware
900,True,153,102,1.5,152,16044.5,209.5,12.32,11.7,Energy-Aware
900,True,204,102,2.0,204,17218.5,205.0,5.9,13.59,Energy-Aware
901,True,86,86,1.0,86,15643.75,221.25,10.66,4.74,Energy-Aware
901,True,129,86,1.5,129,13348.5,208.0,23.76,10.44,Energy-Aware
901,True,172,86,2.0,172,15557.5,204.25,11.15,12.06,Energy-Aware
902,True,113,113,1.0,113,18302.5,279.5,11.05,4.69,Energy-Aware
902,True,170,113,1.5,170,23999.25,270.25,-16.63,7.84,Energy-Aware
902,True,226,113,2.0,226,21963.5,265.25,-6.74,9.55,Energy-Aware
903,True,99,99,1.0,99,38843.5,282.75,8.57,3.17,Energy-Aware
903,True,149,99,1.5,149,30387.5,270.25,28.48,7.45,Energy-Aware
903,True,198,99,2.0,198,29518.0,264.75,30.52,9.33,Energy-Aware
904,True,105,105,1.0,105,41268.75,326.5,1.6,4.25,Energy-Aware
904,True,158,105,1.5,157,40170.25,311.75,4.22,8.58,Energy-Aware
904,True,210,105,2.0,210,37849.0,303.75,9.75,10.92,Energy-Aware
905,True,114,114,1.0,114,41181.0,318.0,-1.03,0.39,Energy-Aware
905,True,171,114,1.5,171,44346.75,304.0,-8.8,4.78,Energy-Aware
905,True,228,114,2.0,228,28933.0,294.5,29.02,7.75,Energy-Aware
906,True,116,116,1.0,116,59463.5,328.25,8.89,3.53,Energy-Aware
906,True,174,116,1.5,171,45207.25,316.25,30.74,7.05,Energy-Aware
906,True,232,116,2.0,232,27631.5,307.75,57.67,9.55,Energy-Aware
907,True,93,93,1.0,93,71518.0,299.25,8.84,4.16,Energy-Aware
907,True,140,93,1.5,140,40779.25,285.75,48.02,8.49,Energy-Aware
907,True,186,93,2.0,186,42951.25,281.25,45.25,9.93,Energy-Aware
908,True,89,89,1.0,89,68406.5,250.25,2.86,3.66,Energy-Aware
908,True,134,89,1.5,134,29606.25,242.0,57.96,6.83,Energy-Aware
908,True,178,89,2.0,176,26987.0,234.25,61.68,9.82,Energy-Aware
909,True,104,104,1.0,104,48655.0,276.5,15.06,2.38,Energy-Aware
909,True,156,104,1.5,156,29635.0,269.5,48.26,4.85,Energy-Aware
909,True,208,104,2.0,208,27144.75,260.75,52.61,7.94,Energy-Aware
910,True,115,115,1.0,115,61665.75,350.0,1.74,1.13,Energy-Aware
910,True,173,115,1.5,173,40224.0,340.75,35.9,3.74,Energy-Aware
910,True,230,115,2.0,229,38460.0,327.0,38.71,7.63,Energy-Aware
911,True,86,86,1.0,86,75246.25,331.5,0.69,1.49,Energy-Aware
911,True,129,86,1.5,129,33749.25,316.75,55.46,5.87,Energy-Aware
911,True,172,86,2.0,172,34232.5,310.25,54.82,7.8,Energy-Aware
912,True,112,112,1.0,112,30477.25,315.25,7.37,3.22,Energy-Aware
912,True,168,112,1.5,168,31415.25,298.25,4.52,8.44,Energy-Aware
912,True,224,112,2.0,224,24515.25,291.5,25.49,10.51,Energy-Aware
913,True,104,104,1.0,104,39727.25,370.0,6.69,3.39,Energy-Aware
913,True,156,104,1.5,156,33398.5,361.0,21.55,5.74,Energy-Aware
913,True,208,104,2.0,208,34707.5,349.75,18.48,8.68,Energy-Aware
914,True,94,94,1.0,94,23752.25,196.0,8.76,8.3,Energy-Aware
914,True,141,94,1.5,141,19957.0,186.5,23.34,12.75,Energy-Aware
914,True,188,94,2.0,188,17082.0,182.5,34.38,14.62,Energy-Aware
915,True,114,114,1.0,114,22976.5,265.25,11.39,5.52,Energy-Aware
915,True,171,114,1.5,171,20205.25,255.0,22.08,9.17,Energy-Aware
915,True,228,114,2.0,228,20231.5,249.25,21.97,11.22,Energy-Aware
916,True,105,105,1.0,105,22515.75,254.5,3.25,3.87,Energy-Aware
916,True,158,105,1.5,158,19541.0,242.75,16.03,8.31,Energy-Aware
916,True,210,105,2.0,210,17204.5,238.5,26.07,9.92,Energy-Aware
917,True,120,120,1.0,120,25330.25,311.25,17.9,4.3,Energy-Aware
917,True,180,120,1.5,180,22633.5,296.25,26.64,8.92,Energy-Aware
917,True,240,120,2.0,240,22171.75,290.25,28.14,10.76,Energy-Aware
918,True,100,100,1.0,100,22709.5,276.25,13.91,3.41,Energy-Aware
918,True,150,100,1.5,150,23082.5,263.25,12.49,7.95,Energy-Aware
918,True,200,100,2.0,200,22905.0,257.0,13.17,10.14,Energy-Aware
919,True,97,97,1.0,97,20067.0,251.5,0.33,4.46,Energy-Aware
919,True,146,97,1.5,146,19349.5,240.75,3.9,8.55,Energy-Aware
919,True,194,97,2.0,194,21320.5,237.0,-5.89,9.97,Energy-Aware
920,True,104,104,1.0,104,21378.25,273.75,9.27,3.44,Energy-Aware
920,True,156,104,1.5,153,20782.25,255.0,11.8,10.05,Energy-Aware
920,True,208,104,2.0,208,23647.5,250.0,-0.36,11.82,Energy-Aware
921,True,114,114,1.0,114,60718.5,323.5,20.77,2.78,Energy-Aware
921,True,171,114,1.5,159,35679.5,319.75,53.44,3.91,Energy-Aware
921,True,228,114,2.0,228,36126.25,304.75,52.86,8.41,Energy-Aware
922,True,102,102,1.0,102,40412.5,237.0,30.66,3.46,Energy-Aware
922,True,153,102,1.5,153,28825.25,224.5,50.54,8.55,Energy-Aware
922,True,204,102,2.0,204,28575.0,220.5,50.97,10.18,Energy-Aware
923,True,114,114,1.0,114,31407.75,201.5,19.73,3.36,Energy-Aware
923,True,171,114,1.5,169,33585.75,191.75,14.16,8.03,Energy-Aware
923,True,228,114,2.0,228,22945.25,185.0,41.36,11.27,Energy-Aware
924,True,74,74,1.0,74,50388.5,197.5,9.08,4.82,Energy-Aware
924,True,111,74,1.5,111,27233.5,196.75,50.86,5.18,Energy-Aware
924,True,148,74,2.0,148,21390.25,188.75,61.4,9.04,Energy-Aware
925,True,110,110,1.0,110,62889.75,314.25,12.64,4.99,Energy-Aware
925,True,165,110,1.5,165,32315.5,306.75,55.11,7.26,Energy-Aware
925,True,220,110,2.0,220,29115.25,292.25,59.56,11.64,Energy-Aware
926,True,103,103,1.0,103,68529.5,341.25,9.79,2.01,Energy-Aware
926,True,155,103,1.5,155,38425.25,327.0,49.42,6.1,Energy-Aware
926,True,206,103,2.0,206,36509.5,315.25,51.94,9.48,Energy-Aware
927,True,98,98,1.0,98,20099.5,262.25,3.42,2.87,Energy-Aware
927,True,147,98,1.5,147,18779.25,248.25,9.77,8.06,Energy-Aware
927,True,196,98,2.0,196,22024.25,244.25,-5.83,9.54,Energy-Aware
928,True,108,108,1.0,108,23435.5,312.25,11.53,3.55,Energy-Aware
928,True,162,108,1.5,162,27239.5,303.75,-2.83,6.18,Energy-Aware
928,True,216,108,2.0,216,26435.25,297.5,0.21,8.11,Energy-Aware
929,True,102,102,1.0,102,20684.5,277.0,10.5,3.4,Energy-Aware
929,True,153,102,1.5,153,23273.5,267.5,-0.71,6.71,Energy-Aware
929,True,204,102,2.0,204,23171.5,262.0,-0.26,8.63,Energy-Aware
930,True,114,114,1.0,114,58255.75,345.25,33.39,2.33,Energy-Aware
930,True,171,114,1.5,171,31283.75,329.5,64.23,6.79,Energy-Aware
930,True,228,114,2.0,228,33132.0,322.0,62.12,8.91,Energy-Aware
931,True,124,124,1.0,124,62974.0,363.5,21.33,2.87,Energy-Aware
931,True,186,124,1.5,186,32740.0,355.75,59.1,4.94,Energy-Aware
931,True,248,124,2.0,248,40225.5,342.75,49.75,8.42,Energy-Aware
932,True,101,101,1.0,101,95100.5,298.25,1.01,0.33,Energy-Aware
932,True,152,101,1.5,152,38390.0,285.25,60.04,4.68,Energy-Aware
932,True,202,101,2.0,202,24446.0,275.75,74.55,7.85,Energy-Aware
933,True,93,93,1.0,93,26592.25,306.0,4.58,5.04,Energy-Aware
933,True,140,93,1.5,132,24857.5,299.25,10.81,7.14,Energy-Aware
933,True,186,93,2.0,186,28184.5,290.0,-1.13,10.01,Energy-Aware
934,True,99,99,1.0,99,18503.75,241.75,0.83,6.3,Energy-Aware
934,True,149,99,1.5,149,19582.0,228.25,-4.95,11.53,Energy-Aware
934,True,198,99,2.0,198,22138.25,225.25,-18.65,12.69,Energy-Aware
935,True,109,109,1.0,109,27834.5,325.75,-1.17,3.55,Energy-Aware
935,True,164,109,1.5,164,28833.75,317.75,-4.81,5.92,Energy-Aware
935,True,218,109,2.0,218,28122.0,310.5,-2.22,8.07,Energy-Aware
936,True,99,99,1.0,99,80747.0,293.0,0.41,3.14,Energy-Aware
936,True,149,99,1.5,148,46631.5,284.25,42.49,6.03,Energy-Aware
936,True,198,99,2.0,198,39597.0,275.25,51.16,9.01,Energy-Aware
937,True,93,93,1.0,93,89586.25,307.5,4.76,3.15,Energy-Aware
937,True,140,93,1.5,138,45560.25,302.25,51.57,4.8,Energy-Aware
937,True,186,93,2.0,186,47742.5,292.5,49.25,7.87,Energy-Aware
938,True,73,73,1.0,73,73943.75,302.0,-0.09,0.74,Energy-Aware
938,True,110,73,1.5,110,55752.25,291.75,24.53,4.11,Energy-Aware
938,True,146,73,2.0,146,40621.5,287.75,45.01,5.42,Energy-Aware
939,True,105,105,1.0,105,50875.75,231.25,18.98,4.64,Energy-Aware
939,True,158,105,1.5,157,37688.25,219.5,39.98,9.48,Energy-Aware
939,True,210,105,2.0,210,24706.0,215.25,60.66,11.24,Energy-Aware
940,True,122,122,1.0,122,51153.75,313.75,5.72,1.03,Energy-Aware
940,True,183,122,1.5,183,51610.0,295.5,4.88,6.78,Energy-Aware
940,True,244,122,2.0,244,42664.25,287.5,21.37,9.31,Energy-Aware
941,True,99,99,1.0,99,83742.75,314.5,12.39,3.97,Energy-Aware
941,True,149,99,1.5,149,42580.25,304.75,55.46,6.95,Energy-Aware
941,True,198,99,2.0,198,47515.5,293.25,50.29,10.46,Energy-Aware
942,True,102,102,1.0,102,54518.75,254.0,8.65,3.15,Energy-Aware
942,True,153,102,1.5,153,33764.25,247.5,43.42,5.62,Energy-Aware
942,True,204,102,2.0,204,34792.0,237.25,41.7,9.53,Energy-Aware
943,True,126,126,1.0,126,54548.75,332.25,23.64,1.7,Energy-Aware
943,True,189,126,1.5,189,53858.0,316.0,24.6,6.51,Energy-Aware
943,True,252,126,2.0,252,41502.5,309.5,41.9,8.43,Energy-Aware
944,True,97,97,1.0,97,85279.0,332.75,7.18,3.69,Energy-Aware
944,True,146,97,1.5,146,52590.75,324.0,42.76,6.22,Energy-Aware
944,True,194,97,2.0,194,46528.25,316.5,49.36,8.39,Energy-Aware
945,True,111,111,1.0,111,63086.0,339.0,15.57,5.64,Energy-Aware
945,True,167,111,1.5,167,38417.25,324.75,48.59,9.6,Energy-Aware
945,True,222,111,2.0,222,34224.5,319.0,54.2,11.2,Energy-Aware
946,True,103,103,1.0,103,74994.25,323.75,5.68,2.34,Energy-Aware
946,True,155,103,1.5,155,38052.25,310.25,52.14,6.41,Energy-Aware
946,True,206,103,2.0,206,33391.25,300.25,58.0,9.43,Energy-Aware
947,True,104,104,1.0,104,56342.0,239.75,10.8,5.14,Energy-Aware
947,True,156,104,1.5,156,34791.75,231.25,44.92,8.51,Energy-Aware
947,True,208,104,2.0,208,23487.25,224.0,62.82,11.37,Energy-Aware
948,True,104,104,1.0,104,25344.75,271.0,5.94,-1.12,Energy-Aware
948,True,156,104,1.5,156,24638.5,255.5,8.57,4.66,Energy-Aware
948,True,208,104,2.0,208,28833.75,249.75,-7.0,6.81,Energy-Aware
949,True,94,94,1.0,94,23406.75,215.5,3.19,3.25,Energy-Aware
949,True,141,94,1.5,141,17250.75,203.5,28.65,8.64,Energy-Aware
949,True,188,94,2.0,188,19879.5,199.5,17.78,10.44,Energy-Aware
950,True,89,89,1.0,89,26575.25,235.25,1.57,1.47,Energy-Aware
950,True,134,89,1.5,132,18087.0,226.5,33.01,5.13,Energy-Aware
950,True,178,89,2.0,178,20901.75,219.25,22.58,8.17,Energy-Aware
951,True,100,100,1.0,100,42113.25,178.5,2.89,5.93,Energy-Aware
951,True,150,100,1.5,150,21852.25,167.75,49.61,11.59,Energy-Aware
951,True,200,100,2.0,200,16497.25,164.5,61.96,13.31,Energy-Aware
952,True,90,90,1.0,90,49047.75,197.5,11.4,9.51,Energy-Aware
952,True,135,90,1.5,135,21022.0,191.0,62.03,12.49,Energy-Aware
952,True,180,90,2.0,180,25999.75,185.75,53.03,14.89,Energy-Aware
953,True,92,92,1.0,92,68771.25,235.25,6.0,1.98,Energy-Aware
953,True,138,92,1.5,138,34022.25,218.75,53.5,8.85,Energy-Aware
953,True,184,92,2.0,184,32126.25,214.25,56.09,10.73,Energy-Aware
954,True,121,121,1.0,121,60024.75,398.75,7.92,2.68,Energy-Aware
954,True,182,121,1.5,182,43192.0,387.25,33.74,5.49,Energy-Aware
954,True,242,121,2.0,242,40283.5,371.75,38.2,9.27,Energy-Aware
955,True,116,116,1.0,116,43737.0,293.75,8.15,3.13,Energy-Aware
955,True,174,116,1.5,174,30536.25,279.0,35.87,8.0,Energy-Aware
955,True,232,116,2.0,232,21894.75,273.25,54.02,9.89,Energy-Aware
956,True,112,112,1.0,112,70258.0,421.5,-0.17,1.98,Energy-Aware
956,True,168,112,1.5,168,47755.0,414.0,31.91,3.72,Energy-Aware
956,True,224,112,2.0,224,34011.25,402.0,51.51,6.51,Energy-Aware
957,True,120,120,1.0,120,21963.75,312.25,43.37,2.04,Energy-Aware
957,True,180,120,1.5,180,18311.0,295.5,52.79,7.29,Energy-Aware
957,True,240,120,2.0,240,16807.5,287.5,56.67,9.8,Energy-Aware
958,True,102,102,1.0,102,15817.5,258.5,53.22,6.26,Energy-Aware
958,True,153,102,1.5,153,17760.75,242.0,47.47,12.24,Energy-Aware
958,True,204,102,2.0,204,14397.25,237.75,57.42,13.78,Energy-Aware
959,True,101,101,1.0,101,26907.0,325.75,44.01,3.41,Energy-Aware
959,True,152,101,1.5,152,22007.5,307.0,54.2,8.97,Energy-Aware
959,True,202,101,2.0,202,18508.25,300.75,61.49,10.82,Energy-Aware
960,True,93,93,1.0,93,24248.5,342.0,3.23,2.77,Energy-Aware
960,True,140,93,1.5,140,17904.0,328.0,28.55,6.75,Energy-Aware
960,True,186,93,2.0,186,17816.5,319.25,28.9,9.24,Energy-Aware
961,True,108,108,1.0,108,18624.5,321.75,16.41,2.72,Energy-Aware
961,True,162,108,1.5,162,15998.0,311.5,28.2,5.82,Energy-Aware
961,True,216,108,2.0,216,17603.75,300.25,20.99,9.22,Energy-Aware
962,True,93,93,1.0,93,15808.5,273.5,24.5,1.62,Energy-Aware
962,True,140,93,1.5,140,13668.0,258.0,34.73,7.19,Energy-Aware
962,True,186,93,2.0,186,15543.0,250.75,25.77,9.8,Energy-Aware
963,True,104,104,1.0,104,17299.5,217.75,9.68,4.81,Energy-Aware
963,True,156,104,1.5,156,16040.25,209.0,16.25,8.63,Energy-Aware
963,True,208,104,2.0,208,15612.5,204.0,18.49,10.82,Energy-Aware
964,True,98,98,1.0,98,20153.5,219.25,8.52,5.9,Energy-Aware
964,True,147,98,1.5,147,16169.0,207.0,26.61,11.16,Energy-Aware
964,True,196,98,2.0,196,17282.0,202.75,21.55,12.98,Energy-Aware
965,True,110,110,1.0,110,23044.0,288.25,1.31,3.03,Energy-Aware
965,True,165,110,1.5,155,21652.5,276.75,7.27,6.9,Energy-Aware
965,True,220,110,2.0,220,19563.0,266.5,16.22,10.34,Energy-Aware
966,True,76,76,1.0,76,39477.0,220.75,5.65,6.46,Energy-Aware
966,True,114,76,1.5,114,24588.5,212.75,41.23,9.85,Energy-Aware
966,True,152,76,2.0,152,20601.25,207.5,50.76,12.08,Energy-Aware
967,True,100,100,1.0,100,28900.75,239.25,19.76,5.99,Energy-Aware
967,True,150,100,1.5,150,22559.25,222.25,37.37,12.67,Energy-Aware
967,True,200,100,2.0,200,22260.5,217.0,38.2,14.73,Energy-Aware
968,True,108,108,1.0,108,41264.5,279.0,11.99,3.38,Energy-Aware
968,True,162,108,1.5,162,28602.5,266.0,39.0,7.88,Energy-Aware
968,True,216,108,2.0,216,23348.0,259.5,50.21,10.13,Energy-Aware
969,True,104,104,1.0,104,22187.0,264.0,2.2,4.17,Energy-Aware
969,True,156,104,1.5,156,21296.5,249.75,6.13,9.35,Energy-Aware
969,True,208,104,2.0,208,19120.25,245.0,15.72,11.07,Energy-Aware
970,True,97,97,1.0,97,27991.0,247.5,11.07,4.26,Energy-Aware
970,True,146,97,1.5,146,20927.25,231.25,33.51,10.54,Energy-Aware
970,True,194,97,2.0,194,19938.25,226.25,36.66,12.48,Energy-Aware
971,True,76,76,1.0,76,28269.25,224.75,5.35,5.17,Energy-Aware
971,True,114,76,1.5,114,19224.25,214.25,35.63,9.6,Energy-Aware
971,True,152,76,2.0,152,20014.5,207.5,32.99,12.45,Energy-Aware
972,True,96,96,1.0,96,29851.25,319.5,1.78,2.07,Energy-Aware
972,True,144,96,1.5,143,29314.0,304.5,3.55,6.67,Energy-Aware
972,True,192,96,2.0,192,25385.0,297.75,16.48,8.74,Energy-Aware
973,True,105,105,1.0,105,18461.75,232.5,7.41,1.9,Energy-Aware
973,True,158,105,1.5,158,22572.0,215.5,-13.21,9.07,Energy-Aware
973,True,210,105,2.0,210,16190.0,209.5,18.8,11.6,Energy-Aware
974,True,111,111,1.0,111,23269.25,282.25,1.45,2.34,Energy-Aware
974,True,167,111,1.5,167,25271.5,273.25,-7.03,5.45,Energy-Aware
974,True,222,111,2.0,222,21900.25,260.25,7.25,9.95,Energy-Aware
975,True,115,115,1.0,115,21727.75,268.75,13.12,3.07,Energy-Aware
975,True,173,115,1.5,173,30621.0,257.25,-22.44,7.21,Energy-Aware
975,True,230,115,2.0,230,34928.0,249.25,-39.66,10.1,Energy-Aware
976,True,101,101,1.0,101,24880.75,272.75,40.01,3.71,Energy-Aware
976,True,152,101,1.5,152,29837.5,260.5,28.06,8.03,Energy-Aware
976,True,202,101,2.0,202,32114.0,254.25,22.57,10.24,Energy-Aware
977,True,113,113,1.0,113,29824.0,324.75,22.33,1.96,Energy-Aware
977,True,170,113,1.5,170,43589.25,311.0,-13.52,6.11,Energy-Aware
977,True,226,113,2.0,226,35933.0,303.0,6.42,8.53,Energy-Aware
978,True,110,110,1.0,110,63808.0,303.0,10.64,4.34,Energy-Aware
978,True,165,110,1.5,164,68086.0,290.75,4.65,8.21,Energy-Aware
978,True,220,110,2.0,220,60665.25,282.25,15.04,10.89,Energy-Aware
979,True,95,95,1.0,95,60643.5,286.0,8.58,1.21,Energy-Aware
979,True,143,95,1.5,143,53755.0,273.5,18.96,5.53,Energy-Aware
979,True,190,95,2.0,190,58365.0,266.0,12.01,8.12,Energy-Aware
980,True,94,94,1.0,94,53625.5,250.25,17.32,2.72,Energy-Aware
980,True,141,94,1.5,141,53616.0,238.5,17.33,7.29,Energy-Aware
980,True,188,94,2.0,188,48725.5,235.5,24.87,8.45,Energy-Aware
981,True,104,104,1.0,104,97987.5,330.5,6.85,3.36,Energy-Aware
981,True,156,104,1.5,156,85517.5,321.5,18.7,5.99,Energy-Aware
981,True,208,104,2.0,208,77087.75,314.25,26.72,8.11,Energy-Aware
982,True,102,102,1.0,102,60337.5,204.0,13.14,7.48,Energy-Aware
982,True,153,102,1.5,153,48758.25,198.0,29.81,10.2,Energy-Aware
982,True,204,102,2.0,204,46686.75,192.25,32.79,12.81,Energy-Aware
983,True,114,114,1.0,114,66079.25,254.75,18.07,3.23,Energy-Aware
983,True,171,114,1.5,171,63019.75,237.5,21.86,9.78,Energy-Aware
983,True,228,114,2.0,228,55071.25,232.75,31.72,11.59,Energy-Aware
984,True,112,112,1.0,112,99284.75,319.75,4.16,1.99,Energy-Aware
984,True,168,112,1.5,168,83126.25,309.25,19.76,5.21,Energy-Aware
984,True,224,112,2.0,224,66846.5,297.75,35.47,8.74,Energy-Aware
985,True,91,91,1.0,91,74566.25,228.5,9.14,3.28,Energy-Aware
985,True,137,91,1.5,137,55367.75,212.5,32.53,10.05,Energy-Aware
985,True,182,91,2.0,182,55088.5,208.5,32.87,11.75,Energy-Aware
986,True,112,112,1.0,112,95294.25,326.25,11.66,2.83,Energy-Aware
986,True,168,112,1.5,168,85205.0,308.75,21.01,8.04,Energy-Aware
986,True,224,112,2.0,224,70858.25,300.75,34.31,10.42,Energy-Aware
987,True,112,112,1.0,112,82481.5,324.5,3.6,1.67,Energy-Aware
987,True,168,112,1.5,168,53736.25,309.75,37.19,6.14,Energy-Aware
987,True,224,112,2.0,224,23698.0,301.25,72.3,8.71,Energy-Aware
988,True,79,79,1.0,79,81691.75,261.75,8.68,2.42,Energy-Aware
988,True,119,79,1.5,119,52862.0,249.25,40.91,7.08,Energy-Aware
988,True,158,79,2.0,158,49969.25,244.75,44.14,8.76,Energy-Aware
989,True,123,123,1.0,123,64101.75,312.25,14.01,1.96,Energy-Aware
989,True,185,123,1.5,185,52064.5,297.25,30.15,6.67,Energy-Aware
989,True,246,123,2.0,246,27980.0,292.5,62.46,8.16,Energy-Aware
990,True,110,110,1.0,110,26057.0,310.75,32.58,2.81,Energy-Aware
990,True,165,110,1.5,165,27782.0,299.75,28.11,6.25,Energy-Aware
990,True,220,110,2.0,220,22680.0,289.0,41.31,9.62,Energy-Aware
991,True,81,81,1.0,81,32875.0,226.75,21.17,1.73,Energy-Aware
991,True,122,81,1.5,122,15406.5,214.75,63.06,6.93,Energy-Aware
991,True,162,81,2.0,162,15428.0,209.5,63.01,9.21,Energy-Aware
992,True,100,100,1.0,100,31591.0,278.0,13.2,2.46,Energy-Aware
992,True,150,100,1.5,150,21551.0,269.0,40.79,5.61,Energy-Aware
992,True,200,100,2.0,200,24053.0,259.75,33.91,8.86,Energy-Aware
993,True,103,103,1.0,103,56334.5,355.5,1.7,1.32,Energy-Aware
993,True,155,103,1.5,155,46533.0,337.0,18.8,6.45,Energy-Aware
993,True,206,103,2.0,206,41839.25,332.0,26.99,7.84,Energy-Aware
994,True,103,103,1.0,103,39466.75,260.25,7.77,2.89,Energy-Aware
994,True,155,103,1.5,155,27285.5,248.5,36.24,7.28,Energy-Aware
994,True,206,103,2.0,206,26522.75,241.75,38.02,9.79,Energy-Aware
995,True,65,65,1.0,65,31289.75,293.75,2.61,1.51,Energy-Aware
995,True,98,65,1.5,98,29280.5,283.0,8.86,5.11,Energy-Aware
995,True,130,65,2.0,130,22968.25,275.75,28.51,7.54,Energy-Aware
996,True,110,110,1.0,110,64944.25,335.5,11.7,2.47,Energy-Aware
996,True,165,110,1.5,165,41103.0,321.25,44.12,6.61,Energy-Aware
996,True,220,110,2.0,220,35241.75,311.5,52.09,9.45,Energy-Aware
997,True,103,103,1.0,103,33597.25,214.0,31.93,6.45,Energy-Aware
997,True,155,103,1.5,155,20794.75,204.25,57.87,10.71,Energy-Aware
997,True,206,103,2.0,206,21626.75,200.25,56.19,12.46,Energy-Aware
998,True,114,114,1.0,114,40167.0,251.75,17.47,1.76,Energy-Aware
998,True,171,114,1.5,171,29110.75,237.75,40.19,7.22,Energy-Aware
998,True,228,114,2.0,228,23647.0,232.0,51.41,9.46,Energy-Aware
999,True,101,101,1.0,101,55241.0,278.75,-0.84,5.19,Energy-Aware
999,True,152,101,1.5,147,34984.0,269.25,36.14,8.42,Energy-Aware
999,True,202,101,2.0,202,29814.25,264.0,45.58,10.2,Energy-Aware
1000,True,99,99,1.0,99,31553.0,186.0,6.58,6.3,Energy-Aware
1000,True,149,99,1.5,148,22505.25,177.0,33.37,10.83,Energy-Aware
1000,True,198,99,2.0,198,18829.75,174.0,44.25,12.34,Energy-Aware
1001,True,101,101,1.0,101,35162.75,220.5,10.46,9.17,Energy-Aware
1001,True,152,101,1.5,148,25396.25,210.75,35.33,13.18,Energy-Aware
1001,True,202,101,2.0,202,22734.0,206.25,42.11,15.04,Energy-Aware
1002,True,106,106,1.0,106,41359.0,232.5,2.25,3.63,Energy-Aware
1002,True,159,106,1.5,159,32995.5,219.25,22.02,9.12,Energy-Aware
1002,True,212,106,2.0,212,19887.0,215.5,53.0,10.67,Energy-Aware
1003,True,120,120,1.0,120,44992.5,291.5,23.46,3.95,Energy-Aware
1003,True,180,120,1.5,180,37663.5,281.0,35.93,7.41,Energy-Aware
1003,True,240,120,2.0,240,36462.0,273.5,37.97,9.88,Energy-Aware
1004,True,103,103,1.0,103,54936.25,308.0,27.17,2.45,Energy-Aware
1004,True,155,103,1.5,155,45361.5,297.25,39.87,5.86,Energy-Aware
1004,True,206,103,2.0,206,27769.5,288.25,63.19,8.71,Energy-Aware
1005,True,87,87,1.0,87,36695.75,256.25,39.63,3.21,Energy-Aware
1005,True,131,87,1.5,131,23635.0,245.75,61.12,7.18,Energy-Aware
1005,True,174,87,2.0,174,27693.0,238.75,54.44,9.82,Energy-Aware
1006,True,119,119,1.0,119,21520.25,240.25,48.01,2.73,Energy-Aware
1006,True,179,119,1.5,179,27144.0,226.5,34.42,8.3,Energy-Aware
1006,True,238,119,2.0,238,26953.5,219.5,34.88,11.13,Energy-Aware
1007,True,95,95,1.0,95,27607.0,209.5,30.24,5.42,Energy-Aware
1007,True,143,95,1.5,143,19896.0,199.75,49.73,9.82,Energy-Aware
1007,True,190,95,2.0,190,19519.75,194.25,50.68,12.3,Energy-Aware
1008,True,93,93,1.0,93,51142.25,250.0,12.01,3.66,Energy-Aware
1008,True,140,93,1.5,140,29910.5,235.25,48.54,9.34,Energy-Aware
1008,True,186,93,2.0,186,28984.25,227.5,50.13,12.33,Energy-Aware
1009,True,94,94,1.0,94,51135.5,234.75,1.82,8.03,Energy-Aware
1009,True,141,94,1.5,141,33220.25,222.75,36.22,12.73,Energy-Aware
1009,True,188,94,2.0,188,30717.5,217.75,41.02,14.69,Energy-Aware
1010,True,103,103,1.0,103,39496.0,252.0,15.94,3.26,Energy-Aware
1010,True,155,103,1.5,155,20757.75,236.25,55.82,9.31,Energy-Aware
1010,True,206,103,2.0,206,21159.5,229.0,54.97,12.09,Energy-Aware
1011,True,94,94,1.0,94,29432.5,234.0,15.33,6.02,Energy-Aware
1011,True,141,94,1.5,141,24248.0,221.75,30.24,10.94,Energy-Aware
1011,True,188,94,2.0,188,19188.25,217.25,44.8,12.75,Energy-Aware
1012,True,86,86,1.0,86,29724.25,216.25,10.89,5.05,Energy-Aware
1012,True,129,86,1.5,129,20726.0,204.75,37.87,10.1,Energy-Aware
1012,True,172,86,2.0,172,16657.0,201.25,50.07,11.64,Energy-Aware
1013,True,107,107,1.0,107,42024.0,323.25,4.93,3.15,Energy-Aware
1013,True,161,107,1.5,161,32443.5,310.25,26.6,7.04,Energy-Aware
1013,True,214,107,2.0,214,33076.75,300.25,25.17,10.04,Energy-Aware
1014,True,103,103,1.0,103,22731.0,248.0,21.4,5.52,Energy-Aware
1014,True,155,103,1.5,155,26023.75,235.0,10.01,10.48,Energy-Aware
1014,True,206,103,2.0,206,23663.5,229.25,18.17,12.67,Energy-Aware
1015,True,94,94,1.0,94,28367.25,289.75,-0.4,2.52,Energy-Aware
1015,True,141,94,1.5,141,25963.25,275.0,8.1,7.49,Energy-Aware
1015,True,188,94,2.0,188,27481.0,266.25,2.73,10.43,Energy-Aware
1016,True,112,112,1.0,112,27856.5,272.0,16.7,4.48,Energy-Aware
1016,True,168,112,1.5,168,34502.75,258.75,-3.17,9.13,Energy-Aware
1016,True,224,112,2.0,224,25143.5,254.5,24.82,10.62,Energy-Aware
1017,True,106,106,1.0,106,54802.75,341.25,13.21,2.92,Energy-Aware
1017,True,159,106,1.5,159,41750.75,330.25,33.88,6.05,Energy-Aware
1017,True,212,106,2.0,212,31326.5,318.5,50.39,9.39,Energy-Aware
1018,True,95,95,1.0,95,55792.75,311.5,11.08,1.58,Energy-Aware
1018,True,143,95,1.5,143,32974.5,302.75,47.45,4.34,Energy-Aware
1018,True,190,95,2.0,190,29580.0,289.25,52.86,8.61,Energy-Aware
1019,True,108,108,1.0,108,26237.75,220.25,16.0,3.5,Energy-Aware
1019,True,162,108,1.5,162,22053.25,204.25,29.4,10.51,Energy-Aware
1019,True,216,108,2.0,216,15502.75,196.25,50.37,14.02,Energy-Aware
1020,True,100,100,1.0,100,22286.0,278.25,13.85,3.64,Energy-Aware
1020,True,150,100,1.5,150,15496.0,269.0,40.09,6.84,Energy-Aware
1020,True,200,100,2.0,200,19194.5,259.75,25.8,10.04,Energy-Aware
1021,True,102,102,1.0,102,15568.5,217.0,17.42,4.51,Energy-Aware
1021,True,153,102,1.5,148,13270.75,208.5,29.61,8.25,Energy-Aware
1021,True,204,102,2.0,204,14357.0,203.25,23.84,10.56,Energy-Aware
1022,True,92,92,1.0,92,22131.5,242.5,8.37,4.43,Energy-Aware
1022,True,138,92,1.5,138,14006.0,233.0,42.01,8.18,Energy-Aware
1022,True,184,92,2.0,181,14428.75,227.5,40.26,10.34,Energy-Aware
1023,True,112,112,1.0,112,32496.0,289.0,9.18,6.4,Energy-Aware
1023,True,168,112,1.5,168,33833.75,280.0,5.45,9.31,Energy-Aware
1023,True,224,112,2.0,224,22820.25,274.25,36.23,11.17,Energy-Aware
1024,True,86,86,1.0,86,41798.25,291.5,8.94,3.87,Energy-Aware
1024,True,129,86,1.5,129,24855.75,282.0,45.85,7.01,Energy-Aware
1024,True,172,86,2.0,172,28067.0,275.25,38.85,9.23,Energy-Aware
1025,True,107,107,1.0,107,40020.25,266.0,6.38,1.12,Energy-Aware
1025,True,161,107,1.5,161,32003.25,250.0,25.13,7.06,Energy-Aware
1025,True,214,107,2.0,214,31597.75,239.5,26.08,10.97,Energy-Aware
1026,True,170,113,1.5,170,60423.5,341.5,20.05,5.01,Energy-Aware
1026,True,226,113,2.0,226,43817.5,329.75,42.03,8.28,Energy-Aware
1027,True,110,110,1.0,110,59451.25,297.75,6.5,0.92,Energy-Aware
1027,True,165,110,1.5,165,44992.75,282.5,29.24,5.99,Energy-Aware
1027,True,220,110,2.0,220,36550.25,274.25,42.52,8.74,Energy-Aware
1028,True,99,99,1.0,99,60478.5,240.0,2.98,3.71,Energy-Aware
1028,True,149,99,1.5,149,35036.25,228.0,43.8,8.53,Energy-Aware
1028,True,198,99,2.0,198,26833.0,223.5,56.96,10.33,Energy-Aware
1029,True,107,107,1.0,107,48608.5,273.75,17.67,3.35,Energy-Aware
1029,True,161,107,1.5,161,39748.5,257.0,32.68,9.27,Energy-Aware
1029,True,214,107,2.0,214,27315.0,251.5,53.74,11.21,Energy-Aware
1030,True,102,102,1.0,102,50321.25,249.5,8.79,3.95,Energy-Aware
1030,True,153,102,1.5,153,32823.75,239.25,40.5,7.89,Energy-Aware
1030,True,204,102,2.0,204,28357.0,232.0,48.6,10.68,Energy-Aware
1031,True,116,116,1.0,116,40957.25,261.75,3.92,3.5,Energy-Aware
1031,True,174,116,1.5,172,26490.0,253.0,37.86,6.73,Energy-Aware
1031,True,232,116,2.0,232,23778.0,242.0,44.22,10.78,Energy-Aware
1032,True,109,109,1.0,109,29310.0,214.75,22.64,5.91,Energy-Aware
1032,True,164,109,1.5,161,26997.5,204.0,28.74,10.62,Energy-Aware
1032,True,218,109,2.0,218,22733.5,199.5,40.0,12.6,Energy-Aware
1033,True,92,92,1.0,92,39862.25,241.5,12.54,6.67,Energy-Aware
1033,True,138,92,1.5,138,17620.25,231.75,61.34,10.43,Energy-Aware
1033,True,184,92,2.0,184,27445.0,225.75,39.78,12.75,Energy-Aware
1034,True,78,78,1.0,78,57215.25,308.5,0.96,2.83,Energy-Aware
1034,True,117,78,1.5,117,33819.75,304.0,41.46,4.25,Energy-Aware
1034,True,156,78,2.0,152,29509.0,292.0,48.92,8.03,Energy-Aware
1035,True,104,104,1.0,104,65573.25,337.25,18.17,1.46,Energy-Aware
1035,True,156,104,1.5,156,45772.5,319.25,42.88,6.72,Energy-Aware
1035,True,208,104,2.0,208,31460.75,312.5,60.74,8.69,Energy-Aware
1036,True,87,87,1.0,87,64711.25,249.75,10.98,5.31,Energy-Aware
1036,True,131,87,1.5,131,21784.75,244.75,70.03,7.2,Energy-Aware
1036,True,174,87,2.0,174,34505.25,235.25,52.53,10.81,Energy-Aware
1037,True,107,107,1.0,107,58257.25,276.25,-0.66,4.41,Energy-Aware
1037,True,161,107,1.5,160,28888.0,269.0,50.08,6.92,Energy-Aware
1037,True,214,107,2.0,214,27992.5,257.5,51.63,10.9,Energy-Aware
1038,True,105,105,1.0,105,67878.25,372.5,11.14,0.53,Energy-Aware
1038,True,158,105,1.5,158,40096.5,359.0,47.51,4.14,Energy-Aware
1038,True,210,105,2.0,210,33332.0,348.0,56.36,7.08,Energy-Aware
1039,True,100,100,1.0,100,43498.0,233.0,19.34,6.89,Energy-Aware
1039,True,150,100,1.5,150,27632.0,220.5,48.76,11.89,Energy-Aware
1039,True,200,100,2.0,200,23137.0,216.25,57.1,13.59,Energy-Aware
1040,True,116,116,1.0,116,53992.25,347.25,6.87,3.81,Energy-Aware
1040,True,174,116,1.5,174,42277.5,339.0,27.08,6.09,Energy-Aware
1040,True,232,116,2.0,232,34836.25,326.0,39.91,9.7,Energy-Aware
1041,True,77,77,1.0,77,53718.75,253.5,2.41,3.52,Energy-Aware
1041,True,116,77,1.5,116,24359.0,246.5,55.75,6.18,Energy-Aware
1041,True,154,77,2.0,154,30017.75,237.0,45.47,9.8,Energy-Aware
1042,True,101,101,1.0,101,34251.5,255.0,19.26,2.67,Energy-Aware
1042,True,152,101,1.5,152,36587.25,240.25,13.75,8.3,Energy-Aware
1042,True,202,101,2.0,202,24287.25,236.25,42.75,9.83,Energy-Aware
1043,True,93,93,1.0,93,29279.5,196.5,23.47,4.84,Energy-Aware
1043,True,140,93,1.5,140,20954.5,185.5,45.23,10.17,Energy-Aware
1043,True,186,93,2.0,186,21904.25,181.0,42.75,12.35,Energy-Aware
1044,True,117,117,1.0,117,25759.0,219.5,29.12,5.49,Energy-Aware
1044,True,176,117,1.5,176,26753.0,214.5,26.38,7.64,Energy-Aware
1044,True,234,117,2.0,234,24378.5,208.75,32.92,10.12,Energy-Aware
1045,True,96,96,1.0,96,30833.5,209.75,17.98,5.73,Energy-Aware
1045,True,144,96,1.5,144,32742.5,200.75,12.9,9.78,Energy-Aware
1045,True,192,96,2.0,192,27749.5,196.5,26.19,11.69,Energy-Aware
1046,True,109,109,1.0,109,35042.75,283.5,14.94,4.14,Energy-Aware
1046,True,164,109,1.5,164,37401.75,275.0,9.21,7.02,Energy-Aware
1046,True,218,109,2.0,218,30335.25,261.0,26.36,11.75,Energy-Aware
1047,True,118,118,1.0,118,34390.0,294.25,26.62,4.31,Energy-Aware
1047,True,177,118,1.5,177,27266.0,279.5,41.82,9.11,Energy-Aware
1047,True,236,118,2.0,236,20953.0,269.5,55.29,12.36,Energy-Aware
1048,True,106,106,1.0,106,34112.5,228.5,11.4,5.48,Energy-Aware
1048,True,159,106,1.5,159,27247.25,214.5,29.23,11.27,Energy-Aware
1048,True,212,106,2.0,212,18816.5,210.0,51.13,13.13,Energy-Aware
1049,True,119,119,1.0,119,45042.75,332.75,23.22,6.27,Energy-Aware
1049,True,179,119,1.5,179,33659.0,317.0,42.62,10.7,Energy-Aware
1049,True,238,119,2.0,238,24440.25,310.75,58.34,12.46,Energy-Aware
1050,True,113,113,1.0,113,18365.0,306.25,22.21,3.39,Energy-Aware
1050,True,170,113,1.5,170,14749.25,290.25,37.52,8.44,Energy-Aware
1050,True,226,113,2.0,226,14638.0,283.75,38.0,10.49,Energy-Aware
1051,True,99,99,1.0,99,25192.25,313.75,3.61,0.71,Energy-Aware
1051,True,149,99,1.5,149,15899.25,299.75,39.16,5.14,Energy-Aware
1051,True,198,99,2.0,198,15849.75,289.25,39.35,8.47,Energy-Aware
1052,True,104,104,1.0,104,16417.25,197.75,5.09,12.5,Energy-Aware
1052,True,156,104,1.5,156,9845.75,192.25,43.08,14.93,Energy-Aware
1052,True,208,104,2.0,208,9082.0,187.0,47.5,17.26,Energy-Aware
1053,True,97,97,1.0,97,10445.5,213.75,8.79,5.32,Energy-Aware
1053,True,146,97,1.5,146,10840.0,207.5,5.34,8.08,Energy-Aware
1053,True,194,97,2.0,193,11435.25,202.5,0.15,10.3,Energy-Aware
1054,True,123,123,1.0,123,17619.5,347.0,5.39,5.06,Energy-Aware
1054,True,185,123,1.5,185,21510.5,332.75,-15.5,8.96,Energy-Aware
1054,True,246,123,2.0,246,23113.5,322.5,-24.11,11.76,Energy-Aware
1055,True,118,118,1.0,118,17018.0,319.75,0.65,1.16,Energy-Aware
1055,True,177,118,1.5,177,21446.5,305.5,-25.21,5.56,Energy-Aware
1055,True,236,118,2.0,230,21779.0,295.25,-27.15,8.73,Energy-Aware
1056,True,106,106,1.0,106,19948.5,203.25,4.49,2.05,Energy-Aware
1056,True,159,106,1.5,157,23967.25,191.25,-14.76,7.83,Energy-Aware
1056,True,212,106,2.0,212,20029.0,186.75,4.1,10.0,Energy-Aware
1057,True,92,92,1.0,92,31622.0,302.0,8.14,3.21,Energy-Aware
1057,True,138,92,1.5,124,27305.5,291.25,20.68,6.65,Energy-Aware
1057,True,184,92,2.0,183,40629.75,283.25,-18.03,9.21,Energy-Aware
1058,True,98,98,1.0,98,29256.75,289.0,-3.31,3.1,Energy-Aware
1058,True,147,98,1.5,147,27091.0,278.5,4.34,6.62,Energy-Aware
1058,True,196,98,2.0,196,32737.5,271.5,-15.6,8.97,Energy-Aware
1059,True,113,113,1.0,113,52578.25,267.25,30.56,2.55,Energy-Aware
1059,True,170,113,1.5,170,23557.5,251.5,68.89,8.3,Energy-Aware
1059,True,226,113,2.0,226,17299.5,245.25,77.15,10.57,Energy-Aware
1060,True,105,105,1.0,105,74402.75,255.25,7.64,3.13,Energy-Aware
1060,True,158,105,1.5,158,19555.5,248.25,75.73,5.79,Energy-Aware
1060,True,210,105,2.0,210,18302.75,236.25,77.28,10.34,Energy-Aware
1061,True,100,100,1.0,100,61855.0,243.5,22.46,4.98,Energy-Aware
1061,True,150,100,1.5,150,23476.0,231.0,70.57,9.85,Energy-Aware
1061,True,200,100,2.0,200,17773.5,225.25,77.72,12.1,Energy-Aware
1062,True,108,108,1.0,108,14990.5,291.5,9.0,2.67,Energy-Aware
1062,True,162,108,1.5,150,15582.5,281.5,5.41,6.01,Energy-Aware
1062,True,216,108,2.0,216,16574.5,271.75,-0.61,9.27,Energy-Aware
1063,True,93,93,1.0,93,11839.0,242.5,18.35,5.37,Energy-Aware
1063,True,140,93,1.5,140,11284.25,233.75,22.18,8.78,Energy-Aware
1063,True,186,93,2.0,186,13311.0,229.25,8.2,10.54,Energy-Aware
1064,True,90,90,1.0,90,16655.75,323.75,12.2,3.86,Energy-Aware
1064,True,135,90,1.5,135,16005.0,309.75,15.63,8.02,Energy-Aware
1064,True,180,90,2.0,180,24923.75,300.25,-31.39,10.84,Energy-Aware
1065,True,113,113,1.0,113,41301.5,317.5,24.45,2.61,Energy-Aware
1065,True,170,113,1.5,170,18571.5,305.5,66.03,6.29,Energy-Aware
1065,True,226,113,2.0,226,22587.5,300.75,58.68,7.75,Energy-Aware
1066,True,93,93,1.0,93,64359.0,358.75,2.69,2.84,Energy-Aware
1066,True,140,93,1.5,140,22667.0,355.75,65.73,3.66,Energy-Aware
1066,True,186,93,2.0,186,24696.25,341.25,62.66,7.58,Energy-Aware
1067,True,106,106,1.0,106,44980.75,287.0,19.97,3.77,Energy-Aware
1067,True,159,106,1.5,159,24191.75,272.25,56.96,8.72,Energy-Aware
1067,True,212,106,2.0,212,20454.25,265.75,63.61,10.9,Energy-Aware
1068,True,105,105,1.0,105,22335.5,238.75,6.74,4.21,Energy-Aware
1068,True,158,105,1.5,158,16165.75,230.5,32.5,7.52,Energy-Aware
1068,True,210,105,2.0,210,14822.25,227.75,38.11,8.63,Energy-Aware
1069,True,110,110,1.0,110,27046.5,296.25,10.6,3.34,Energy-Aware
1069,True,165,110,1.5,165,24599.0,287.5,18.69,6.2,Energy-Aware
1069,True,220,110,2.0,220,22457.25,275.25,25.77,10.2,Energy-Aware
1070,True,119,119,1.0,119,32268.75,366.5,-1.15,2.53,Energy-Aware
1070,True,179,119,1.5,179,31397.5,353.0,1.58,6.12,Energy-Aware
1070,True,238,119,2.0,224,29410.25,345.75,7.81,8.05,Energy-Aware
1071,True,111,111,1.0,111,29141.5,274.25,11.29,4.77,Energy-Aware
1071,True,167,111,1.5,167,38619.5,257.75,-17.56,10.5,Energy-Aware
1071,True,222,111,2.0,222,20965.5,251.5,36.18,12.67,Energy-Aware
1072,True,124,124,1.0,124,29990.75,322.5,20.02,2.57,Energy-Aware
1072,True,186,124,1.5,186,27932.0,309.5,25.51,6.5,Energy-Aware
1072,True,248,124,2.0,248,32030.75,297.0,14.58,10.27,Energy-Aware
1073,True,102,102,1.0,102,28251.25,246.25,5.89,3.53,Energy-Aware
1073,True,153,102,1.5,153,22866.25,232.0,23.83,9.11,Energy-Aware
1073,True,204,102,2.0,204,22521.0,227.25,24.98,10.97,Energy-Aware
1074,True,98,98,1.0,98,27961.75,257.75,30.69,1.25,Energy-Aware
1074,True,147,98,1.5,147,24860.0,246.0,38.37,5.75,Energy-Aware
1074,True,196,98,2.0,196,17847.0,238.0,55.76,8.81,Energy-Aware
1075,True,90,90,1.0,90,50611.5,310.0,13.25,2.82,Energy-Aware
1075,True,135,90,1.5,135,33916.0,295.5,41.87,7.37,Energy-Aware
1075,True,180,90,2.0,180,24201.5,287.0,58.52,10.03,Energy-Aware
1076,True,74,74,1.0,74,40139.5,190.75,16.51,7.06,Energy-Aware
1076,True,111,74,1.5,111,16238.5,186.0,66.22,9.38,Energy-Aware
1076,True,148,74,2.0,148,17352.5,180.75,63.91,11.94,Energy-Aware
1077,True,96,96,1.0,96,14392.75,234.0,48.81,-0.32,Energy-Aware
1077,True,144,96,1.5,144,12986.5,216.75,53.81,7.07,Energy-Aware
1077,True,192,96,2.0,192,11381.75,212.75,59.52,8.79,Energy-Aware
1078,True,69,69,1.0,69,30705.5,244.0,8.51,3.17,Energy-Aware
1078,True,104,69,1.5,104,17257.25,234.0,48.58,7.14,Energy-Aware
1078,True,138,69,2.0,138,11020.25,234.0,67.16,7.14,Energy-Aware
1079,True,90,90,1.0,90,12865.5,177.0,31.83,4.71,Energy-Aware
1079,True,135,90,1.5,135,10465.0,169.25,44.55,8.88,Energy-Aware
1079,True,180,90,2.0,180,8636.0,165.5,54.24,10.9,Energy-Aware


==> figures/DAG_Plots/CarbonVsEnergy/10J_5S_4O_LinePlot_AU-SA.csv <==
SlackCoeff,Carbon_CarbonSavings(%),Carbon_EnergySavings(%),Carbon_UtilizationRatio,Carbon_AvgOptMakeSpan,Energy_CarbonSavings(%),Energy_EnergySavings(%),Energy_UtilizationRatio,Energy_AvgOptMakeSpan
1.0,18.447882462686568,1.828759328358209,55.02,103.6,11.643884220354808,3.5327357609710552,56.61,103.6
1.5,43.68874074074074,3.0850925925925927,40.96,103.6,27.186907407407407,7.716444444444445,47.41,103.6
2.0,52.286314814814816,3.2766574074074075,31.1,103.6,32.70984259259259,10.27175,42.12,103.6


==> figures/DAG_Plots/Effect_of_Trace/Heterogen/10J_5S_4O_BoxPlot.csv <==
Instance,Location,IsCarbonAware,MaxMakeSpan,MinMakeSpan,SlackCoeff,Makespan,CarbonConsumption(g),EnergyConsumption(kWh),CarbonSavings(%),EnergySavings(%)
0,TEX,True,105,105,1.0,105,98849.25,236.25,12.56,7.53
1,TEX,True,102,102,1.0,102,118405.5,289.25,7.57,2.77
2,TEX,True,104,104,1.0,104,121840.5,298.5,6.46,3.48
3,TEX,True,95,95,1.0,95,101009.0,208.25,11.33,10.14
4,TEX,True,70,70,1.0,70,111186.0,232.5,2.45,1.48
5,TEX,True,108,108,1.0,108,109750.0,226.75,11.76,8.84
6,TEX,True,117,117,1.0,117,143129.0,314.25,7.85,3.83
7,TEX,True,117,117,1.0,117,135487.0,300.0,7.02,3.61
8,TEX,True,108,108,1.0,108,116974.75,257.0,6.69,2.19
9,TEX,True,100,100,1.0,100,96844.5,275.0,10.93,2.14
10,TEX,True,111,111,1.0,111,113318.75,314.5,12.46,2.25
11,TEX,True,106,106,1.0,106,143339.5,378.0,5.87,1.95
12,TEX,True,117,117,1.0,117,98399.0,302.25,7.36,1.14
13,TEX,True,112,112,1.0,112,125305.0,366.25,3.23,0.88
14,TEX,True,101,101,1.0,101,100830.5,313.0,8.12,3.99
15,TEX,True,106,106,1.0,106,128840.25,296.0,7.48,3.97
16,TEX,True,102,102,1.0,102,111306.25,264.0,12.6,5.04
17,TEX,True,123,123,1.0,123,155477.75,345.0,9.82,4.83
18,TEX,True,105,105,1.0,105,76360.75,295.0,16.87,1.5
19,TEX,True,100,100,1.0,100,56037.5,241.0,28.33,-0.94
20,TEX,True,102,102,1.0,102,103172.0,344.25,19.82,3.1
21,TEX,True,99,99,1.0,99,63581.75,252.75,5.62,1.94
22,TEX,True,111,111,1.0,111,68408.75,249.5,4.33,3.67
23,TEX,True,86,86,1.0,86,77131.0,315.75,5.62,2.17
24,TEX,True,105,105,1.0,105,75321.0,268.75,13.85,6.6
25,TEX,True,98,98,1.0,98,75294.0,269.5,5.15,-0.84
26,TEX,True,105,105,1.0,105,68877.75,239.25,14.02,4.87
27,TEX,True,100,100,1.0,100,55333.5,203.75,17.7,1.69
28,TEX,True,117,117,1.0,117,115307.5,352.5,4.24,1.26
29,TEX,True,83,83,1.0,83,69133.0,254.25,6.91,4.42
30,TEX,True,94,94,1.0,94,63516.75,238.25,13.87,3.05
31,TEX,True,89,89,1.0,89,89084.25,311.5,8.98,1.27
32,TEX,True,110,110,1.0,110,74672.0,283.75,5.68,1.99
33,TEX,True,106,106,1.0,106,84573.0,301.75,12.41,4.05
34,TEX,True,103,103,1.0,103,57234.25,206.5,11.59,6.67
35,TEX,True,118,118,1.0,118,87989.75,292.0,14.46,2.5
36,TEX,True,98,98,1.0,98,69234.0,214.5,18.43,4.35
37,TEX,True,99,99,1.0,99,75389.75,235.25,10.2,5.62
38,TEX,True,98,98,1.0,98,86531.75,263.0,12.96,4.8
39,TEX,True,93,93,1.0,93,123903.0,292.0,9.11,3.07
40,TEX,True,118,118,1.0,118,164501.75,358.75,4.61,2.51
41,TEX,True,102,102,1.0,102,120069.0,272.5,8.28,5.79
42,TEX,True,128,128,1.0,128,159900.0,356.0,7.16,1.18
43,TEX,True,94,94,1.0,94,114449.75,234.25,3.4,2.8
44,TEX,True,96,96,1.0,96,155950.0,320.25,6.42,4.55
45,TEX,True,111,111,1.0,111,116969.25,250.75,5.68,3.74
46,TEX,True,100,100,1.0,100,169952.0,377.25,2.74,1.89
47,TEX,True,109,109,1.0,109,118052.75,256.0,10.71,8.24
48,TEX,True,107,107,1.0,107,78530.5,229.5,10.94,1.29
49,TEX,True,114,114,1.0,114,94990.0,273.5,14.59,5.61
50,TEX,True,93,93,1.0,93,108919.75,299.5,8.6,4.54
51,TEX,True,98,98,1.0,98,100280.0,284.5,8.5,2.82
52,TEX,True,104,104,1.0,104,132297.0,353.5,4.54,2.82
53,TEX,True,119,119,1.0,119,130288.5,350.75,6.29,4.49
54,TEX,True,99,99,1.0,99,70430.0,240.0,12.23,4.57
55,TEX,True,105,105,1.0,105,82544.0,260.75,11.2,3.43
56,TEX,True,121,121,1.0,121,74713.5,217.0,10.33,2.36
57,TEX,True,99,99,1.0,99,81960.0,192.25,8.13,5.53
58,TEX,True,113,113,1.0,113,148197.25,338.0,6.18,3.08
59,TEX,True,95,95,1.0,95,131337.0,302.25,5.04,3.51
60,TEX,True,102,102,1.0,102,111521.5,276.0,6.34,4.83
61,TEX,True,101,101,1.0,101,131081.0,320.0,4.63,2.74
62,TEX,True,91,91,1.0,91,138539.5,337.0,4.24,2.67
63,TEX,True,122,122,1.0,122,189102.5,375.25,2.03,1.12
64,TEX,True,106,106,1.0,106,158469.75,309.25,3.81,3.28
65,TEX,True,98,98,1.0,98,105752.25,207.75,6.8,6.94
66,TEX,True,115,115,1.0,115,160365.75,305.0,2.07,2.01
67,TEX,True,117,117,1.0,117,170334.0,327.75,4.06,2.74
68,TEX,True,102,102,1.0,102,97781.0,188.0,11.57,10.16
69,TEX,True,109,109,1.0,109,141584.25,275.0,3.24,3.17
70,TEX,True,98,98,1.0,98,105691.5,208.5,8.45,7.33
71,TEX,True,99,99,1.0,99,140590.75,276.5,4.77,3.74
72,TEX,True,119,119,1.0,119,158850.5,346.5,2.9,1.63
73,TEX,True,101,101,1.0,101,141653.0,307.75,6.21,4.8
74,TEX,True,106,106,1.0,106,135176.25,292.25,8.27,5.19
75,TEX,True,111,111,1.0,111,182040.25,403.5,2.7,2.6
76,TEX,True,93,93,1.0,93,164859.75,364.25,2.64,2.15
77,TEX,True,113,113,1.0,113,127010.5,286.75,7.01,3.37
78,TEX,True,98,98,1.0,98,69533.0,241.0,17.21,3.21
79,TEX,True,94,94,1.0,94,63377.5,223.5,10.89,4.39
80,TEX,True,104,104,1.0,104,90831.75,289.25,10.15,4.54
81,TEX,True,112,112,1.0,112,125519.75,303.5,8.55,1.06
82,TEX,True,113,113,1.0,113,111562.0,271.25,15.12,1.9
83,TEX,True,98,98,1.0,98,108471.75,269.25,7.33,4.18
84,TEX,True,102,102,1.0,102,123936.5,313.75,3.46,1.8
85,TEX,True,112,112,1.0,112,90953.0,234.5,7.68,1.68
86,TEX,True,107,107,1.0,107,115203.25,295.5,5.91,2.31
87,TEX,True,96,96,1.0,96,93398.5,223.75,5.95,3.24
88,TEX,True,109,109,1.0,109,119148.75,279.0,7.92,3.29
89,TEX,True,114,114,1.0,114,118992.75,270.25,8.62,2.88
90,TEX,True,100,100,1.0,100,92926.5,241.0,4.49,0.21
91,TEX,True,109,109,1.0,109,96264.25,256.5,6.08,2.29
92,TEX,True,124,124,1.0,124,84712.75,256.5,12.55,-1.08
93,TEX,True,117,117,1.0,117,77939.5,310.5,10.57,3.27
94,TEX,True,108,108,1.0,108,74396.0,291.5,8.1,2.67
95,TEX,True,95,95,1.0,95,58981.5,246.25,12.53,3.71
96,TEX,True,100,100,1.0,100,66406.75,300.0,4.35,1.4
97,TEX,True,91,91,1.0,91,60179.25,282.25,4.51,2.34
98,TEX,True,82,82,1.0,82,58874.5,278.75,4.81,0.54
99,TEX,True,98,98,1.0,98,50562.5,228.0,20.84,3.39
100,TEX,True,110,110,1.0,110,84672.75,338.25,2.02,1.6
101,TEX,True,123,123,1.0,123,80726.0,329.25,12.69,4.22
102,TEX,True,90,90,1.0,90,47362.25,254.25,5.93,2.68
103,TEX,True,95,95,1.0,95,44868.0,243.5,15.4,2.31
104,TEX,True,119,119,1.0,119,73307.25,359.0,3.02,0.62
105,TEX,True,100,100,1.0,100,66811.5,228.0,7.22,2.88
106,TEX,True,108,108,1.0,108,107750.75,355.25,6.8,0.63
107,TEX,True,98,98,1.0,98,84200.25,287.5,6.37,3.04
108,TEX,True,104,104,1.0,104,75091.5,227.75,13.17,3.19
109,TEX,True,103,103,1.0,103,108457.0,301.75,13.59,1.39
110,TEX,True,108,108,1.0,108,88160.0,260.5,9.61,0.38
111,TEX,True,108,108,1.0,108,59327.75,278.25,7.67,3.55
112,TEX,True,98,98,1.0,98,61277.0,291.25,3.54,1.85
113,TEX,True,89,89,1.0,89,58979.5,294.5,6.09,1.01
114,TEX,True,95,95,1.0,95,80287.5,266.0,3.21,-0.38
115,TEX,True,105,105,1.0,105,67102.75,235.75,14.76,6.63
116,TEX,True,98,98,1.0,98,64701.0,227.25,10.09,0.33
117,TEX,True,135,135,1.0,135,130879.0,374.0,13.91,2.73
118,TEX,True,109,109,1.0,109,73014.0,211.5,12.09,3.31
119,TEX,True,116,116,1.0,116,91982.5,280.75,9.33,2.85
120,TEX,True,99,99,1.0,99,91492.25,263.0,7.87,2.05
121,TEX,True,95,95,1.0,95,79934.75,233.75,4.49,2.3
122,TEX,True,96,96,1.0,96,73434.0,219.5,8.66,1.46
123,TEX,True,116,116,1.0,116,72570.5,280.5,17.04,6.5
124,TEX,True,85,85,1.0,85,81645.0,300.5,5.77,1.64
125,TEX,True,103,103,1.0,103,64388.0,259.0,16.03,5.04
126,TEX,True,114,114,1.0,114,112396.25,309.0,3.22,0.8
127,TEX,True,115,115,1.0,115,121363.25,327.5,2.14,1.65
128,TEX,True,112,112,1.0,112,99002.0,272.5,7.28,6.03
129,TEX,True,99,99,1.0,99,133633.0,387.75,5.92,2.45
130,TEX,True,100,100,1.0,100,106936.0,331.0,9.32,3.85
131,TEX,True,103,103,1.0,103,70447.0,250.0,22.79,2.91
132,TEX,True,117,117,1.0,117,84059.0,366.5,10.79,2.85
133,TEX,True,117,117,1.0,117,74164.0,324.25,8.39,2.85
134,TEX,True,97,97,1.0,97,48817.0,235.25,13.64,2.28
135,TEX,True,120,120,1.0,120,105961.0,310.5,6.21,2.51
136,TEX,True,111,111,1.0,111,90284.75,268.0,8.15,6.21
137,TEX,True,110,110,1.0,110,93275.75,259.25,5.16,3.53
138,TEX,True,103,103,1.0,103,95020.25,367.0,3.55,0.54
139,TEX,True,114,114,1.0,114,86469.75,335.0,4.62,0.3
140,TEX,True,89,89,1.0,89,73618.5,297.75,5.23,2.85
141,TEX,True,105,105,1.0,105,64141.0,256.5,5.82,0.68
142,TEX,True,100,100,1.0,100,73775.0,319.0,9.41,2.52
143,TEX,True,121,121,1.0,121,92897.0,313.5,7.79,3.69
144,TEX,True,98,98,1.0,98,62091.0,204.5,14.4,1.21
145,TEX,True,105,105,1.0,105,87655.75,266.5,10.79,3.79
146,TEX,True,88,88,1.0,88,105724.75,299.25,9.37,3.7
147,TEX,True,136,136,1.0,136,98407.75,322.5,7.51,2.2
148,TEX,True,96,96,1.0,96,56692.0,220.25,8.54,4.45
149,TEX,True,95,95,1.0,95,76409.25,293.5,2.83,0.51
150,TEX,True,98,98,1.0,98,45716.0,199.5,19.07,1.36
151,TEX,True,97,97,1.0,97,55758.5,238.5,13.38,1.34
152,TEX,True,99,99,1.0,99,70738.25,292.75,9.57,1.93
153,TEX,True,101,101,1.0,101,78108.5,421.5,7.58,2.26
154,TEX,True,79,79,1.0,79,50118.5,281.5,8.65,1.05
155,TEX,True,105,105,1.0,105,62734.75,344.25,7.74,3.91
156,TEX,True,106,106,1.0,106,61277.0,264.5,8.68,5.54
157,TEX,True,117,117,1.0,117,77567.25,329.0,8.65,1.86
158,TEX,True,98,98,1.0,98,59450.5,280.75,8.18,6.42
159,TEX,True,108,108,1.0,108,116493.75,343.75,2.25,0.87
160,TEX,True,105,105,1.0,105,94028.0,288.25,5.13,3.19
161,TEX,True,105,105,1.0,105,100445.0,309.5,4.84,2.52
162,TEX,True,108,108,1.0,108,39564.5,227.5,25.85,3.29
163,TEX,True,107,107,1.0,107,41227.0,236.25,49.23,5.97
164,TEX,True,106,106,1.0,106,48862.5,259.5,20.9,2.08
165,TEX,True,100,100,1.0,100,36664.5,204.5,10.5,3.42
166,TEX,True,100,100,1.0,100,48170.0,272.5,9.01,3.63
167,TEX,True,117,117,1.0,117,66851.0,334.5,16.97,2.48
168,TEX,True,116,116,1.0,116,74129.0,307.5,11.57,3.53
169,TEX,True,95,95,1.0,95,63002.0,285.75,10.34,4.35
170,TEX,True,104,104,1.0,104,58020.0,248.5,6.45,0.4
171,TEX,True,113,113,1.0,113,80945.5,342.0,7.02,4.2
172,TEX,True,99,99,1.0,99,63536.0,270.25,4.8,1.82
173,TEX,True,111,111,1.0,111,56916.5,240.5,3.64,0.93
174,TEX,True,100,100,1.0,100,64492.0,242.75,7.06,2.8
175,TEX,True,100,100,1.0,100,56792.5,225.5,13.08,8.8
176,TEX,True,105,105,1.0,105,72151.5,298.25,9.92,2.45
177,TEX,True,103,103,1.0,103,94474.25,240.5,5.93,4.09
178,TEX,True,106,106,1.0,106,110924.75,279.5,5.78,1.24
179,TEX,True,108,108,1.0,108,113235.5,283.5,4.87,2.74
180,TEX,True,100,100,1.0,100,88516.0,310.0,4.55,1.82
181,TEX,True,114,114,1.0,114,89330.75,310.5,6.64,4.09
182,TEX,True,93,93,1.0,93,77751.5,278.75,11.41,7.08
183,TEX,True,107,107,1.0,107,48046.25,221.75,14.62,5.24
184,TEX,True,95,95,1.0,95,68253.75,317.0,7.52,3.79
185,TEX,True,109,109,1.0,109,48461.75,219.25,8.13,4.78
186,TEX,True,86,86,1.0,86,40810.0,218.0,5.28,4.8
187,TEX,True,92,92,1.0,92,66528.75,347.75,5.02,2.18
188,TEX,True,119,119,1.0,119,80601.75,363.0,3.87,2.16
189,TEX,True,99,99,1.0,99,74180.5,229.5,4.34,2.86
190,TEX,True,110,110,1.0,110,91940.0,317.75,14.53,2.08
191,TEX,True,106,106,1.0,106,75332.5,235.25,10.97,0.84
192,TEX,True,108,108,1.0,108,135240.75,365.5,2.45,1.35
193,TEX,True,103,103,1.0,103,85576.5,246.0,12.96,3.81
194,TEX,True,102,102,1.0,102,95708.25,277.0,11.27,1.07
195,TEX,True,112,112,1.0,112,98300.0,275.75,8.48,3.58
196,TEX,True,104,104,1.0,104,84598.0,241.0,9.13,2.53
197,TEX,True,97,97,1.0,97,105022.5,297.5,6.88,0.67
198,TEX,True,81,81,1.0,81,86851.5,293.25,5.5,4.56
199,TEX,True,110,110,1.0,110,68301.25,219.25,7.17,3.52
200,TEX,True,120,120,1.0,120,103173.0,325.25,9.82,6.87
201,TEX,True,103,103,1.0,103,53339.5,241.75,14.3,1.53
202,TEX,True,97,97,1.0,97,65718.75,273.0,4.49,2.15
203,TEX,True,93,93,1.0,93,89821.75,337.75,4.52,3.02
204,TEX,True,99,99,1.0,99,48698.5,213.0,10.91,4.27
205,TEX,True,82,82,1.0,82,78415.0,351.0,3.11,1.96
206,TEX,True,86,86,1.0,86,70763.75,311.75,5.36,4.3
207,TEX,True,111,111,1.0,111,106679.75,334.5,13.46,1.76
208,TEX,True,103,103,1.0,103,82417.75,267.0,22.12,4.64
209,TEX,True,100,100,1.0,100,92488.0,291.5,13.0,3.64
210,TEX,True,134,134,1.0,134,69398.75,331.25,13.47,0.97
211,TEX,True,110,110,1.0,110,70898.75,309.75,7.61,4.32
212,TEX,True,97,97,1.0,97,38534.25,187.0,21.81,2.86
213,TEX,True,105,105,1.0,105,67390.25,313.25,7.22,3.76
214,TEX,True,98,98,1.0,98,56460.25,269.75,8.16,4.17
215,TEX,True,112,112,1.0,112,74608.5,340.5,8.77,5.22
216,TEX,True,101,101,1.0,101,70144.5,324.25,4.07,3.43
217,TEX,True,105,105,1.0,105,75577.5,341.5,3.76,3.05
218,TEX,True,85,85,1.0,85,47040.5,234.0,6.64,2.19
219,TEX,True,89,89,1.0,89,130671.0,388.25,2.06,1.21
220,TEX,True,124,124,1.0,124,94442.75,300.75,9.02,4.75
221,TEX,True,108,108,1.0,108,81295.0,244.0,9.72,5.06
222,TEX,True,94,94,1.0,94,75910.5,322.75,3.63,2.57
223,TEX,True,107,107,1.0,107,68927.0,249.0,6.23,6.13
224,TEX,True,112,112,1.0,112,76481.5,265.25,7.56,4.33
225,TEX,True,103,103,1.0,103,133087.25,310.5,3.01,2.28
226,TEX,True,100,100,1.0,100,125512.25,296.75,2.94,1.9
227,TEX,True,99,99,1.0,99,132121.5,307.0,2.8,2.69
228,TEX,True,102,102,1.0,102,145416.75,369.25,2.91,1.66
229,TEX,True,111,111,1.0,111,115099.25,296.5,8.19,4.12
230,TEX,True,101,101,1.0,101,108991.25,284.75,7.17,3.23
231,TEX,True,100,100,1.0,100,94973.75,283.5,8.87,0.44
232,TEX,True,111,111,1.0,111,92285.0,269.0,9.62,2.0
233,TEX,True,105,105,1.0,105,81314.25,229.25,11.58,5.56
234,TEX,True,90,90,1.0,90,81686.0,266.5,5.46,2.38
235,TEX,True,111,111,1.0,111,64897.75,228.25,23.7,5.19
236,TEX,True,93,93,1.0,93,70134.75,241.5,15.28,3.5
237,TEX,True,103,103,1.0,103,106275.25,311.75,7.33,1.11
238,TEX,True,108,108,1.0,108,98848.25,287.75,11.04,4.8
239,TEX,True,87,87,1.0,87,94672.5,279.5,7.5,3.2
240,TEX,True,103,103,1.0,103,114915.0,279.5,3.48,2.36
241,TEX,True,103,103,1.0,103,120253.0,293.5,7.27,4.01
242,TEX,True,119,119,1.0,119,132240.0,318.25,6.94,2.23
243,TEX,True,110,110,1.0,110,104842.0,337.25,6.08,2.67
244,TEX,True,99,99,1.0,99,77847.0,268.25,20.87,2.98
245,TEX,True,97,97,1.0,97,78982.0,267.75,17.47,3.69
246,TEX,True,110,110,1.0,110,71047.0,280.5,14.5,3.28
247,TEX,True,71,71,1.0,71,90328.0,280.0,5.95,2.61
248,TEX,True,108,108,1.0,108,64271.75,256.5,17.38,1.82
249,TEX,True,105,105,1.0,105,55690.0,299.5,7.6,3.07
250,TEX,True,97,97,1.0,97,57678.5,336.5,4.92,0.74
251,TEX,True,102,102,1.0,102,41669.25,231.75,11.14,5.31
252,TEX,True,125,125,1.0,125,64529.0,265.75,10.08,-2.21
253,TEX,True,95,95,1.0,95,67479.25,296.25,1.44,0.67
254,TEX,True,107,107,1.0,107,61540.5,266.0,9.69,-1.53
255,TEX,True,87,87,1.0,87,86690.75,270.5,6.15,0.09
256,TEX,True,104,104,1.0,104,85178.25,267.25,9.15,2.99
257,TEX,True,100,100,1.0,100,81816.25,259.75,13.87,3.53
258,TEX,True,99,99,1.0,99,66762.75,242.0,10.02,1.93
259,TEX,True,108,108,1.0,108,66541.25,224.5,13.18,3.75
260,TEX,True,112,112,1.0,112,89713.25,295.75,7.19,2.79
261,TEX,True,117,117,1.0,117,82989.75,349.5,29.5,3.85
262,TEX,True,107,107,1.0,107,83783.5,325.0,20.31,4.9
263,TEX,True,114,114,1.0,114,44640.25,205.75,16.96,2.72
264,TEX,True,101,101,1.0,101,52704.25,323.75,2.82,2.26
265,TEX,True,108,108,1.0,108,37212.25,216.75,9.35,5.35
266,TEX,True,100,100,1.0,100,32846.5,214.5,7.7,1.72
267,TEX,True,99,99,1.0,99,67481.25,255.25,11.8,1.92
268,TEX,True,116,116,1.0,116,65921.75,255.5,12.24,8.34
269,TEX,True,111,111,1.0,111,80403.5,320.25,15.46,3.25
270,TEX,True,124,124,1.0,124,88084.5,355.5,9.07,3.2
271,TEX,True,110,110,1.0,110,75128.25,280.5,5.77,5.08
272,TEX,True,103,103,1.0,103,90436.5,346.75,4.14,1.42
273,TEX,True,106,106,1.0,106,79364.75,287.5,5.68,2.29
274,TEX,True,90,90,1.0,90,78110.75,287.25,6.01,4.33
275,TEX,True,114,114,1.0,114,81776.75,306.75,7.61,3.76
276,TEX,True,99,99,1.0,99,48667.25,250.5,20.18,6.53
277,TEX,True,92,92,1.0,92,46832.0,244.5,5.65,3.46
278,TEX,True,106,106,1.0,106,69949.5,313.5,7.37,3.02
279,TEX,True,114,114,1.0,114,94924.5,287.0,11.26,1.46
280,TEX,True,118,118,1.0,118,89773.5,306.0,19.51,3.85
281,TEX,True,76,76,1.0,76,54725.0,201.5,12.81,5.62
282,TEX,True,103,103,1.0,103,89745.75,284.75,14.79,4.69
283,TEX,True,112,112,1.0,112,74443.0,239.0,7.92,-1.38
284,TEX,True,117,117,1.0,117,101727.75,334.75,10.53,3.39
285,TEX,True,106,106,1.0,106,45158.75,247.0,5.23,2.18
286,TEX,True,107,107,1.0,107,66299.75,343.75,4.71,1.43
287,TEX,True,107,107,1.0,107,39989.25,224.5,13.87,-0.22
288,TEX,True,106,106,1.0,106,56002.25,290.75,8.98,5.6
289,TEX,True,92,92,1.0,92,52254.0,289.5,4.02,1.7
290,TEX,True,106,106,1.0,106,58952.5,287.0,5.33,1.46
291,TEX,True,112,112,1.0,112,53995.25,190.0,22.68,14.22
292,TEX,True,78,78,1.0,78,61568.5,239.0,7.54,2.15
293,TEX,True,115,115,1.0,115,75193.75,265.25,5.26,0.75
294,TEX,True,99,99,1.0,99,84539.0,243.25,6.36,2.8
295,TEX,True,104,104,1.0,104,90698.5,261.75,7.26,2.42
296,TEX,True,92,92,1.0,92,109399.25,309.75,1.04,0.32
297,TEX,True,102,102,1.0,102,81801.75,258.25,8.97,3.82
298,TEX,True,110,110,1.0,110,82118.5,251.0,4.6,2.14
299,TEX,True,102,102,1.0,102,89068.5,280.25,8.26,4.92
300,TEX,True,105,105,1.0,105,66294.25,268.25,3.96,0.83
301,TEX,True,98,98,1.0,98,61735.25,262.25,10.07,3.58
302,TEX,True,113,113,1.0,113,69431.0,260.25,6.42,0.76
303,TEX,True,120,120,1.0,120,120432.0,371.5,4.04,1.52
304,TEX,True,96,96,1.0,96,84025.5,283.0,9.26,4.23
305,TEX,True,90,90,1.0,90,77157.25,263.75,5.94,2.85
306,TEX,True,113,113,1.0,113,71641.0,338.25,12.6,2.03
307,TEX,True,105,105,1.0,105,62538.5,299.75,11.89,2.99
308,TEX,True,102,102,1.0,102,37486.25,188.25,17.45,4.08
309,TEX,True,123,123,1.0,123,71198.75,341.25,4.18,1.94
310,TEX,True,104,104,1.0,104,65265.25,327.75,3.23,2.46
311,TEX,True,111,111,1.0,111,59228.25,297.25,5.72,1.0
312,TEX,True,114,114,1.0,114,73247.0,285.25,7.1,0.0
313,TEX,True,96,96,1.0,96,61668.75,254.75,11.44,6.86
314,TEX,True,112,112,1.0,112,119523.0,427.5,0.0,0.0
315,TEX,True,106,106,1.0,106,76784.25,287.5,5.4,4.64
316,TEX,True,103,103,1.0,103,55254.5,210.25,8.45,4.97
317,TEX,True,113,113,1.0,113,89772.75,336.5,6.32,0.66
318,TEX,True,99,99,1.0,99,77994.5,236.0,5.91,5.32
319,TEX,True,96,96,1.0,96,76444.0,241.75,5.02,4.16
320,TEX,True,107,107,1.0,107,99398.0,283.25,5.9,4.15
321,TEX,True,96,96,1.0,96,102366.5,264.0,8.14,5.29
322,TEX,True,88,88,1.0,88,97946.5,249.75,6.13,4.03
323,TEX,True,140,140,1.0,140,104183.75,297.25,12.49,3.18
324,TEX,True,105,105,1.0,105,77402.25,253.0,10.68,4.35
325,TEX,True,91,91,1.0,91,73160.0,243.0,4.13,3.57
326,TEX,True,104,104,1.0,104,91174.75,293.25,7.33,5.1
327,TEX,True,113,113,1.0,113,123406.75,312.25,5.64,3.1
328,TEX,True,101,101,1.0,101,110432.5,289.75,7.52,6.31
329,TEX,True,111,111,1.0,111,98825.5,248.5,7.74,5.51
330,TEX,True,94,94,1.0,94,84279.5,277.5,11.49,1.77
331,TEX,True,123,123,1.0,123,116428.25,359.0,5.67,0.14
332,TEX,True,109,109,1.0,109,83806.0,261.5,11.15,2.88
333,TEX,True,116,116,1.0,116,113649.75,338.0,10.39,0.22
334,TEX,True,80,80,1.0,80,91441.0,279.0,7.57,3.79
335,TEX,True,90,90,1.0,90,91484.25,294.75,3.88,1.59
336,TEX,True,91,91,1.0,91,71470.75,264.75,17.35,3.02
337,TEX,True,101,101,1.0,101,79806.25,304.0,12.59,3.42
338,TEX,True,109,109,1.0,109,83986.5,321.0,16.52,1.31
339,TEX,True,84,84,1.0,84,80851.0,315.5,2.15,1.41
340,TEX,True,102,102,1.0,102,74229.25,267.5,5.59,4.46
341,TEX,True,99,99,1.0,99,78650.5,290.0,5.11,3.09
342,TEX,True,122,122,1.0,122,110128.75,339.25,10.0,3.0
343,TEX,True,116,116,1.0,116,91768.0,274.75,8.89,2.74
344,TEX,True,93,93,1.0,93,77068.0,233.0,10.32,4.9
345,TEX,True,112,112,1.0,112,62731.5,227.5,9.92,6.76
346,TEX,True,105,105,1.0,105,66419.5,248.5,5.99,3.21
347,TEX,True,104,104,1.0,104,61410.25,232.0,7.41,3.73
348,TEX,True,101,101,1.0,101,51832.25,192.25,8.24,5.99
349,TEX,True,95,95,1.0,95,47646.0,184.0,8.99,5.03
350,TEX,True,101,101,1.0,101,64941.75,240.0,5.66,4.29
351,TEX,True,110,110,1.0,110,74039.5,296.5,5.31,3.73
352,TEX,True,106,106,1.0,106,63646.5,259.75,3.57,3.17
353,TEX,True,118,118,1.0,118,65021.0,260.25,5.88,2.35
354,TEX,True,90,90,1.0,90,106941.5,299.25,4.07,3.55
355,TEX,True,114,114,1.0,114,104280.0,270.75,7.23,2.08
356,TEX,True,104,104,1.0,104,82281.25,218.75,6.12,3.53
357,TEX,True,94,94,1.0,94,112951.25,297.75,6.13,3.09
358,TEX,True,111,111,1.0,111,121283.0,329.5,7.62,2.95
359,TEX,True,111,111,1.0,111,97055.25,269.75,10.26,2.18
360,TEX,True,97,97,1.0,97,93945.75,343.0,2.36,1.37
362,TEX,True,105,105,1.0,105,73620.75,262.25,7.14,5.07
363,TEX,True,94,94,1.0,94,83100.5,305.25,5.74,3.86
364,TEX,True,110,110,1.0,110,99615.25,348.75,2.66,1.9
365,TEX,True,113,113,1.0,113,84329.0,291.25,2.93,2.35
366,TEX,True,90,90,1.0,90,98045.0,285.25,4.89,3.47
367,TEX,True,102,102,1.0,102,112852.75,320.25,4.51,3.17
368,TEX,True,95,95,1.0,95,96603.25,280.5,5.36,3.28
369,TEX,True,105,105,1.0,105,102311.0,300.75,12.83,1.64
370,TEX,True,107,107,1.0,107,99747.0,298.75,3.85,1.89
371,TEX,True,118,118,1.0,118,97609.5,313.75,14.57,1.95
372,TEX,True,77,77,1.0,77,86058.0,295.5,4.98,4.14
373,TEX,True,131,131,1.0,131,113286.5,326.5,4.65,3.33
374,TEX,True,92,92,1.0,92,85044.25,288.75,4.92,3.43
375,TEX,True,103,103,1.0,103,92806.5,241.5,11.54,6.94
376,TEX,True,100,100,1.0,100,97587.75,258.5,12.2,5.4
377,TEX,True,101,101,1.0,101,114442.5,292.5,5.55,0.85
378,TEX,True,105,105,1.0,105,71922.0,258.25,5.6,3.64
379,TEX,True,111,111,1.0,111,99266.75,342.75,4.13,2.83
380,TEX,True,119,119,1.0,119,87143.5,293.75,4.71,3.21
381,TEX,True,85,85,1.0,85,72551.5,193.25,6.89,4.09
382,TEX,True,101,101,1.0,101,102289.75,284.75,4.58,1.64
383,TEX,True,121,121,1.0,121,99888.0,288.75,6.08,1.2
384,TEX,True,124,124,1.0,124,103669.5,279.0,7.76,2.87
385,TEX,True,104,104,1.0,104,82836.75,222.75,4.84,2.73
386,TEX,True,101,101,1.0,101,74274.75,199.25,7.73,5.12
387,TEX,True,102,102,1.0,102,114174.75,304.25,5.14,3.64
388,TEX,True,109,109,1.0,109,99109.25,267.5,6.07,0.74
389,TEX,True,97,97,1.0,97,104227.25,279.75,6.72,2.1
390,TEX,True,112,112,1.0,112,87767.0,248.25,11.04,4.79
391,TEX,True,105,105,1.0,105,85342.5,247.5,13.66,1.3
392,TEX,True,111,111,1.0,111,129127.5,356.0,3.95,1.11
393,TEX,True,114,114,1.0,114,100324.0,260.75,5.62,0.38
394,TEX,True,114,114,1.0,114,124155.5,321.75,9.32,2.43
395,TEX,True,91,91,1.0,91,117968.5,296.75,2.95,2.47
396,TEX,True,92,92,1.0,92,128553.5,303.75,5.8,2.8
397,TEX,True,94,94,1.0,94,153546.5,360.0,4.16,3.36
398,TEX,True,102,102,1.0,102,123390.0,293.25,3.28,1.18
399,TEX,True,102,102,1.0,102,90985.75,253.75,5.29,3.15
400,TEX,True,77,77,1.0,77,98036.0,234.5,3.05,1.26
401,TEX,True,122,122,1.0,122,154927.0,380.0,7.06,2.5
402,TEX,True,103,103,1.0,103,117476.75,311.0,9.88,2.58
403,TEX,True,110,110,1.0,110,104797.5,290.75,20.22,4.44
404,TEX,True,99,99,1.0,99,104562.5,279.5,12.85,4.03
405,TEX,True,117,117,1.0,117,107688.0,382.0,3.93,0.13
406,TEX,True,110,110,1.0,110,71495.5,257.0,14.39,8.7
407,TEX,True,78,78,1.0,78,70246.0,273.75,3.8,2.23
408,TEX,True,106,106,1.0,106,78857.5,202.0,9.28,8.7
409,TEX,True,112,112,1.0,112,113920.25,298.0,4.39,2.77
410,TEX,True,110,110,1.0,110,93372.0,237.25,6.38,4.91
411,TEX,True,111,111,1.0,111,148525.75,356.5,6.16,2.93
412,TEX,True,78,78,1.0,78,90081.25,227.75,8.85,4.61
413,TEX,True,106,106,1.0,106,92784.25,232.5,6.67,2.31
414,TEX,True,100,100,1.0,100,74632.0,227.5,17.39,5.89
415,TEX,True,105,105,1.0,105,97774.25,282.75,12.61,4.48
416,TEX,True,110,110,1.0,110,93284.5,273.0,5.2,0.91
417,TEX,True,111,111,1.0,111,126008.5,430.75,4.49,1.6
418,TEX,True,107,107,1.0,107,80100.5,278.75,6.44,3.71
419,TEX,True,101,101,1.0,101,72971.0,260.25,10.4,3.7
420,TEX,True,103,103,1.0,103,67674.25,228.0,13.02,7.22
421,TEX,True,86,86,1.0,86,65495.25,223.0,10.28,8.14
422,TEX,True,84,84,1.0,84,85682.0,296.5,4.87,3.5
423,TEX,True,126,126,1.0,126,104539.0,294.75,6.94,3.36
424,TEX,True,100,100,1.0,100,97889.0,298.5,9.47,3.79
425,TEX,True,101,101,1.0,101,79851.25,239.5,10.55,7.35
426,TEX,True,75,75,1.0,75,89477.25,275.5,7.91,2.3
427,TEX,True,113,113,1.0,113,130682.0,364.0,7.53,4.34
428,TEX,True,93,93,1.0,93,104082.25,317.75,8.11,2.75
429,TEX,True,101,101,1.0,101,73001.5,227.25,11.5,3.61
430,TEX,True,68,68,1.0,68,97282.75,253.5,2.47,1.93
432,TEX,True,99,99,1.0,99,75339.25,239.5,9.31,5.24
433,TEX,True,105,105,1.0,105,95654.5,272.25,4.85,2.42
434,TEX,True,96,96,1.0,96,117077.5,359.25,1.87,0.83
435,TEX,True,84,84,1.0,84,97870.75,318.75,6.36,1.62
436,TEX,True,104,104,1.0,104,111724.0,363.0,5.9,3.84
437,TEX,True,118,118,1.0,118,84800.5,275.25,10.44,5.41
438,TEX,True,101,101,1.0,101,81036.5,251.25,3.02,0.89
439,TEX,True,98,98,1.0,98,95319.0,312.5,8.38,4.8
440,TEX,True,102,102,1.0,102,116806.25,364.0,4.03,2.74
441,TEX,True,94,94,1.0,94,112569.25,276.5,5.4,1.6
442,TEX,True,111,111,1.0,111,128656.75,317.0,5.7,2.46
443,TEX,True,106,106,1.0,106,121505.0,299.0,6.41,4.4
444,TEX,True,123,123,1.0,123,81419.25,276.75,9.0,6.9
445,TEX,True,110,110,1.0,110,80210.5,273.25,6.15,2.58
446,TEX,True,104,104,1.0,104,81567.75,281.5,6.83,2.68
447,TEX,True,111,111,1.0,111,129205.25,356.0,2.32,1.39
448,TEX,True,107,107,1.0,107,89407.25,238.75,2.7,1.85
449,TEX,True,113,113,1.0,113,97267.0,268.5,4.38,3.5
450,TEX,True,106,106,1.0,106,87211.0,255.25,7.29,5.99
451,TEX,True,96,96,1.0,96,67386.0,207.0,9.99,8.31
452,TEX,True,63,63,1.0,63,86396.5,259.25,4.31,2.63
453,TEX,True,105,105,1.0,105,82913.75,242.25,2.55,1.02
454,TEX,True,95,95,1.0,95,84712.25,251.25,7.21,3.37
455,TEX,True,120,120,1.0,120,109560.75,311.5,8.67,3.93
456,TEX,True,88,88,1.0,88,80110.75,234.25,6.74,4.0
457,TEX,True,95,95,1.0,95,93997.0,269.75,7.39,5.02
458,TEX,True,89,89,1.0,89,83031.75,243.5,9.13,5.34
459,TEX,True,101,101,1.0,101,80137.75,275.5,6.37,2.91
460,TEX,True,83,83,1.0,83,86596.75,295.25,4.72,3.12
461,TEX,True,105,105,1.0,105,79250.0,274.25,16.66,6.32
462,TEX,True,100,100,1.0,100,86465.0,283.5,5.42,4.06
463,TEX,True,105,105,1.0,105,65960.5,224.5,10.91,3.75
464,TEX,True,97,97,1.0,97,61356.25,193.75,4.6,3.85
465,TEX,True,105,105,1.0,105,74843.25,241.25,6.35,2.53
466,TEX,True,98,98,1.0,98,71240.25,237.5,9.92,4.14
467,TEX,True,109,109,1.0,109,120250.0,365.5,4.91,2.27
468,TEX,True,105,105,1.0,105,112518.75,311.25,5.5,2.89
469,TEX,True,90,90,1.0,90,99200.0,278.75,4.86,1.76
470,TEX,True,96,96,1.0,96,91603.25,260.75,5.29,2.52
471,TEX,True,115,115,1.0,115,109422.0,300.25,4.01,2.83
472,TEX,True,108,108,1.0,108,105408.5,296.75,6.55,3.81
473,TEX,True,106,106,1.0,106,116275.5,326.25,5.54,3.62
474,TEX,True,103,103,1.0,103,71153.5,215.75,10.91,6.6
475,TEX,True,106,106,1.0,106,71065.5,214.75,12.21,7.83
476,TEX,True,118,118,1.0,118,101004.25,304.75,6.87,-0.25
477,TEX,True,103,103,1.0,103,87952.0,295.25,5.92,3.51
478,TEX,True,112,112,1.0,112,100411.5,325.25,4.67,3.13
479,TEX,True,97,97,1.0,97,92691.25,312.75,3.76,2.87
480,TEX,True,116,116,1.0,116,103708.5,288.75,4.79,4.47
481,TEX,True,97,97,1.0,97,116690.25,336.5,3.05,2.46
482,TEX,True,101,101,1.0,101,89789.0,255.75,7.72,7.5
483,TEX,True,109,109,1.0,109,132762.75,304.25,3.82,3.26
484,TEX,True,95,95,1.0,95,100128.25,236.0,8.34,7.09
485,TEX,True,100,100,1.0,100,126274.5,295.25,3.14,2.56
486,TEX,True,106,106,1.0,106,111784.5,257.75,6.12,4.45
487,TEX,True,102,102,1.0,102,138304.25,318.0,7.81,5.36
488,TEX,True,105,105,1.0,105,115725.75,268.0,6.53,3.86
489,TEX,True,108,108,1.0,108,91383.75,216.25,5.94,2.92
490,TEX,True,111,111,1.0,111,105072.25,245.5,6.77,4.84
491,TEX,True,103,103,1.0,103,120878.0,282.75,9.53,5.83
492,TEX,True,105,105,1.0,105,96093.75,257.5,6.22,3.01
493,TEX,True,103,103,1.0,103,87866.5,237.75,7.77,6.76
494,TEX,True,99,99,1.0,99,101343.25,272.25,6.26,3.2
495,TEX,True,98,98,1.0,98,105788.75,289.5,4.48,2.77
496,TEX,True,98,98,1.0,98,107179.25,293.75,3.5,2.41
497,TEX,True,99,99,1.0,99,134494.25,363.25,4.61,3.13
498,TEX,True,99,99,1.0,99,99748.75,294.75,7.21,4.15
499,TEX,True,97,97,1.0,97,80840.5,246.75,8.44,2.18
500,TEX,True,107,107,1.0,107,94805.5,278.25,7.92,4.95
501,TEX,True,104,104,1.0,104,91333.75,318.0,4.88,2.97
502,TEX,True,109,109,1.0,109,96805.25,334.0,3.1,0.37
503,TEX,True,116,116,1.0,116,82395.5,286.25,8.39,2.97
504,TEX,True,109,109,1.0,109,70388.75,235.5,6.16,4.17
505,TEX,True,95,95,1.0,95,55784.25,192.25,6.45,3.75
506,TEX,True,107,107,1.0,107,88502.25,295.5,9.62,5.97
507,TEX,True,97,97,1.0,97,61057.75,213.75,9.68,7.57
508,TEX,True,110,110,1.0,110,75985.0,251.5,7.37,5.63
509,TEX,True,104,104,1.0,104,70936.25,239.25,5.71,4.2
510,TEX,True,103,103,1.0,103,107284.75,317.25,2.98,2.16
511,TEX,True,101,101,1.0,101,93807.25,280.5,5.83,3.69
512,TEX,True,95,95,1.0,95,77378.25,230.25,3.87,3.26
513,TEX,True,106,106,1.0,106,90436.25,229.5,7.34,6.61
514,TEX,True,102,102,1.0,102,98736.0,248.75,5.35,1.49
515,TEX,True,104,104,1.0,104,88991.25,232.0,6.2,-1.31
516,TEX,True,93,93,1.0,93,92080.0,253.0,9.62,3.62
517,TEX,True,112,112,1.0,112,107386.0,283.0,6.72,2.16
518,TEX,True,113,113,1.0,113,111328.25,298.5,3.94,2.21
519,TEX,True,108,108,1.0,108,98362.75,282.75,10.92,4.64
520,TEX,True,110,110,1.0,110,111125.25,313.25,5.49,2.57
521,TEX,True,99,99,1.0,99,75967.25,233.75,8.63,4.2
522,TEX,True,115,115,1.0,115,100381.75,245.0,6.75,4.67
523,TEX,True,106,106,1.0,106,107066.5,276.75,4.85,3.74
524,TEX,True,100,100,1.0,100,92628.5,247.75,6.88,6.42
525,TEX,True,105,105,1.0,105,151108.0,390.5,4.33,3.04
526,TEX,True,90,90,1.0,90,94748.5,253.75,5.87,4.61
527,TEX,True,87,87,1.0,87,86542.5,232.25,4.63,2.93
528,TEX,True,116,116,1.0,116,88193.25,243.25,9.02,4.51
530,TEX,True,97,97,1.0,97,77297.5,223.75,7.28,4.58
531,TEX,True,112,112,1.0,112,90977.75,227.0,7.55,6.49
532,TEX,True,96,96,1.0,96,106557.75,276.25,6.39,4.08
533,TEX,True,108,108,1.0,108,80422.0,208.5,6.94,3.92
534,TEX,True,92,92,1.0,92,93625.25,224.0,11.21,4.68
535,TEX,True,98,98,1.0,98,102433.25,248.0,7.1,2.46
536,TEX,True,114,114,1.0,114,71932.5,175.75,9.23,7.38
537,TEX,True,111,111,1.0,111,100791.25,300.75,4.73,-0.75
538,TEX,True,105,105,1.0,105,76002.0,225.5,10.91,4.95
539,TEX,True,102,102,1.0,102,107568.5,324.5,4.29,2.04
540,TEX,True,110,110,1.0,110,115331.5,330.5,3.65,2.94
541,TEX,True,113,113,1.0,113,113632.25,321.5,4.33,4.32
542,TEX,True,122,122,1.0,122,125995.5,357.0,2.09,0.0
543,TEX,True,101,101,1.0,101,79163.5,217.0,4.27,2.47
544,TEX,True,104,104,1.0,104,87018.25,239.0,8.94,5.91
545,TEX,True,95,95,1.0,95,103790.75,287.25,5.82,2.71
546,TEX,True,99,99,1.0,99,92169.75,264.0,7.63,4.09
547,TEX,True,112,112,1.0,112,86093.0,238.5,5.42,2.75
548,TEX,True,105,105,1.0,105,66341.25,186.25,7.46,5.46
549,TEX,True,120,120,1.0,120,110270.25,317.0,5.33,4.37
550,TEX,True,119,119,1.0,119,97815.5,272.5,5.34,4.8
551,TEX,True,99,99,1.0,99,78431.5,233.75,7.02,5.08
552,TEX,True,101,101,1.0,101,55721.25,158.0,18.29,12.83
553,TEX,True,105,105,1.0,105,103487.0,285.75,7.22,3.71
554,TEX,True,107,107,1.0,107,89894.25,247.75,4.2,1.49
555,TEX,True,111,111,1.0,111,78785.5,218.5,9.78,8.19
556,TEX,True,102,102,1.0,102,110188.75,317.0,6.36,3.06
557,TEX,True,98,98,1.0,98,102517.0,293.5,2.16,1.18
558,TEX,True,114,114,1.0,114,109416.0,279.25,1.76,1.67
559,TEX,True,105,105,1.0,105,94636.25,265.0,11.92,5.1
560,TEX,True,85,85,1.0,85,95946.75,267.75,6.55,4.88
561,TEX,True,92,92,1.0,92,164483.75,360.5,3.86,1.9
562,TEX,True,106,106,1.0,106,91537.0,216.25,9.93,5.36
563,TEX,True,112,112,1.0,112,109606.5,259.5,8.07,5.98
564,TEX,True,111,111,1.0,111,94975.5,262.75,8.1,2.78
565,TEX,True,91,91,1.0,91,84012.0,240.0,5.11,3.32
566,TEX,True,99,99,1.0,99,93510.75,261.75,5.79,1.69
567,TEX,True,121,121,1.0,121,112129.5,277.75,5.05,1.07
568,TEX,True,99,99,1.0,99,101110.5,271.5,4.65,3.29
569,TEX,True,104,104,1.0,104,105037.5,282.0,9.08,7.24
570,TEX,True,106,106,1.0,106,129159.5,309.25,10.9,1.67
571,TEX,True,90,90,1.0,90,142574.25,331.75,6.55,3.35
572,TEX,True,116,116,1.0,116,141523.5,338.0,5.09,1.46
573,TEX,True,101,101,1.0,101,97526.5,227.75,8.7,4.91
574,TEX,True,95,95,1.0,95,76779.5,179.75,11.65,9.45
575,TEX,True,106,106,1.0,106,107797.5,245.25,7.32,6.21
576,TEX,True,88,88,1.0,88,102470.5,256.5,5.48,3.3
577,TEX,True,101,101,1.0,101,113265.0,277.25,3.91,1.95
578,TEX,True,119,119,1.0,119,111616.75,274.25,7.84,3.86
579,TEX,True,102,102,1.0,102,133330.5,344.75,0.99,1.08
580,TEX,True,96,96,1.0,96,103864.5,273.5,5.6,4.45
581,TEX,True,110,110,1.0,110,108636.25,282.0,5.49,2.93
582,TEX,True,99,99,1.0,99,91118.5,253.75,11.06,7.47
583,TEX,True,107,107,1.0,107,123252.75,343.25,2.89,1.72
584,TEX,True,94,94,1.0,94,108894.5,305.75,4.23,3.09
585,TEX,True,99,99,1.0,99,98068.0,286.75,5.26,3.61
586,TEX,True,106,106,1.0,106,105529.75,294.25,4.07,3.13
587,TEX,True,103,103,1.0,103,89613.0,266.25,7.34,1.84
588,TEX,True,103,103,1.0,103,109379.75,310.75,7.51,3.34
589,TEX,True,108,108,1.0,108,120584.5,326.25,3.75,2.61
590,TEX,True,119,119,1.0,119,134849.5,360.25,2.15,1.37
591,TEX,True,96,96,1.0,96,95286.75,263.25,7.28,4.36
592,TEX,True,101,101,1.0,101,88776.75,255.25,10.29,5.11
593,TEX,True,104,104,1.0,104,87021.25,233.25,4.64,3.72
594,TEX,True,105,105,1.0,105,118681.0,273.0,3.69,2.5
595,TEX,True,90,90,1.0,90,90123.75,215.75,4.8,4.75
596,TEX,True,100,100,1.0,100,119443.25,282.5,6.88,4.88
597,TEX,True,109,109,1.0,109,104237.5,238.5,11.55,4.98
598,TEX,True,99,99,1.0,99,129249.75,300.25,6.24,4.07
599,TEX,True,113,113,1.0,113,130597.5,300.5,6.96,2.36
600,TEX,True,90,90,1.0,90,144392.75,322.0,6.85,4.94
601,TEX,True,101,101,1.0,101,98023.5,224.0,11.8,8.57
602,TEX,True,108,108,1.0,108,153413.75,342.5,6.09,2.28
603,TEX,True,106,106,1.0,106,117553.75,294.25,6.11,4.62
604,TEX,True,126,126,1.0,126,148391.75,358.0,3.56,2.92
605,TEX,True,87,87,1.0,87,115948.5,298.5,1.13,-0.17
606,TEX,True,119,119,1.0,119,119074.5,277.75,6.48,2.88
607,TEX,True,94,94,1.0,94,119889.5,293.0,6.11,2.01
608,TEX,True,96,96,1.0,96,102176.0,255.5,3.8,2.76
609,TEX,True,93,93,1.0,93,102046.25,222.0,5.43,3.79
610,TEX,True,107,107,1.0,107,110632.0,233.25,9.05,7.44
611,TEX,True,113,113,1.0,113,153973.25,320.5,4.67,2.21
612,TEX,True,103,103,1.0,103,115228.0,248.75,12.21,7.44
613,TEX,True,97,97,1.0,97,133086.0,282.5,8.33,3.99
614,TEX,True,108,108,1.0,108,146621.5,307.75,5.93,2.99
615,TEX,True,108,108,1.0,108,172888.0,362.5,2.37,1.02
616,TEX,True,96,96,1.0,96,158047.25,335.75,6.06,3.31
617,TEX,True,110,110,1.0,110,156123.0,330.5,7.33,2.87
618,TEX,True,90,90,1.0,90,133524.25,283.75,4.21,2.41
619,TEX,True,105,105,1.0,105,106371.5,227.0,6.89,4.92
620,TEX,True,95,95,1.0,95,107980.25,233.25,3.6,2.0
621,TEX,True,85,85,1.0,85,108924.25,243.0,6.25,3.95
622,TEX,True,111,111,1.0,111,128504.0,287.5,2.69,0.78
623,TEX,True,93,93,1.0,93,114938.25,257.75,5.39,3.55
624,TEX,True,107,107,1.0,107,120915.75,308.25,8.08,4.86
625,TEX,True,103,103,1.0,103,118738.25,301.0,6.83,2.82
626,TEX,True,107,107,1.0,107,74582.75,192.0,8.17,6.34
627,TEX,True,120,120,1.0,120,134065.0,422.25,4.31,2.65
628,TEX,True,103,103,1.0,103,70337.5,241.25,6.1,0.82
629,TEX,True,108,108,1.0,108,98345.25,317.75,6.14,1.01
630,TEX,True,86,86,1.0,86,76927.25,252.25,8.65,4.54
631,TEX,True,95,95,1.0,95,88666.75,290.25,6.73,2.44
632,TEX,True,113,113,1.0,113,115193.5,350.25,5.05,2.71
633,TEX,True,100,100,1.0,100,91071.0,287.75,9.13,4.08
634,TEX,True,90,90,1.0,90,61192.5,203.25,8.81,4.01
635,TEX,True,103,103,1.0,103,109808.0,344.5,3.8,2.27
636,TEX,True,108,108,1.0,108,110384.5,347.5,3.07,1.91
637,TEX,True,102,102,1.0,102,74538.25,249.25,7.95,4.59
638,TEX,True,106,106,1.0,106,71435.25,229.25,8.76,2.86
639,TEX,True,102,102,1.0,102,96496.75,265.5,9.11,8.13
640,TEX,True,107,107,1.0,107,122288.0,334.75,3.71,3.74
641,TEX,True,105,105,1.0,105,99161.75,275.75,7.03,3.33
642,TEX,True,111,111,1.0,111,122703.5,276.75,0.34,-0.27
643,TEX,True,111,111,1.0,111,154793.25,348.25,2.44,2.59
644,TEX,True,101,101,1.0,101,136953.5,324.0,3.66,2.63
645,TEX,True,92,92,1.0,92,96927.0,233.25,10.74,6.33
646,TEX,True,105,105,1.0,105,131738.5,302.75,4.15,2.65
647,TEX,True,108,108,1.0,108,87339.75,200.75,8.69,7.38
648,TEX,True,131,131,1.0,131,157487.0,352.0,5.72,2.43
649,TEX,True,87,87,1.0,87,139403.25,305.75,5.87,3.78
650,TEX,True,101,101,1.0,101,126761.75,288.0,8.67,2.04
651,TEX,True,109,109,1.0,109,108734.25,249.25,7.57,4.13
652,TEX,True,92,92,1.0,92,107338.75,253.0,5.29,2.5
653,TEX,True,103,103,1.0,103,91947.5,212.5,6.54,3.74
654,TEX,True,94,94,1.0,94,86821.5,206.75,4.11,3.27
655,TEX,True,85,85,1.0,85,117497.0,280.5,4.18,3.36
656,TEX,True,93,93,1.0,93,104866.25,250.5,10.83,5.83
657,TEX,True,96,96,1.0,96,90011.75,213.75,9.49,6.04
658,TEX,True,104,104,1.0,104,108610.0,254.0,6.4,3.24
659,TEX,True,88,88,1.0,88,92483.0,222.0,4.57,3.16
660,TEX,True,114,114,1.0,114,101396.0,243.0,8.09,5.72
661,TEX,True,92,92,1.0,92,111903.5,274.0,7.74,5.6
662,TEX,True,109,109,1.0,109,98105.75,237.75,8.2,5.75
663,TEX,True,99,99,1.0,99,87434.5,227.0,7.62,2.05
664,TEX,True,99,99,1.0,99,123967.5,308.25,7.79,4.79
665,TEX,True,102,102,1.0,102,139918.25,345.25,5.65,3.36
666,TEX,True,101,101,1.0,101,100348.5,242.5,8.42,2.81
667,TEX,True,108,108,1.0,108,142022.25,334.25,8.04,4.02
668,TEX,True,104,104,1.0,104,134004.5,317.0,3.69,2.46
669,TEX,True,106,106,1.0,106,76899.75,220.0,14.95,7.17
670,TEX,True,105,105,1.0,105,87138.75,254.0,12.72,8.14
671,TEX,True,90,90,1.0,90,87651.75,259.25,8.23,2.63
672,TEX,True,103,103,1.0,103,97681.75,275.25,5.03,3.0
673,TEX,True,107,107,1.0,107,93342.25,256.25,9.71,6.22
674,TEX,True,104,104,1.0,104,85310.5,234.5,6.81,6.2
675,TEX,True,120,120,1.0,120,105301.0,284.5,9.12,5.95
676,TEX,True,99,99,1.0,99,67377.25,196.0,10.19,4.39
677,TEX,True,98,98,1.0,98,75009.5,217.0,9.81,5.34
678,TEX,True,96,96,1.0,96,87441.25,253.75,6.41,4.87
679,TEX,True,104,104,1.0,104,92461.5,257.5,6.97,3.01
680,TEX,True,108,108,1.0,108,111241.25,308.75,5.95,3.89
681,TEX,True,94,94,1.0,94,111111.5,310.5,4.06,3.42
682,TEX,True,98,98,1.0,98,89014.25,253.25,8.74,5.59
683,TEX,True,108,108,1.0,108,117403.25,306.0,2.77,1.53
684,TEX,True,114,114,1.0,114,112909.75,278.5,4.7,2.62
685,TEX,True,90,90,1.0,90,89998.0,241.25,5.48,4.08
686,TEX,True,108,108,1.0,108,95161.25,238.75,7.65,4.21
687,TEX,True,100,100,1.0,100,100536.0,248.5,7.33,4.97
688,TEX,True,108,108,1.0,108,136561.25,326.75,2.18,0.76
689,TEX,True,118,118,1.0,118,115115.75,269.25,2.32,0.83
690,TEX,True,105,105,1.0,105,127352.0,308.0,4.03,3.75
691,TEX,True,96,96,1.0,96,123596.5,309.0,1.23,1.12
692,TEX,True,105,105,1.0,105,99708.25,241.75,4.87,4.16
693,TEX,True,123,123,1.0,123,141044.0,337.25,6.18,4.39
694,TEX,True,89,89,1.0,89,103884.0,260.0,8.77,5.37
695,TEX,True,111,111,1.0,111,129254.75,300.75,6.07,4.14
696,TEX,True,103,103,1.0,103,157627.25,392.0,3.12,1.51
697,TEX,True,115,115,1.0,115,118389.0,292.5,8.75,5.34
698,TEX,True,115,115,1.0,115,116304.75,277.0,5.37,4.07
699,TEX,True,110,110,1.0,110,131163.0,320.25,5.02,4.26
700,TEX,True,106,106,1.0,106,105155.0,258.75,5.9,3.72
701,TEX,True,89,89,1.0,89,85810.0,222.75,7.87,3.47
702,TEX,True,110,110,1.0,110,110518.25,285.25,5.18,3.14
703,TEX,True,103,103,1.0,103,111431.75,287.75,4.44,3.28
704,TEX,True,118,118,1.0,118,98021.75,251.75,8.93,6.41
705,TEX,True,102,102,1.0,102,107989.5,278.0,1.48,1.07
706,TEX,True,109,109,1.0,109,93632.75,243.5,5.14,0.31
707,TEX,True,102,102,1.0,102,130839.5,341.0,2.42,1.87
708,TEX,True,90,90,1.0,90,85592.75,231.5,7.44,4.93
709,TEX,True,93,93,1.0,93,96767.5,260.75,7.51,6.46
710,TEX,True,106,106,1.0,106,76138.5,202.0,5.87,4.49
711,TEX,True,94,94,1.0,94,70605.0,193.5,10.53,8.08
712,TEX,True,99,99,1.0,99,81963.75,220.0,9.36,6.58
713,TEX,True,117,117,1.0,117,105821.75,262.5,6.02,4.11
714,TEX,True,95,95,1.0,95,102849.0,242.0,4.59,1.33
715,TEX,True,114,114,1.0,114,167402.5,383.25,4.95,3.4
716,TEX,True,107,107,1.0,107,153940.5,353.0,6.8,4.98
717,TEX,True,106,106,1.0,106,100721.5,226.25,9.46,6.99
718,TEX,True,103,103,1.0,103,123756.75,281.75,4.25,1.83
719,TEX,True,112,112,1.0,112,97424.5,217.25,12.7,9.01
720,TEX,True,88,88,1.0,88,77430.0,191.75,11.41,5.31
721,TEX,True,112,112,1.0,112,133932.0,325.25,6.42,1.44
722,TEX,True,114,114,1.0,114,126209.25,307.5,4.4,0.89
723,TEX,True,100,100,1.0,100,105275.0,261.75,5.42,3.23
724,TEX,True,112,112,1.0,112,134521.5,321.0,6.51,2.58
725,TEX,True,106,106,1.0,106,123823.5,301.75,6.08,2.03
726,TEX,True,103,103,1.0,103,86192.5,213.0,17.85,10.5
727,TEX,True,114,114,1.0,114,141602.0,325.5,8.81,4.62
728,TEX,True,98,98,1.0,98,71758.5,183.75,7.97,2.91
729,TEX,True,113,113,1.0,113,131293.25,289.0,10.21,5.01
730,TEX,True,95,95,1.0,95,110301.5,255.25,9.52,4.85
731,TEX,True,106,106,1.0,106,120926.0,270.5,7.84,3.57
732,TEX,True,112,112,1.0,112,149145.0,339.5,9.12,2.93
733,TEX,True,111,111,1.0,111,121942.5,287.25,9.64,3.77
734,TEX,True,104,104,1.0,104,91006.0,222.0,12.59,4.82
735,TEX,True,103,103,1.0,103,112391.0,260.5,6.25,3.87
736,TEX,True,88,88,1.0,88,102870.5,240.0,8.08,4.0
737,TEX,True,131,131,1.0,131,158666.75,357.5,7.77,5.36
738,TEX,True,106,106,1.0,106,129640.5,280.5,6.16,5.87
739,TEX,True,111,111,1.0,111,102785.75,222.0,6.32,4.82
740,TEX,True,109,109,1.0,109,125478.25,269.5,4.92,2.62
741,TEX,True,103,103,1.0,103,119944.0,253.75,9.31,4.52
742,TEX,True,103,103,1.0,103,99258.5,212.75,10.04,5.23
743,TEX,True,118,118,1.0,118,175767.0,361.75,6.75,2.56
744,TEX,True,104,104,1.0,104,161538.75,354.25,3.03,1.73
745,TEX,True,86,86,1.0,86,118346.5,262.5,9.27,3.49
746,TEX,True,97,97,1.0,97,124331.0,281.5,3.57,2.76
747,TEX,True,106,106,1.0,106,110448.0,303.25,13.94,5.23
748,TEX,True,87,87,1.0,87,81630.75,238.0,16.97,1.86
749,TEX,True,95,95,1.0,95,81707.0,249.5,16.24,3.01
750,TEX,True,128,128,1.0,128,123902.25,333.5,6.26,2.34
751,TEX,True,98,98,1.0,98,96473.0,297.0,5.53,2.3
752,TEX,True,109,109,1.0,109,79525.75,247.5,17.28,2.27
753,TEX,True,110,110,1.0,110,125046.5,362.5,6.08,1.02
754,TEX,True,117,117,1.0,117,98598.5,279.25,7.73,1.06
755,TEX,True,111,111,1.0,111,125288.25,358.75,2.27,1.1
756,TEX,True,119,119,1.0,119,127945.25,348.0,5.05,2.11
757,TEX,True,104,104,1.0,104,99917.25,287.75,12.01,0.95
758,TEX,True,105,105,1.0,105,79897.75,237.0,13.1,3.07
759,TEX,True,101,101,1.0,101,80522.0,228.75,7.58,-1.55
760,TEX,True,98,98,1.0,98,114943.0,317.0,3.14,2.08
761,TEX,True,104,104,1.0,104,125993.25,342.0,6.07,3.66
762,TEX,True,102,102,1.0,102,115398.75,274.25,5.55,4.53
763,TEX,True,106,106,1.0,106,104158.25,248.0,7.58,4.06
764,TEX,True,97,97,1.0,97,97422.75,238.25,6.51,3.25
765,TEX,True,97,97,1.0,97,105001.75,282.5,6.79,2.92
766,TEX,True,99,99,1.0,99,108685.5,291.25,8.87,2.35
767,TEX,True,87,87,1.0,87,124939.75,325.75,2.51,1.81
768,TEX,True,79,79,1.0,79,83340.0,274.25,8.33,2.05
769,TEX,True,105,105,1.0,105,99486.25,307.5,5.22,2.92
770,TEX,True,102,102,1.0,102,92827.5,281.0,8.64,4.5
771,TEX,True,100,100,1.0,100,81383.0,230.25,8.58,3.66
772,TEX,True,105,105,1.0,105,125690.0,341.25,3.79,3.05
773,TEX,True,110,110,1.0,110,102126.75,275.75,6.95,4.67
774,TEX,True,107,107,1.0,107,141764.5,331.25,8.8,3.78
775,TEX,True,111,111,1.0,111,90025.75,214.25,9.25,5.62
776,TEX,True,88,88,1.0,88,92479.5,230.0,9.03,3.66
777,TEX,True,99,99,1.0,99,85271.0,209.5,8.59,1.64
778,TEX,True,112,112,1.0,112,108556.0,253.0,6.31,4.35
779,TEX,True,98,98,1.0,98,96953.25,238.5,5.28,0.21
780,TEX,True,106,106,1.0,106,70592.5,190.5,8.78,1.8
781,TEX,True,95,95,1.0,95,105183.0,282.75,7.3,2.5
782,TEX,True,91,91,1.0,91,115280.0,302.0,7.46,4.96
783,TEX,True,94,94,1.0,94,91687.5,275.5,7.64,4.59
784,TEX,True,105,105,1.0,105,69024.25,201.75,15.24,10.53
785,TEX,True,91,91,1.0,91,86086.0,260.0,3.24,2.07
786,TEX,True,93,93,1.0,93,83668.75,231.25,6.3,4.15
787,TEX,True,112,112,1.0,112,94832.5,244.0,5.79,3.65
788,TEX,True,93,93,1.0,93,106689.25,295.5,4.94,2.88
789,TEX,True,105,105,1.0,105,90063.0,234.75,6.05,5.34
790,TEX,True,108,108,1.0,108,118912.5,311.0,6.81,1.66
791,TEX,True,90,90,1.0,90,86325.0,240.75,7.07,5.5
792,TEX,True,132,132,1.0,132,99973.25,295.5,6.5,1.5
793,TEX,True,104,104,1.0,104,125189.0,363.0,6.6,4.22
794,TEX,True,104,104,1.0,104,79317.25,245.75,13.53,4.0
795,TEX,True,105,105,1.0,105,94833.75,250.75,5.8,5.2
796,TEX,True,94,94,1.0,94,71323.0,194.5,6.3,5.12
797,TEX,True,97,97,1.0,97,119043.25,319.25,4.73,2.67
798,TEX,True,109,109,1.0,109,158676.0,330.0,5.9,3.3
799,TEX,True,112,112,1.0,112,159278.5,322.25,2.2,1.9
800,TEX,True,95,95,1.0,95,134948.5,282.75,3.99,3.91
801,TEX,True,107,107,1.0,107,135281.5,298.75,3.02,-0.76
802,TEX,True,109,109,1.0,109,125800.0,279.25,7.27,3.04
803,TEX,True,122,122,1.0,122,143305.25,314.0,7.75,2.26
804,TEX,True,109,109,1.0,109,103873.0,239.0,11.42,4.3
805,TEX,True,95,95,1.0,95,96558.5,248.0,7.11,2.17
806,TEX,True,126,126,1.0,126,132360.0,312.75,8.07,4.36
807,TEX,True,115,115,1.0,115,116713.25,261.25,5.56,-0.58
808,TEX,True,106,106,1.0,106,105188.25,246.25,7.92,1.3
809,TEX,True,87,87,1.0,87,105651.5,261.25,10.61,5.09
810,TEX,True,109,109,1.0,109,95968.0,228.5,23.11,5.68
811,TEX,True,113,113,1.0,113,104877.75,239.75,13.42,5.8
812,TEX,True,86,86,1.0,86,107846.75,254.25,11.12,3.88
813,TEX,True,110,110,1.0,110,107145.25,262.25,16.39,2.96
814,TEX,True,123,123,1.0,123,143732.0,343.0,10.1,1.22
815,TEX,True,115,115,1.0,115,107648.25,272.25,9.45,4.97
816,TEX,True,106,106,1.0,106,93621.5,233.5,13.28,1.06
817,TEX,True,105,105,1.0,105,99497.25,238.25,12.19,3.74
818,TEX,True,98,98,1.0,98,95506.0,243.5,14.99,4.23
819,TEX,True,120,120,1.0,120,119357.75,266.25,8.12,2.2
820,TEX,True,91,91,1.0,91,100101.25,239.75,12.14,2.04
821,TEX,True,110,110,1.0,110,108072.75,255.75,7.96,1.16
822,TEX,True,114,114,1.0,114,136196.0,333.5,10.1,2.27
823,TEX,True,104,104,1.0,104,99354.5,263.25,10.9,-0.38
824,TEX,True,105,105,1.0,105,117983.25,300.25,13.0,3.53
825,TEX,True,100,100,1.0,100,83363.75,223.75,7.64,1.0
826,TEX,True,78,78,1.0,78,127522.25,300.25,4.04,3.07
827,TEX,True,107,107,1.0,107,102553.75,264.25,8.08,-0.48
828,TEX,True,98,98,1.0,98,82198.5,250.5,12.76,7.56
829,TEX,True,103,103,1.0,103,130955.5,382.75,6.04,1.29
830,TEX,True,106,106,1.0,106,97205.0,279.25,6.82,0.53
831,TEX,True,111,111,1.0,111,74562.75,189.75,8.32,3.56
832,TEX,True,129,129,1.0,129,148773.0,368.75,4.65,1.47
833,TEX,True,101,101,1.0,101,105476.5,265.0,8.25,6.44
834,TEX,True,94,94,1.0,94,117591.25,282.75,9.3,4.31
835,TEX,True,101,101,1.0,101,119837.75,282.25,6.37,3.75
836,TEX,True,107,107,1.0,107,108601.5,255.0,9.72,2.02
837,TEX,True,100,100,1.0,100,107203.5,266.25,5.87,2.38
838,TEX,True,108,108,1.0,108,140097.5,337.5,9.67,2.74
839,TEX,True,115,115,1.0,115,117918.75,272.25,6.9,3.46
840,TEX,True,104,104,1.0,104,129577.25,298.75,8.42,1.24
841,TEX,True,103,103,1.0,103,99139.75,239.25,14.26,-0.53
842,TEX,True,95,95,1.0,95,125977.5,292.75,9.8,4.72
843,TEX,True,99,99,1.0,99,75305.75,187.5,17.39,8.09
844,TEX,True,111,111,1.0,111,112306.5,261.25,12.93,6.36
845,TEX,True,100,100,1.0,100,129406.5,302.0,8.59,3.51
846,TEX,True,101,101,1.0,101,120503.5,320.75,9.58,3.61
847,TEX,True,100,100,1.0,100,89671.0,239.25,16.83,8.16
848,TEX,True,117,117,1.0,117,139778.75,358.25,6.43,3.63
849,TEX,True,110,110,1.0,110,100354.0,274.5,9.29,5.34
850,TEX,True,101,101,1.0,101,91341.5,254.0,8.01,2.31
851,TEX,True,90,90,1.0,90,84171.0,244.0,5.59,3.27
852,TEX,True,95,95,1.0,95,95074.25,302.25,7.01,3.12
853,TEX,True,94,94,1.0,94,51779.5,164.0,9.43,6.69
854,TEX,True,101,101,1.0,101,69507.0,220.75,11.3,4.95
855,TEX,True,81,81,1.0,81,78862.0,263.0,7.34,4.54
856,TEX,True,108,108,1.0,108,92406.5,286.0,5.19,2.97
857,TEX,True,109,109,1.0,109,68336.5,225.25,6.96,0.88
858,TEX,True,98,98,1.0,98,106746.0,329.75,3.49,1.12
859,TEX,True,118,118,1.0,118,105657.5,309.25,5.46,2.6
860,TEX,True,106,106,1.0,106,80040.5,252.25,11.69,4.18
861,TEX,True,112,112,1.0,112,148408.0,376.5,6.05,3.52
862,TEX,True,106,106,1.0,106,139154.0,347.5,5.22,3.54
863,TEX,True,103,103,1.0,103,85829.75,222.0,9.16,2.2
864,TEX,True,102,102,1.0,102,106051.75,305.25,8.29,2.94
865,TEX,True,103,103,1.0,103,109935.5,317.25,4.83,1.7
866,TEX,True,121,121,1.0,121,91793.75,269.0,10.91,4.36
867,TEX,True,107,107,1.0,107,77565.5,252.25,8.23,4.36
868,TEX,True,128,128,1.0,128,114843.0,391.0,9.91,3.69
869,TEX,True,111,111,1.0,111,91159.25,295.0,5.61,2.16
870,TEX,True,103,103,1.0,103,67217.75,300.5,17.09,3.92
871,TEX,True,111,111,1.0,111,77912.75,335.0,6.23,1.25
872,TEX,True,106,106,1.0,106,45844.25,217.75,20.36,5.33
873,TEX,True,124,124,1.0,124,92982.75,388.25,7.64,3.9
874,TEX,True,111,111,1.0,111,75230.5,319.5,8.98,4.27
875,TEX,True,118,118,1.0,118,86704.5,364.0,8.25,3.0
876,TEX,True,87,87,1.0,87,61485.75,263.25,6.53,3.92
877,TEX,True,102,102,1.0,102,59038.75,235.0,6.47,2.39
878,TEX,True,108,108,1.0,108,86195.25,327.75,6.82,1.5
879,TEX,True,95,95,1.0,95,63100.75,238.25,8.72,1.75
880,TEX,True,110,110,1.0,110,85565.75,293.25,8.9,2.9
881,TEX,True,130,130,1.0,130,98980.0,336.75,10.55,4.06
882,TEX,True,104,104,1.0,104,71501.0,239.5,5.46,2.64
883,TEX,True,111,111,1.0,111,99190.75,322.25,2.36,1.9
884,TEX,True,90,90,1.0,90,119504.5,400.75,1.74,1.35
885,TEX,True,107,107,1.0,107,89972.75,228.0,8.27,6.65
886,TEX,True,111,111,1.0,111,110826.0,278.0,6.16,2.88
887,TEX,True,107,107,1.0,107,122417.0,302.0,2.84,0.82
888,TEX,True,88,88,1.0,88,110136.0,273.0,2.71,1.62
889,TEX,True,103,103,1.0,103,98396.5,243.25,5.9,1.82
890,TEX,True,111,111,1.0,111,136254.25,329.25,5.4,2.73
891,TEX,True,108,108,1.0,108,102198.5,306.25,5.4,3.69
892,TEX,True,100,100,1.0,100,72745.5,222.0,5.23,1.0
893,TEX,True,113,113,1.0,113,89343.5,268.0,4.35,0.83
894,TEX,True,103,103,1.0,103,149317.5,401.5,3.18,2.37
895,TEX,True,94,94,1.0,94,76374.75,205.25,5.26,4.2
896,TEX,True,108,108,1.0,108,88932.75,234.25,8.6,5.26
897,TEX,True,108,108,1.0,108,141556.5,310.0,6.06,4.76
898,TEX,True,115,115,1.0,115,147343.5,309.5,7.39,4.92
899,TEX,True,90,90,1.0,90,107306.5,247.75,7.77,4.99
900,TEX,True,102,102,1.0,102,83605.75,229.25,7.52,1.4
901,TEX,True,86,86,1.0,86,84371.0,223.0,16.3,7.47
902,TEX,True,113,113,1.0,113,106273.75,289.25,13.74,2.85
903,TEX,True,99,99,1.0,99,90694.25,284.0,5.38,3.57
904,TEX,True,105,105,1.0,105,104836.25,322.75,5.29,3.44
905,TEX,True,114,114,1.0,114,102927.0,316.0,1.85,0.94
906,TEX,True,116,116,1.0,116,102315.5,327.75,3.25,0.76
907,TEX,True,93,93,1.0,93,89310.0,299.5,6.81,4.31
908,TEX,True,89,89,1.0,89,74064.25,249.75,3.35,1.96
909,TEX,True,104,104,1.0,104,88119.5,277.75,7.16,5.29
910,TEX,True,115,115,1.0,115,118477.25,351.5,2.04,1.47
911,TEX,True,86,86,1.0,86,97455.5,329.5,2.88,2.15
912,TEX,True,112,112,1.0,112,134866.0,314.25,5.24,2.78
913,TEX,True,104,104,1.0,104,159332.0,371.25,3.64,3.26
914,TEX,True,94,94,1.0,94,79592.0,193.5,11.67,9.26
915,TEX,True,114,114,1.0,114,111562.5,268.0,9.42,3.42
916,TEX,True,105,105,1.0,105,108667.25,256.75,8.26,4.02
917,TEX,True,120,120,1.0,120,126612.0,309.25,10.72,4.03
918,TEX,True,100,100,1.0,100,91391.75,280.75,7.15,2.26
919,TEX,True,97,97,1.0,97,82386.0,254.5,9.01,2.02
920,TEX,True,104,104,1.0,104,89502.75,272.75,12.12,5.13
921,TEX,True,114,114,1.0,114,105585.75,327.5,11.12,5.0
922,TEX,True,102,102,1.0,102,74251.0,242.25,11.11,3.1
923,TEX,True,114,114,1.0,114,65556.75,201.25,11.39,5.52
924,TEX,True,74,74,1.0,74,64884.25,202.75,10.79,4.81
925,TEX,True,110,110,1.0,110,109680.0,315.75,7.48,3.51
926,TEX,True,103,103,1.0,103,118787.5,340.5,8.65,5.68
927,TEX,True,98,98,1.0,98,92946.25,263.5,7.4,3.3
928,TEX,True,108,108,1.0,108,121814.0,316.5,7.83,3.95
929,TEX,True,102,102,1.0,102,101365.75,279.75,10.38,6.59
930,TEX,True,114,114,1.0,114,105053.75,347.5,4.42,0.86
931,TEX,True,124,124,1.0,124,113294.0,369.25,4.6,1.86
932,TEX,True,101,101,1.0,101,90729.0,296.25,1.61,1.33
933,TEX,True,93,93,1.0,93,117181.75,308.0,5.76,3.37
934,TEX,True,99,99,1.0,99,90775.0,242.25,8.68,3.96
935,TEX,True,109,109,1.0,109,132119.75,326.5,5.37,2.97
936,TEX,True,99,99,1.0,99,106634.5,297.0,8.99,3.57
937,TEX,True,93,93,1.0,93,110678.0,310.75,6.1,2.89
938,TEX,True,73,73,1.0,73,114158.75,301.5,2.87,1.71
939,TEX,True,105,105,1.0,105,86616.0,236.0,14.13,1.87
940,TEX,True,122,122,1.0,122,122796.0,308.0,8.21,3.22
941,TEX,True,99,99,1.0,99,119582.75,313.0,6.41,3.17
942,TEX,True,102,102,1.0,102,109382.25,256.75,7.8,1.63
943,TEX,True,126,126,1.0,126,152603.0,333.0,9.0,1.7
944,TEX,True,97,97,1.0,97,144129.5,334.0,3.57,2.2
945,TEX,True,111,111,1.0,111,152823.5,342.25,5.12,0.73
946,TEX,True,103,103,1.0,103,144864.75,321.25,6.34,3.53
947,TEX,True,104,104,1.0,104,103434.5,245.75,8.97,3.25
948,TEX,True,104,104,1.0,104,75232.0,271.0,11.31,3.73
949,TEX,True,94,94,1.0,94,57931.25,219.5,7.48,2.12
950,TEX,True,89,89,1.0,89,62694.5,237.0,15.14,4.72
951,TEX,True,100,100,1.0,100,58306.0,180.75,2.93,0.69
952,TEX,True,90,90,1.0,90,54037.25,199.25,9.09,5.68
953,TEX,True,92,92,1.0,92,64480.5,233.0,4.7,2.1
954,TEX,True,121,121,1.0,121,141751.25,399.5,6.03,1.11
955,TEX,True,116,116,1.0,116,99006.5,300.25,11.88,1.48
956,TEX,True,112,112,1.0,112,157761.5,419.25,3.61,1.24
957,TEX,True,120,120,1.0,120,79666.25,313.75,10.83,2.79
958,TEX,True,102,102,1.0,102,64133.5,263.25,20.35,2.86
959,TEX,True,101,101,1.0,101,80963.75,324.25,6.41,0.99
960,TEX,True,93,93,1.0,93,83035.25,342.0,5.59,3.05
961,TEX,True,108,108,1.0,108,83051.75,327.25,9.3,3.96
962,TEX,True,93,93,1.0,93,64603.5,273.25,11.56,6.18
963,TEX,True,104,104,1.0,104,79496.25,220.25,7.32,4.13
964,TEX,True,98,98,1.0,98,84129.75,221.75,9.83,4.62
965,TEX,True,110,110,1.0,110,110601.75,281.75,8.87,6.4
966,TEX,True,76,76,1.0,76,58769.75,222.0,6.13,1.55
967,TEX,True,100,100,1.0,100,64812.75,232.5,8.45,7.09
968,TEX,True,108,108,1.0,108,82875.0,280.25,4.37,1.67
969,TEX,True,104,104,1.0,104,80867.25,270.75,7.94,-0.19
970,TEX,True,97,97,1.0,97,66677.5,246.25,8.82,1.99
971,TEX,True,76,76,1.0,76,59270.75,226.25,6.72,2.48
972,TEX,True,96,96,1.0,96,90272.5,319.75,6.82,3.03
973,TEX,True,105,105,1.0,105,73858.75,231.75,11.74,3.54
974,TEX,True,111,111,1.0,111,91749.0,286.5,9.26,1.21
975,TEX,True,115,115,1.0,115,106918.0,271.5,12.77,3.04
976,TEX,True,101,101,1.0,101,101498.25,274.25,13.46,3.09
977,TEX,True,113,113,1.0,113,130811.0,329.0,9.65,3.94
978,TEX,True,110,110,1.0,110,104663.25,304.5,7.4,3.26
979,TEX,True,95,95,1.0,95,101531.75,282.5,9.24,3.91
980,TEX,True,94,94,1.0,94,87077.0,253.0,19.09,7.24
981,TEX,True,104,104,1.0,104,69301.5,333.5,7.64,1.98
982,TEX,True,102,102,1.0,102,38419.25,210.5,18.52,2.77
983,TEX,True,114,114,1.0,114,48580.5,261.0,21.99,2.88
984,TEX,True,112,112,1.0,112,56139.5,317.5,12.25,5.65
985,TEX,True,91,91,1.0,91,34199.75,226.25,14.71,2.37
986,TEX,True,112,112,1.0,112,56899.0,323.0,10.58,2.64
987,TEX,True,112,112,1.0,112,97414.5,320.5,4.37,3.9
988,TEX,True,79,79,1.0,79,57633.0,257.25,8.34,6.37
989,TEX,True,123,123,1.0,123,92158.75,311.5,7.88,2.2
990,TEX,True,110,110,1.0,110,103314.5,314.25,12.94,3.68
991,TEX,True,81,81,1.0,81,83153.5,225.5,8.46,3.22
992,TEX,True,100,100,1.0,100,95672.25,282.0,11.65,3.42
993,TEX,True,103,103,1.0,103,86979.0,354.75,1.65,1.32
994,TEX,True,103,103,1.0,103,60107.75,257.0,5.62,2.74
995,TEX,True,65,65,1.0,65,79943.75,293.0,2.31,1.68
996,TEX,True,110,110,1.0,110,130568.25,332.25,7.08,2.71
997,TEX,True,103,103,1.0,103,77555.25,210.5,6.39,7.27
998,TEX,True,114,114,1.0,114,99131.25,246.75,8.21,4.45
999,TEX,True,101,101,1.0,101,95339.75,281.25,8.84,2.6
1000,TEX,True,99,99,1.0,99,60272.5,195.0,25.71,2.13
1001,TEX,True,101,101,1.0,101,73191.0,223.5,18.77,0.78
1002,TEX,True,106,106,1.0,106,94641.5,231.0,7.15,4.15
1003,TEX,True,120,120,1.0,120,111195.0,293.25,8.23,5.93
1004,TEX,True,103,103,1.0,103,106801.0,310.5,8.31,1.9
1005,TEX,True,87,87,1.0,87,104045.75,257.5,8.27,3.38
1006,TEX,True,119,119,1.0,119,94379.25,236.25,12.71,2.68
1007,TEX,True,95,95,1.0,95,78565.5,211.0,21.07,8.66
1008,TEX,True,93,93,1.0,93,96413.25,248.0,8.9,5.79
1009,TEX,True,94,94,1.0,94,91742.25,238.75,9.26,3.24
1010,TEX,True,103,103,1.0,103,100188.25,252.0,4.98,1.37
1011,TEX,True,94,94,1.0,94,86004.25,234.25,9.46,4.09
1012,TEX,True,86,86,1.0,86,80435.0,218.0,10.62,3.11
1013,TEX,True,107,107,1.0,107,124605.25,323.0,2.52,1.3
1014,TEX,True,103,103,1.0,103,102366.25,247.0,7.95,2.66
1015,TEX,True,94,94,1.0,94,114235.0,284.0,12.71,7.57
1016,TEX,True,112,112,1.0,112,116111.5,269.0,11.15,7.32
1017,TEX,True,106,106,1.0,106,133227.0,345.0,10.11,2.61
1018,TEX,True,95,95,1.0,95,117515.75,309.25,5.58,3.43
1019,TEX,True,108,108,1.0,108,84551.75,218.5,7.74,5.1
1020,TEX,True,100,100,1.0,100,118648.5,278.5,8.75,3.63
1021,TEX,True,102,102,1.0,102,95602.0,223.25,7.17,1.87
1022,TEX,True,92,92,1.0,92,102680.75,247.0,5.66,4.45
1023,TEX,True,112,112,1.0,112,143167.5,289.0,5.58,4.86
1024,TEX,True,86,86,1.0,86,144014.25,291.75,3.14,2.75
1025,TEX,True,107,107,1.0,107,130363.5,262.5,5.55,5.32
1027,TEX,True,110,110,1.0,110,101979.5,302.0,7.11,0.08
1028,TEX,True,99,99,1.0,99,82265.25,245.0,8.39,0.2
1029,TEX,True,107,107,1.0,107,81381.75,273.75,6.98,1.53
1030,TEX,True,102,102,1.0,102,74970.5,254.5,9.83,3.32
1031,TEX,True,116,116,1.0,116,82366.5,266.0,10.25,5.42
1032,TEX,True,109,109,1.0,109,63954.0,221.0,12.16,5.86
1033,TEX,True,92,92,1.0,92,60066.0,242.25,10.71,5.0
1034,TEX,True,78,78,1.0,78,84653.0,309.25,4.89,2.44
1035,TEX,True,104,104,1.0,104,116007.0,330.5,9.75,3.71
1036,TEX,True,87,87,1.0,87,87760.0,252.5,15.14,5.52
1037,TEX,True,107,107,1.0,107,91780.5,278.25,8.16,1.33
1038,TEX,True,105,105,1.0,105,97486.75,369.5,4.92,1.66
1039,TEX,True,100,100,1.0,100,55822.0,234.25,16.88,2.19
1040,TEX,True,116,116,1.0,116,89229.25,347.25,12.75,2.66
1041,TEX,True,77,77,1.0,77,72628.75,256.5,5.54,3.39
1042,TEX,True,101,101,1.0,101,72474.5,251.25,7.78,6.25
1043,TEX,True,93,93,1.0,93,56648.0,200.5,3.32,2.43
1044,TEX,True,117,117,1.0,117,79470.5,227.25,10.3,0.55
1045,TEX,True,96,96,1.0,96,76004.75,213.25,10.16,4.37
1046,TEX,True,109,109,1.0,109,113871.25,282.25,3.13,3.59
1047,TEX,True,118,118,1.0,118,72822.0,291.25,11.2,1.85
1048,TEX,True,106,106,1.0,106,58048.0,232.0,7.74,-0.22
1049,TEX,True,119,119,1.0,119,84186.5,336.0,19.1,3.38
1050,TEX,True,113,113,1.0,113,116661.0,302.25,5.46,3.43
1051,TEX,True,99,99,1.0,99,108214.0,308.0,7.76,5.08
1052,TEX,True,104,104,1.0,104,69509.75,201.75,7.59,5.83
1053,TEX,True,97,97,1.0,97,75821.25,221.0,15.44,3.91
1054,TEX,True,123,123,1.0,123,120707.75,351.5,6.49,-0.93
1055,TEX,True,118,118,1.0,118,109963.25,319.25,7.82,1.84
1056,TEX,True,106,106,1.0,106,74766.5,205.75,5.5,4.19
1057,TEX,True,92,92,1.0,92,84698.5,302.5,4.31,2.34
1058,TEX,True,98,98,1.0,98,84302.25,287.75,10.47,6.57
1059,TEX,True,113,113,1.0,113,91758.75,270.0,12.11,2.79
1060,TEX,True,105,105,1.0,105,90246.5,258.5,3.05,2.27
1061,TEX,True,100,100,1.0,100,83309.5,245.0,11.87,3.26
1062,TEX,True,108,108,1.0,108,113032.0,292.5,9.78,3.47
1063,TEX,True,93,93,1.0,93,88443.25,245.75,17.48,7.18
1064,TEX,True,90,90,1.0,90,122792.0,319.5,6.03,4.2
1065,TEX,True,113,113,1.0,113,110854.0,317.75,6.37,1.32
1066,TEX,True,93,93,1.0,93,126201.0,364.75,5.1,1.08
1067,TEX,True,106,106,1.0,106,100261.5,286.5,8.92,5.45
1068,TEX,True,105,105,1.0,105,55144.75,241.25,15.24,5.67
1069,TEX,True,110,110,1.0,110,70244.0,301.5,12.12,3.6
1070,TEX,True,119,119,1.0,119,89233.25,372.0,8.81,0.87
1071,TEX,True,111,111,1.0,111,77524.25,276.0,3.38,2.04
1072,TEX,True,124,124,1.0,124,88448.25,322.5,9.78,1.68
1073,TEX,True,102,102,1.0,102,62581.5,251.25,9.98,3.74
1074,TEX,True,98,98,1.0,98,96349.75,259.0,6.88,3.36
1075,TEX,True,90,90,1.0,90,115664.5,305.75,6.32,4.23
1076,TEX,True,74,74,1.0,74,75299.25,191.75,10.75,7.48
1077,TEX,True,96,96,1.0,96,109317.0,228.5,8.79,4.99
1078,TEX,True,69,69,1.0,69,124895.0,244.0,2.81,3.27
1079,TEX,True,90,90,1.0,90,84954.25,177.25,10.05,8.87
0,CAL,True,105,105,1.0,105,58857.5,240.5,18.19,0.41
1,CAL,True,102,102,1.0,102,75991.5,289.5,9.52,2.44
2,CAL,True,104,104,1.0,104,77226.5,292.5,11.0,3.86
3,CAL,True,95,95,1.0,95,55741.25,214.75,16.38,3.16
4,CAL,True,70,70,1.0,70,81174.5,236.25,1.74,1.87
5,CAL,True,108,108,1.0,108,60014.25,230.25,8.89,2.33
6,CAL,True,117,117,1.0,117,82823.25,312.75,11.53,5.3
7,CAL,True,117,117,1.0,117,79891.0,304.75,14.22,2.32
8,CAL,True,108,108,1.0,108,66358.75,257.25,13.62,3.02
9,CAL,True,100,100,1.0,100,62726.0,271.5,12.24,4.9
10,CAL,True,111,111,1.0,111,74635.5,312.75,15.57,0.87
11,CAL,True,106,106,1.0,106,94047.5,374.5,3.7,1.9
12,CAL,True,117,117,1.0,117,77832.25,299.0,14.03,1.73
13,CAL,True,112,112,1.0,112,99476.25,364.25,4.14,1.55
14,CAL,True,101,101,1.0,101,82527.0,312.75,10.45,5.16
15,CAL,True,106,106,1.0,106,72130.0,295.25,14.29,6.49
16,CAL,True,102,102,1.0,102,60651.5,259.75,20.58,6.48
17,CAL,True,123,123,1.0,123,85717.25,348.75,15.67,3.99
18,CAL,True,105,105,1.0,105,60419.5,289.5,12.13,2.53
19,CAL,True,100,100,1.0,100,43232.0,234.25,19.07,4.0
20,CAL,True,102,102,1.0,102,75145.5,341.25,11.12,2.99
21,CAL,True,99,99,1.0,99,64259.75,252.5,10.29,3.53
22,CAL,True,111,111,1.0,111,64683.5,253.75,15.05,1.65
23,CAL,True,86,86,1.0,86,91408.0,313.25,4.89,2.57
24,CAL,True,105,105,1.0,105,64864.75,267.75,21.18,1.74
25,CAL,True,98,98,1.0,98,64971.25,261.0,10.37,3.78
26,CAL,True,105,105,1.0,105,55967.5,243.25,14.68,3.66
27,CAL,True,100,100,1.0,100,42451.75,203.0,14.29,0.73
28,CAL,True,117,117,1.0,117,88624.5,352.5,2.85,1.26
29,CAL,True,83,83,1.0,83,66765.5,252.0,8.0,5.0
30,CAL,True,94,94,1.0,94,54479.5,238.75,13.31,2.05
31,CAL,True,89,89,1.0,89,78397.25,305.0,5.08,2.63
32,CAL,True,110,110,1.0,110,68477.0,283.0,10.74,3.25
33,CAL,True,106,106,1.0,106,80822.75,296.5,11.0,5.2
34,CAL,True,103,103,1.0,103,51686.0,207.5,16.05,4.82
35,CAL,True,118,118,1.0,118,77914.0,284.5,12.88,2.23
36,CAL,True,98,98,1.0,98,52194.0,214.25,16.49,5.62
37,CAL,True,99,99,1.0,99,59807.25,236.75,13.88,2.27
38,CAL,True,98,98,1.0,98,69369.25,265.25,7.69,2.03
39,CAL,True,93,93,1.0,93,72996.25,291.75,11.57,4.73
40,CAL,True,118,118,1.0,118,91944.5,357.5,7.53,2.85
41,CAL,True,102,102,1.0,102,64431.75,272.75,17.23,5.95
42,CAL,True,128,128,1.0,128,108555.25,355.25,10.91,3.46
43,CAL,True,94,94,1.0,94,65708.25,234.25,8.91,4.68
44,CAL,True,96,96,1.0,96,94057.75,320.5,9.6,2.81
45,CAL,True,111,111,1.0,111,74458.5,252.25,9.41,2.23
46,CAL,True,100,100,1.0,100,119109.25,374.25,6.09,3.67
47,CAL,True,109,109,1.0,109,75297.0,261.75,14.48,-0.19
48,CAL,True,107,107,1.0,107,59918.5,232.5,15.22,4.02
49,CAL,True,114,114,1.0,114,73907.5,271.25,11.3,3.12
50,CAL,True,93,93,1.0,93,82955.5,295.25,5.68,3.36
51,CAL,True,98,98,1.0,98,80765.75,284.5,8.07,0.7
52,CAL,True,104,104,1.0,104,104081.75,350.25,5.93,2.78
53,CAL,True,119,119,1.0,119,104008.5,349.5,7.17,3.19
54,CAL,True,99,99,1.0,99,78772.5,240.5,5.45,1.94
55,CAL,True,105,105,1.0,105,83751.0,255.0,6.35,3.5
56,CAL,True,121,121,1.0,121,72823.75,215.5,6.41,4.96
57,CAL,True,99,99,1.0,99,62987.0,194.25,12.44,6.16
58,CAL,True,113,113,1.0,113,113278.75,336.0,6.62,3.72
59,CAL,True,95,95,1.0,95,101879.75,301.25,4.43,3.21
60,CAL,True,102,102,1.0,102,81159.0,278.5,6.28,2.37
61,CAL,True,101,101,1.0,101,96567.75,320.0,7.33,3.98
62,CAL,True,91,91,1.0,91,106176.5,336.25,4.3,1.9
63,CAL,True,122,122,1.0,122,130646.0,375.0,1.5,0.92
64,CAL,True,106,106,1.0,106,108327.0,311.0,7.58,6.61
65,CAL,True,98,98,1.0,98,71731.5,207.0,6.05,5.91
66,CAL,True,115,115,1.0,115,81748.75,302.75,4.5,3.12
67,CAL,True,117,117,1.0,117,90121.5,326.75,6.3,2.02
68,CAL,True,102,102,1.0,102,48474.5,198.75,22.01,6.25
69,CAL,True,109,109,1.0,109,89125.5,275.75,4.76,1.87
70,CAL,True,98,98,1.0,98,66548.0,211.5,10.96,6.42
71,CAL,True,99,99,1.0,99,88699.75,276.5,4.69,3.66
72,CAL,True,119,119,1.0,119,83621.75,345.75,4.1,1.78
73,CAL,True,101,101,1.0,101,73020.5,307.5,3.07,1.76
74,CAL,True,106,106,1.0,106,67263.5,291.0,12.13,3.88
75,CAL,True,111,111,1.0,111,109474.0,405.75,6.37,1.76
76,CAL,True,93,93,1.0,93,101648.0,365.5,2.78,2.14
77,CAL,True,113,113,1.0,113,70967.0,289.0,13.79,3.51
78,CAL,True,98,98,1.0,98,52766.75,244.0,23.36,3.65
79,CAL,True,94,94,1.0,94,47987.0,222.5,25.15,6.12
80,CAL,True,104,104,1.0,104,67868.0,290.5,18.96,4.44
81,CAL,True,112,112,1.0,112,67510.0,298.5,20.04,4.1
82,CAL,True,113,113,1.0,113,58437.0,269.0,18.43,-0.56
83,CAL,True,98,98,1.0,98,57495.0,269.25,9.42,4.35
84,CAL,True,102,102,1.0,102,74267.25,314.25,3.01,1.72
85,CAL,True,112,112,1.0,112,48337.0,236.75,18.4,0.63
86,CAL,True,107,107,1.0,107,66889.75,293.0,11.58,5.25
87,CAL,True,96,96,1.0,96,46610.5,225.5,16.66,2.49
88,CAL,True,109,109,1.0,109,63713.5,277.0,18.59,3.32
89,CAL,True,114,114,1.0,114,63287.5,277.25,14.72,2.97
90,CAL,True,100,100,1.0,100,62341.75,242.5,15.03,5.18
91,CAL,True,109,109,1.0,109,66985.0,257.0,9.64,3.66
92,CAL,True,124,124,1.0,124,66286.5,257.5,6.98,0.68
93,CAL,True,117,117,1.0,117,93321.25,304.5,6.89,5.51
94,CAL,True,108,108,1.0,108,87967.75,287.25,7.21,6.28
95,CAL,True,95,95,1.0,95,73073.25,242.25,8.27,6.47
96,CAL,True,100,100,1.0,100,59462.5,301.25,15.64,-0.75
97,CAL,True,91,91,1.0,91,60029.0,282.75,10.44,2.5
98,CAL,True,82,82,1.0,82,67231.25,274.75,6.93,4.1
99,CAL,True,98,98,1.0,98,37694.5,228.5,20.74,-1.11
101,CAL,True,123,123,1.0,123,66266.5,327.0,13.57,4.6
102,CAL,True,90,90,1.0,90,62645.75,252.75,14.33,3.9
103,CAL,True,95,95,1.0,95,56850.75,242.75,13.18,4.15
104,CAL,True,119,119,1.0,119,90691.5,356.0,10.57,4.56
105,CAL,True,100,100,1.0,100,71504.75,225.5,5.45,3.63
106,CAL,True,108,108,1.0,108,113110.0,349.75,4.11,3.58
107,CAL,True,98,98,1.0,98,91886.0,287.75,3.41,2.46
108,CAL,True,104,104,1.0,104,69085.5,224.5,7.46,5.07
109,CAL,True,103,103,1.0,103,94446.5,298.25,4.77,2.85
110,CAL,True,108,108,1.0,108,79716.5,257.0,5.19,1.25
111,CAL,True,108,108,1.0,108,62677.75,275.5,5.54,2.22
112,CAL,True,98,98,1.0,98,67262.25,288.75,5.08,3.19
113,CAL,True,89,89,1.0,89,71966.5,290.5,8.6,3.09
114,CAL,True,95,95,1.0,95,52952.0,261.75,3.19,1.6
115,CAL,True,105,105,1.0,105,42764.5,233.25,31.93,7.35
116,CAL,True,98,98,1.0,98,42008.5,231.0,26.61,2.22
117,CAL,True,135,135,1.0,135,93350.25,376.5,6.73,2.84
118,CAL,True,109,109,1.0,109,45741.25,222.0,18.69,0.0
119,CAL,True,116,116,1.0,116,64714.5,286.0,17.55,2.22
120,CAL,True,99,99,1.0,99,51839.0,262.25,17.75,3.67
121,CAL,True,95,95,1.0,95,46447.25,234.5,10.42,5.44
122,CAL,True,96,96,1.0,96,39947.0,218.5,30.55,4.17
123,CAL,True,116,116,1.0,116,56736.0,282.75,26.35,3.5
124,CAL,True,85,85,1.0,85,78203.0,298.75,8.24,3.71
125,CAL,True,103,103,1.0,103,47628.25,258.25,22.18,0.58
126,CAL,True,114,114,1.0,114,65032.5,304.25,14.19,2.87
127,CAL,True,115,115,1.0,115,73477.75,331.0,16.38,3.15
128,CAL,True,112,112,1.0,112,55521.0,275.75,30.63,2.13
129,CAL,True,99,99,1.0,99,98065.25,384.5,8.17,3.27
130,CAL,True,100,100,1.0,100,79095.75,328.25,7.42,3.1
131,CAL,True,103,103,1.0,103,49387.0,247.25,20.74,2.66
132,CAL,True,117,117,1.0,117,83915.75,365.75,11.11,1.81
133,CAL,True,117,117,1.0,117,71064.5,322.0,17.96,5.71
134,CAL,True,97,97,1.0,97,46763.75,234.5,16.03,1.68
135,CAL,True,120,120,1.0,120,66377.0,310.5,10.44,1.27
136,CAL,True,111,111,1.0,111,56351.5,272.5,16.92,3.28
137,CAL,True,110,110,1.0,110,52058.25,260.75,21.12,3.87
138,CAL,True,103,103,1.0,103,91713.25,364.0,11.36,3.89
139,CAL,True,114,114,1.0,114,82650.75,335.0,16.61,3.32
140,CAL,True,89,89,1.0,89,78199.0,298.0,3.24,1.49
141,CAL,True,105,105,1.0,105,58153.75,255.0,13.62,2.76
142,CAL,True,100,100,1.0,100,79242.75,318.0,10.2,3.78
143,CAL,True,121,121,1.0,121,75337.75,315.75,8.32,0.55
144,CAL,True,98,98,1.0,98,32626.75,203.0,36.21,6.77
145,CAL,True,105,105,1.0,105,48590.5,265.0,16.04,2.75
146,CAL,True,88,88,1.0,88,67311.75,296.0,8.44,4.59
147,CAL,True,136,136,1.0,136,76397.5,320.5,10.89,0.7
148,CAL,True,96,96,1.0,96,43493.75,224.75,15.1,3.85
149,CAL,True,95,95,1.0,95,62492.25,289.75,7.05,3.34
150,CAL,True,98,98,1.0,98,49218.0,197.0,16.58,5.29
151,CAL,True,97,97,1.0,97,61155.25,238.0,16.29,8.37
152,CAL,True,99,99,1.0,99,76989.0,288.25,7.55,2.21
153,CAL,True,101,101,1.0,101,98897.75,426.0,7.81,3.35
154,CAL,True,79,79,1.0,79,71506.0,280.0,6.42,3.86
155,CAL,True,105,105,1.0,105,72749.5,343.75,9.37,4.31
156,CAL,True,106,106,1.0,106,46727.75,267.25,13.53,5.23
157,CAL,True,117,117,1.0,117,64536.0,326.75,10.45,5.15
158,CAL,True,98,98,1.0,98,51835.25,282.75,14.95,1.99
159,CAL,True,108,108,1.0,108,74662.5,342.5,5.38,1.65
160,CAL,True,105,105,1.0,105,57495.25,286.75,8.02,2.47
161,CAL,True,105,105,1.0,105,63485.25,306.5,6.38,3.39
162,CAL,True,108,108,1.0,108,34606.0,227.5,28.01,3.19
163,CAL,True,107,107,1.0,107,36651.0,233.75,29.26,0.53
164,CAL,True,106,106,1.0,106,42933.0,258.5,16.09,3.99
165,CAL,True,100,100,1.0,100,26786.25,208.75,32.21,-0.97
166,CAL,True,100,100,1.0,100,40492.0,268.75,16.34,1.1
167,CAL,True,117,117,1.0,117,53733.25,333.0,5.19,1.19
168,CAL,True,116,116,1.0,116,58557.75,306.0,4.91,1.77
169,CAL,True,95,95,1.0,95,52374.25,285.25,11.7,4.2
170,CAL,True,104,104,1.0,104,45164.0,247.5,10.33,3.98
171,CAL,True,113,113,1.0,113,53723.5,344.5,9.23,3.16
172,CAL,True,99,99,1.0,99,39107.0,277.0,12.35,1.25
173,CAL,True,111,111,1.0,111,34050.0,245.5,21.31,3.63
174,CAL,True,100,100,1.0,100,34065.5,243.0,23.52,4.8
175,CAL,True,100,100,1.0,100,29132.5,226.5,31.13,1.74
176,CAL,True,105,105,1.0,105,47059.75,294.25,24.96,1.51
177,CAL,True,103,103,1.0,103,30653.0,242.25,12.57,2.02
178,CAL,True,106,106,1.0,106,39763.0,284.25,20.1,1.3
179,CAL,True,108,108,1.0,108,39952.75,287.0,16.48,3.04
180,CAL,True,100,100,1.0,100,48756.25,306.75,13.97,2.7
181,CAL,True,114,114,1.0,114,49434.5,313.0,14.59,2.95
182,CAL,True,93,93,1.0,93,46789.5,280.0,7.11,2.44
183,CAL,True,107,107,1.0,107,28404.5,226.0,37.67,3.0
184,CAL,True,95,95,1.0,95,50343.75,312.0,9.06,2.8
185,CAL,True,109,109,1.0,109,28252.25,220.25,16.65,4.45
186,CAL,True,86,86,1.0,86,34787.5,219.75,12.84,3.83
187,CAL,True,92,92,1.0,92,60162.25,345.75,3.88,1.43
188,CAL,True,118,118,1.0,118,58800.0,367.0,-0.57,-0.62
189,CAL,True,99,99,1.0,99,35871.25,228.75,11.6,1.61
190,CAL,True,110,110,1.0,110,56798.25,317.0,9.62,2.31
191,CAL,True,106,106,1.0,106,38588.5,236.75,9.11,0.32
192,CAL,True,108,108,1.0,108,74554.5,363.25,2.23,1.69
193,CAL,True,103,103,1.0,103,43991.5,248.5,19.36,1.49
194,CAL,True,102,102,1.0,102,50695.5,276.75,3.86,-0.09
195,CAL,True,112,112,1.0,112,60284.25,281.0,16.32,3.93
196,CAL,True,104,104,1.0,104,48879.5,239.0,22.12,6.09
197,CAL,True,97,97,1.0,97,64965.75,298.75,12.91,3.47
198,CAL,True,81,81,1.0,81,67860.0,294.0,7.87,3.69
199,CAL,True,110,110,1.0,110,37585.0,225.5,13.97,1.31
200,CAL,True,120,120,1.0,120,60580.5,324.0,18.36,4.35
201,CAL,True,103,103,1.0,103,37658.25,239.25,15.38,1.75
202,CAL,True,97,97,1.0,97,48825.0,271.25,6.4,2.6
203,CAL,True,93,93,1.0,93,70996.75,340.5,2.11,1.02
204,CAL,True,99,99,1.0,99,27766.5,218.25,30.32,0.91
205,CAL,True,82,82,1.0,82,82773.25,348.75,2.18,1.55
206,CAL,True,86,86,1.0,86,66534.75,311.75,5.01,2.96
207,CAL,True,111,111,1.0,111,54652.75,333.25,21.92,2.98
208,CAL,True,103,103,1.0,103,39122.75,268.0,19.61,1.29
209,CAL,True,100,100,1.0,100,45735.0,291.0,16.75,4.43
210,CAL,True,134,134,1.0,134,52529.0,333.25,19.74,-0.45
211,CAL,True,110,110,1.0,110,46940.75,311.75,2.56,0.95
212,CAL,True,97,97,1.0,97,21819.25,189.25,34.2,-1.34
213,CAL,True,105,105,1.0,105,45193.0,315.75,14.85,5.32
214,CAL,True,98,98,1.0,98,37081.0,271.0,5.22,1.63
215,CAL,True,112,112,1.0,112,49986.75,342.75,12.87,2.56
216,CAL,True,101,101,1.0,101,42193.75,321.5,14.17,2.06
217,CAL,True,105,105,1.0,105,46963.0,345.0,13.33,3.77
218,CAL,True,85,85,1.0,85,33622.5,236.5,18.1,1.46
219,CAL,True,89,89,1.0,89,71626.0,386.5,4.03,2.21
220,CAL,True,124,124,1.0,124,43052.5,304.25,17.01,3.72
221,CAL,True,108,108,1.0,108,30851.0,251.5,24.23,0.79
222,CAL,True,94,94,1.0,94,62678.5,324.0,7.81,4.78
223,CAL,True,107,107,1.0,107,42218.5,249.0,20.8,3.86
224,CAL,True,112,112,1.0,112,47066.0,270.75,18.67,2.52
225,CAL,True,103,103,1.0,103,52747.25,311.25,17.76,3.86
226,CAL,True,100,100,1.0,100,49705.0,300.0,26.73,2.12
227,CAL,True,99,99,1.0,99,53287.25,308.5,4.0,1.44
228,CAL,True,102,102,1.0,102,62116.75,368.5,6.03,1.99
229,CAL,True,111,111,1.0,111,41679.5,296.25,14.91,2.63
230,CAL,True,101,101,1.0,101,40948.5,287.5,22.79,2.21
231,CAL,True,100,100,1.0,100,46526.5,279.5,27.27,3.37
232,CAL,True,111,111,1.0,111,44354.75,272.25,22.57,3.54
233,CAL,True,105,105,1.0,105,35186.25,238.25,31.69,2.06
234,CAL,True,90,90,1.0,90,44148.0,265.5,5.9,2.66
235,CAL,True,111,111,1.0,111,28340.0,228.0,32.27,4.0
236,CAL,True,93,93,1.0,93,35447.0,240.5,15.06,2.53
237,CAL,True,103,103,1.0,103,39608.0,309.25,14.79,2.98
238,CAL,True,108,108,1.0,108,35198.5,290.25,32.08,7.27
239,CAL,True,87,87,1.0,87,41293.0,277.5,7.59,2.37
240,CAL,True,103,103,1.0,103,32967.5,282.0,7.38,0.09
241,CAL,True,103,103,1.0,103,35153.75,295.0,11.57,3.99
242,CAL,True,119,119,1.0,119,41147.25,325.5,17.08,2.84
243,CAL,True,110,110,1.0,110,47574.0,336.5,5.16,3.65
244,CAL,True,99,99,1.0,99,33256.25,265.5,22.23,6.51
245,CAL,True,97,97,1.0,97,34919.75,267.25,13.56,2.46
246,CAL,True,110,110,1.0,110,31139.75,277.75,20.86,2.2
247,CAL,True,71,71,1.0,71,52766.25,280.75,5.27,3.19
248,CAL,True,108,108,1.0,108,26377.0,254.75,23.84,3.04
249,CAL,True,105,105,1.0,105,29136.5,300.25,2.93,1.4
250,CAL,True,97,97,1.0,97,36640.0,331.5,7.61,3.35
251,CAL,True,102,102,1.0,102,20226.25,238.25,17.77,0.83
252,CAL,True,125,125,1.0,125,26315.75,264.0,20.14,2.67
253,CAL,True,95,95,1.0,95,31290.25,296.25,0.53,0.25
254,CAL,True,107,107,1.0,107,25043.5,265.25,12.84,2.39
255,CAL,True,87,87,1.0,87,31723.25,268.0,10.1,2.99
256,CAL,True,104,104,1.0,104,26826.25,271.75,14.21,3.38
257,CAL,True,100,100,1.0,100,25538.5,259.25,14.2,4.78
258,CAL,True,99,99,1.0,99,26950.0,239.25,22.75,6.54
259,CAL,True,108,108,1.0,108,27598.5,230.25,10.1,0.11
260,CAL,True,112,112,1.0,112,38629.25,296.0,9.77,1.33
261,CAL,True,117,117,1.0,117,50423.75,349.0,21.57,5.03
262,CAL,True,107,107,1.0,107,45255.75,321.25,18.81,6.0
263,CAL,True,114,114,1.0,114,27015.0,208.25,21.58,4.8
264,CAL,True,100,100,1.0,100,52801.5,325.25,2.28,1.66
265,CAL,True,108,108,1.0,108,31710.0,217.75,14.13,3.65
266,CAL,True,100,100,1.0,100,28947.75,212.75,17.89,3.62
267,CAL,True,99,99,1.0,99,40576.5,252.25,17.01,3.81
268,CAL,True,116,116,1.0,116,42985.0,260.0,23.9,5.71
269,CAL,True,111,111,1.0,111,55735.0,320.0,10.23,1.99
270,CAL,True,124,124,1.0,124,56196.25,358.75,17.1,1.85
271,CAL,True,110,110,1.0,110,38495.5,285.0,21.03,1.72
272,CAL,True,103,103,1.0,103,53632.0,343.25,11.37,3.58
273,CAL,True,106,106,1.0,106,37300.75,283.0,15.42,3.74
274,CAL,True,90,90,1.0,90,48326.25,285.75,13.23,4.99
275,CAL,True,114,114,1.0,114,42681.0,306.5,22.3,1.84
276,CAL,True,99,99,1.0,99,33355.0,247.75,29.09,4.62
277,CAL,True,92,92,1.0,92,37674.5,244.25,9.85,3.65
278,CAL,True,106,106,1.0,106,48544.25,314.0,18.29,3.24
279,CAL,True,114,114,1.0,114,38696.75,288.25,24.3,3.27
280,CAL,True,118,118,1.0,118,41693.0,302.25,21.14,-0.42
281,CAL,True,76,76,1.0,76,34806.0,204.25,14.49,7.47
282,CAL,True,103,103,1.0,103,43570.5,286.0,17.35,1.04
283,CAL,True,112,112,1.0,112,34969.25,242.5,24.38,0.41
284,CAL,True,117,117,1.0,117,56536.0,336.5,13.04,2.39
285,CAL,True,106,106,1.0,106,30785.0,244.0,12.61,1.81
286,CAL,True,107,107,1.0,107,52305.75,343.0,9.65,3.04
287,CAL,True,107,107,1.0,107,27141.0,224.25,34.62,5.88
288,CAL,True,106,106,1.0,106,38773.5,291.75,23.96,5.28
289,CAL,True,92,92,1.0,92,42614.0,290.0,6.87,3.89
290,CAL,True,106,106,1.0,106,37659.5,287.0,6.84,2.05
291,CAL,True,112,112,1.0,112,25733.75,197.75,24.57,0.75
292,CAL,True,78,78,1.0,78,42419.5,236.0,9.62,4.26
293,CAL,True,115,115,1.0,115,35909.0,262.25,17.04,1.87
294,CAL,True,99,99,1.0,99,32559.0,248.75,18.98,3.3
295,CAL,True,104,104,1.0,104,33140.75,263.5,25.77,5.13
296,CAL,True,92,92,1.0,92,52414.25,309.5,0.77,0.16
297,CAL,True,102,102,1.0,102,34825.5,263.25,31.58,5.73
298,CAL,True,110,110,1.0,110,34667.5,262.5,19.69,-0.77
299,CAL,True,102,102,1.0,102,40032.0,283.0,28.17,3.41
300,CAL,True,105,105,1.0,105,41378.0,268.5,21.68,3.59
301,CAL,True,98,98,1.0,98,40804.75,262.75,24.88,1.04
302,CAL,True,113,113,1.0,113,41812.25,264.5,18.05,1.31
303,CAL,True,120,120,1.0,120,69461.25,371.75,6.16,1.2
304,CAL,True,96,96,1.0,96,49035.0,282.5,19.38,4.32
305,CAL,True,90,90,1.0,90,47214.5,261.75,5.34,2.06
306,CAL,True,113,113,1.0,113,53116.5,338.75,26.42,2.17
307,CAL,True,105,105,1.0,105,42432.5,297.25,35.21,6.82
308,CAL,True,102,102,1.0,102,19532.0,192.5,44.21,1.91
309,CAL,True,123,123,1.0,123,56299.75,342.0,10.11,0.51
310,CAL,True,104,104,1.0,104,53949.0,327.5,3.98,1.43
311,CAL,True,111,111,1.0,111,44852.75,296.75,16.4,3.02
312,CAL,True,114,114,1.0,114,36655.75,291.5,32.28,-0.26
313,CAL,True,96,96,1.0,96,35593.25,260.75,24.9,1.23
314,CAL,True,112,112,1.0,112,73234.5,427.5,0.0,0.0
315,CAL,True,106,106,1.0,106,34501.25,292.0,9.83,2.26
316,CAL,True,103,103,1.0,103,21008.75,215.0,30.23,2.49
317,CAL,True,113,113,1.0,113,42600.5,339.25,24.48,3.49
318,CAL,True,99,99,1.0,99,26799.5,243.25,26.61,2.41
319,CAL,True,96,96,1.0,96,28247.25,250.25,23.66,4.03
320,CAL,True,107,107,1.0,107,34670.5,289.25,23.54,2.94
321,CAL,True,96,96,1.0,96,36485.5,268.75,26.67,3.67
322,CAL,True,88,88,1.0,88,38622.25,252.25,8.05,2.32
323,CAL,True,140,140,1.0,140,45137.0,308.0,28.71,-0.16
324,CAL,True,105,105,1.0,105,32119.5,258.25,35.41,5.32
325,CAL,True,91,91,1.0,91,36129.25,247.0,13.08,3.04
326,CAL,True,104,104,1.0,104,40529.5,294.5,15.74,3.84
327,CAL,True,113,113,1.0,113,36250.5,318.5,27.12,1.39
328,CAL,True,101,101,1.0,101,34930.75,293.25,17.51,4.32
329,CAL,True,111,111,1.0,111,26091.75,260.5,33.8,1.98
330,CAL,True,94,94,1.0,94,30378.5,270.75,17.98,4.33
331,CAL,True,123,123,1.0,123,39584.75,354.0,10.38,1.19
332,CAL,True,109,109,1.0,109,23373.75,262.5,33.32,1.22
333,CAL,True,116,116,1.0,116,38437.5,334.5,20.18,1.62
334,CAL,True,80,80,1.0,80,38363.5,278.5,11.94,4.13
335,CAL,True,90,90,1.0,90,36849.25,293.25,10.45,4.4
336,CAL,True,91,91,1.0,91,33783.75,268.0,21.54,0.37
337,CAL,True,101,101,1.0,101,38884.75,305.25,22.15,2.32
338,CAL,True,109,109,1.0,109,40312.75,320.25,32.98,2.81
339,CAL,True,84,84,1.0,84,54241.5,314.5,3.07,1.87
340,CAL,True,102,102,1.0,102,28587.5,273.0,30.77,4.38
341,CAL,True,99,99,1.0,99,32967.5,293.0,7.36,2.17
342,CAL,True,122,122,1.0,122,38639.0,341.75,21.82,1.44
343,CAL,True,116,116,1.0,116,25481.0,273.0,28.95,3.02
344,CAL,True,93,93,1.0,93,24817.0,234.0,24.43,4.49
345,CAL,True,112,112,1.0,112,22001.25,235.5,23.91,2.79
346,CAL,True,105,105,1.0,105,22987.5,258.0,32.32,1.9
347,CAL,True,104,104,1.0,104,18997.75,235.75,24.73,0.0
348,CAL,True,101,101,1.0,101,13541.75,198.25,24.34,2.94
349,CAL,True,95,95,1.0,95,14739.5,196.5,35.16,-4.52
350,CAL,True,101,101,1.0,101,19735.0,245.5,32.56,3.91
351,CAL,True,110,110,1.0,110,26536.0,301.75,21.45,1.63
352,CAL,True,106,106,1.0,106,20445.0,263.0,14.69,0.85
353,CAL,True,118,118,1.0,118,22947.0,270.0,33.06,-1.89
354,CAL,True,90,90,1.0,90,36694.75,297.75,5.36,3.56
355,CAL,True,114,114,1.0,114,23961.25,278.0,31.56,2.54
356,CAL,True,104,104,1.0,104,17030.25,227.25,40.34,2.36
357,CAL,True,94,94,1.0,94,34211.5,295.0,13.45,3.83
358,CAL,True,111,111,1.0,111,33593.25,329.25,12.77,2.08
359,CAL,True,111,111,1.0,111,24104.25,274.25,33.97,-1.29
360,CAL,True,97,97,1.0,97,46824.0,343.5,10.5,2.76
361,CAL,True,107,107,1.0,107,35018.5,305.5,2.97,0.97
362,CAL,True,105,105,1.0,105,25988.25,265.5,35.0,5.35
363,CAL,True,94,94,1.0,94,40888.0,304.75,14.5,2.25
364,CAL,True,110,110,1.0,110,45126.5,348.75,8.47,3.79
365,CAL,True,113,113,1.0,113,33029.75,293.0,15.8,1.01
366,CAL,True,90,90,1.0,90,39329.25,286.25,21.87,1.46
367,CAL,True,102,102,1.0,102,41835.75,319.25,11.19,3.48
368,CAL,True,95,95,1.0,95,35848.25,282.0,12.96,1.83
369,CAL,True,105,105,1.0,105,35728.5,302.25,30.29,4.5
370,CAL,True,107,107,1.0,107,37385.75,299.5,12.1,2.44
371,CAL,True,118,118,1.0,118,39418.0,316.5,20.08,0.16
372,CAL,True,77,77,1.0,77,48752.5,296.0,5.4,3.11
373,CAL,True,131,131,1.0,131,49175.25,332.0,9.3,0.45
374,CAL,True,92,92,1.0,92,37572.0,287.0,19.42,4.25
375,CAL,True,103,103,1.0,103,21309.75,247.0,30.72,1.1
376,CAL,True,100,100,1.0,100,24950.25,261.75,35.23,0.38
377,CAL,True,101,101,1.0,101,29755.75,293.75,9.56,1.84
378,CAL,True,105,105,1.0,105,22585.0,258.25,16.52,0.96
379,CAL,True,111,111,1.0,111,36916.5,345.5,15.48,4.36
380,CAL,True,119,119,1.0,119,30657.0,300.5,23.89,1.39
381,CAL,True,85,85,1.0,85,21064.0,192.75,13.47,4.22
382,CAL,True,101,101,1.0,101,30376.0,286.25,9.51,3.05
383,CAL,True,121,121,1.0,121,32739.0,297.5,19.54,1.65
384,CAL,True,124,124,1.0,124,40250.5,286.75,24.68,4.02
385,CAL,True,104,104,1.0,104,27241.75,226.0,26.54,4.84
386,CAL,True,101,101,1.0,101,23003.5,211.75,25.07,1.17
387,CAL,True,102,102,1.0,102,43147.25,305.5,22.83,4.61
388,CAL,True,109,109,1.0,109,37517.75,272.0,36.82,-1.4
389,CAL,True,97,97,1.0,97,41004.25,282.0,27.81,4.81
390,CAL,True,112,112,1.0,112,37210.75,257.5,31.16,6.19
391,CAL,True,105,105,1.0,105,33796.5,249.25,32.76,-0.61
392,CAL,True,111,111,1.0,111,64004.75,356.75,6.09,0.9
393,CAL,True,114,114,1.0,114,30724.5,265.5,22.9,0.84
394,CAL,True,114,114,1.0,114,39792.5,320.0,28.04,2.74
395,CAL,True,91,91,1.0,91,47576.5,298.0,15.53,2.93
396,CAL,True,92,92,1.0,92,34598.0,301.75,14.8,2.66
397,CAL,True,94,94,1.0,94,47023.5,364.0,10.35,1.49
398,CAL,True,102,102,1.0,102,28068.5,295.25,27.39,1.09
399,CAL,True,102,102,1.0,102,24719.75,255.25,12.22,4.67
400,CAL,True,77,77,1.0,77,33401.5,233.25,13.87,4.89
401,CAL,True,122,122,1.0,122,53860.75,381.5,10.33,0.91
402,CAL,True,103,103,1.0,103,42378.0,311.25,13.91,2.73
403,CAL,True,110,110,1.0,110,36900.0,292.0,35.61,3.31
404,CAL,True,99,99,1.0,99,35731.25,277.0,14.29,4.24
405,CAL,True,117,117,1.0,117,48290.5,379.75,21.57,2.25
406,CAL,True,110,110,1.0,110,26380.5,262.75,33.85,3.22
407,CAL,True,78,78,1.0,78,44069.5,273.5,4.53,1.97
408,CAL,True,106,106,1.0,106,16610.25,213.0,33.43,2.07
409,CAL,True,112,112,1.0,112,29054.5,307.25,29.62,0.08
410,CAL,True,110,110,1.0,110,21128.75,245.25,24.75,0.0
411,CAL,True,111,111,1.0,111,33796.0,359.75,16.99,1.24
412,CAL,True,78,78,1.0,78,25391.25,224.5,6.87,3.02
413,CAL,True,106,106,1.0,106,17575.75,241.0,28.75,1.93
414,CAL,True,100,100,1.0,100,16262.75,229.5,24.56,2.96
415,CAL,True,105,105,1.0,105,21713.75,284.0,24.17,2.82
416,CAL,True,110,110,1.0,110,21302.5,275.25,28.99,5.0
417,CAL,True,111,111,1.0,111,43132.5,426.25,8.59,3.18
418,CAL,True,107,107,1.0,107,24376.25,281.25,17.29,3.85
419,CAL,True,101,101,1.0,101,22214.0,261.75,21.49,1.97
420,CAL,True,103,103,1.0,103,18734.75,232.5,18.82,-1.2
421,CAL,True,86,86,1.0,86,22628.5,224.75,14.58,5.57
422,CAL,True,84,84,1.0,84,34592.5,297.5,3.75,1.73
423,CAL,True,126,126,1.0,126,36419.0,306.75,12.84,-0.82
424,CAL,True,100,100,1.0,100,32213.75,301.25,13.8,0.74
425,CAL,True,101,101,1.0,101,23392.75,249.5,24.81,5.67
426,CAL,True,75,75,1.0,75,35532.25,271.0,9.19,2.95
427,CAL,True,113,113,1.0,113,39431.5,369.0,14.64,2.64
428,CAL,True,93,93,1.0,93,35953.5,317.25,8.44,2.01
429,CAL,True,101,101,1.0,101,20912.25,233.0,18.94,1.17
430,CAL,True,68,68,1.0,68,36130.5,254.75,1.28,1.26
432,CAL,True,99,99,1.0,99,20282.25,246.0,29.85,1.7
433,CAL,True,105,105,1.0,105,22201.5,272.5,14.39,1.71
434,CAL,True,96,96,1.0,96,40844.0,359.0,2.34,1.1
435,CAL,True,84,84,1.0,84,36465.25,317.25,7.92,3.64
436,CAL,True,104,104,1.0,104,35612.5,367.75,7.59,-0.41
437,CAL,True,118,118,1.0,118,23429.0,278.25,26.88,-0.09
438,CAL,True,101,101,1.0,101,20795.25,255.5,16.96,0.39
439,CAL,True,98,98,1.0,98,28524.0,310.75,7.71,0.96
440,CAL,True,102,102,1.0,102,34136.5,371.5,9.5,2.11
441,CAL,True,94,94,1.0,94,24777.5,278.25,25.1,2.45
442,CAL,True,111,111,1.0,111,29449.25,321.0,16.11,1.98
443,CAL,True,106,106,1.0,106,25820.5,302.25,15.46,3.9
444,CAL,True,123,123,1.0,123,24347.5,288.5,30.1,1.7
445,CAL,True,110,110,1.0,110,22184.5,277.0,26.22,2.64
446,CAL,True,104,104,1.0,104,22737.75,283.0,21.96,1.14
447,CAL,True,111,111,1.0,111,34760.25,356.0,14.61,1.86
448,CAL,True,107,107,1.0,107,19779.5,249.0,12.22,-1.74
449,CAL,True,113,113,1.0,113,25203.75,279.75,28.71,0.62
450,CAL,True,106,106,1.0,106,27019.75,266.0,8.22,0.84
451,CAL,True,96,96,1.0,96,19486.5,213.0,24.45,5.86
452,CAL,True,63,63,1.0,63,39028.0,258.5,4.45,3.45
453,CAL,True,105,105,1.0,105,26622.0,248.75,19.31,-0.1
454,CAL,True,95,95,1.0,95,30826.25,257.25,28.41,1.25
455,CAL,True,120,120,1.0,120,42620.5,318.5,11.06,-0.63
456,CAL,True,88,88,1.0,88,24921.5,238.0,20.5,2.46
457,CAL,True,95,95,1.0,95,25191.5,271.25,22.41,1.72
458,CAL,True,89,89,1.0,89,25993.0,251.0,28.6,2.9
459,CAL,True,101,101,1.0,101,23212.0,276.25,14.97,4.82
460,CAL,True,83,83,1.0,83,32996.0,291.25,7.1,3.16
461,CAL,True,105,105,1.0,105,22528.5,277.5,23.7,-1.74
462,CAL,True,100,100,1.0,100,27170.5,285.75,13.42,1.97
463,CAL,True,105,105,1.0,105,19932.5,229.5,21.0,1.29
464,CAL,True,97,97,1.0,97,15406.5,199.25,22.31,2.69
465,CAL,True,105,105,1.0,105,26314.0,243.5,20.61,1.22
466,CAL,True,98,98,1.0,98,25730.5,240.75,21.37,3.89
467,CAL,True,109,109,1.0,109,46856.0,364.0,2.1,0.68
468,CAL,True,105,105,1.0,105,47974.0,310.5,6.86,1.97
469,CAL,True,90,90,1.0,90,44834.0,279.5,10.82,3.37
470,CAL,True,96,96,1.0,96,37420.5,261.75,12.39,2.06
471,CAL,True,115,115,1.0,115,48582.0,307.25,14.78,1.68
472,CAL,True,108,108,1.0,108,46720.25,302.0,21.6,-0.33
473,CAL,True,106,106,1.0,106,53349.0,330.25,19.19,2.65
474,CAL,True,103,103,1.0,103,22515.25,224.0,33.64,1.97
475,CAL,True,106,106,1.0,106,22885.25,222.75,31.5,3.15
476,CAL,True,118,118,1.0,118,37678.25,305.75,29.72,0.65
477,CAL,True,103,103,1.0,103,26684.5,301.0,26.46,1.39
478,CAL,True,112,112,1.0,112,30372.5,325.75,20.59,3.7
479,CAL,True,97,97,1.0,97,32416.75,314.75,12.7,2.48
480,CAL,True,116,116,1.0,116,22834.0,295.0,29.16,2.88
481,CAL,True,97,97,1.0,97,29734.75,336.0,8.59,2.33
482,CAL,True,101,101,1.0,101,18136.5,263.0,35.68,5.48
483,CAL,True,109,109,1.0,109,34015.25,309.25,5.21,0.8
484,CAL,True,95,95,1.0,95,23102.25,240.25,21.39,4.76
485,CAL,True,100,100,1.0,100,29661.75,297.25,8.65,1.16
486,CAL,True,106,106,1.0,106,33735.5,267.0,17.65,3.26
487,CAL,True,102,102,1.0,102,44203.5,322.75,21.62,4.86
488,CAL,True,105,105,1.0,105,34352.25,276.5,21.06,2.21
489,CAL,True,108,108,1.0,108,23973.0,222.25,25.71,1.11
490,CAL,True,111,111,1.0,111,31149.75,253.75,15.66,0.98
491,CAL,True,103,103,1.0,103,35323.75,286.25,27.44,3.05
492,CAL,True,105,105,1.0,105,25828.75,263.0,28.78,-1.06
493,CAL,True,103,103,1.0,103,22333.25,246.0,32.16,3.15
494,CAL,True,99,99,1.0,99,29098.25,271.25,14.77,1.27
495,CAL,True,98,98,1.0,98,27151.25,290.0,21.53,1.86
496,CAL,True,98,98,1.0,98,27844.75,293.75,17.53,3.21
497,CAL,True,99,99,1.0,99,39191.5,365.75,12.26,1.42
498,CAL,True,99,99,1.0,99,25837.75,300.75,21.12,1.88
499,CAL,True,97,97,1.0,97,17772.5,246.75,32.66,2.47
500,CAL,True,107,107,1.0,107,21145.75,283.75,29.71,3.49
501,CAL,True,104,104,1.0,104,25637.5,321.75,20.62,4.95
502,CAL,True,109,109,1.0,109,27626.75,336.25,29.12,1.97
503,CAL,True,116,116,1.0,116,21753.5,291.75,22.18,0.93
504,CAL,True,109,109,1.0,109,21595.0,245.25,34.1,3.92
505,CAL,True,95,95,1.0,95,14478.75,198.25,20.98,1.0
506,CAL,True,107,107,1.0,107,26943.5,300.25,20.51,0.0
507,CAL,True,97,97,1.0,97,23291.75,216.75,17.08,3.56
508,CAL,True,110,110,1.0,110,30969.25,265.5,21.65,2.03
509,CAL,True,104,104,1.0,104,27055.25,249.25,27.74,3.58
510,CAL,True,103,103,1.0,103,38976.5,318.75,21.14,2.89
511,CAL,True,101,101,1.0,101,32215.0,286.25,30.74,2.22
512,CAL,True,95,95,1.0,95,24313.0,238.0,26.37,0.21
513,CAL,True,106,106,1.0,106,23889.5,241.0,37.6,2.53
514,CAL,True,102,102,1.0,102,26100.25,252.25,28.2,2.04
515,CAL,True,104,104,1.0,104,22567.0,235.0,36.47,0.63
516,CAL,True,93,93,1.0,93,34350.25,259.25,22.53,3.98
517,CAL,True,112,112,1.0,112,41398.75,288.5,24.41,5.64
518,CAL,True,113,113,1.0,113,44538.25,301.25,14.83,2.11
519,CAL,True,108,108,1.0,108,47002.75,281.75,20.45,4.89
520,CAL,True,110,110,1.0,110,53264.5,312.0,13.1,1.89
521,CAL,True,99,99,1.0,99,34714.75,237.0,29.67,1.46
522,CAL,True,115,115,1.0,115,40371.0,249.0,14.2,-1.01
523,CAL,True,106,106,1.0,106,40144.75,283.75,18.91,1.9
524,CAL,True,100,100,1.0,100,32443.5,254.0,22.41,2.68
525,CAL,True,105,105,1.0,105,81964.5,390.5,5.46,2.13
526,CAL,True,90,90,1.0,90,50196.25,255.25,11.81,3.5
527,CAL,True,87,87,1.0,87,45552.0,232.75,3.28,1.59
528,CAL,True,116,116,1.0,116,49633.75,257.0,17.85,-1.38
529,CAL,True,110,110,1.0,110,68911.0,328.25,8.21,0.98
530,CAL,True,97,97,1.0,97,42442.0,228.0,13.45,1.41
531,CAL,True,112,112,1.0,112,29726.25,230.75,19.31,1.6
532,CAL,True,96,96,1.0,96,42608.5,283.75,17.04,2.66
533,CAL,True,108,108,1.0,108,26354.25,214.75,43.11,7.14
534,CAL,True,92,92,1.0,92,26964.0,226.5,29.81,3.0
535,CAL,True,98,98,1.0,98,28199.25,248.25,38.53,5.16
536,CAL,True,114,114,1.0,114,20953.25,188.0,25.07,0.27
537,CAL,True,111,111,1.0,111,42032.5,300.25,18.63,3.46
538,CAL,True,105,105,1.0,105,28334.0,232.5,27.09,0.64
539,CAL,True,102,102,1.0,102,48261.0,325.5,13.6,4.48
540,CAL,True,110,110,1.0,110,47365.5,330.75,13.72,3.22
541,CAL,True,113,113,1.0,113,45441.75,325.25,26.23,2.33
542,CAL,True,122,122,1.0,122,55960.25,355.25,20.36,4.44
543,CAL,True,101,101,1.0,101,22581.5,223.25,26.7,1.65
544,CAL,True,104,104,1.0,104,26219.25,242.25,33.24,1.72
545,CAL,True,95,95,1.0,95,39182.0,289.0,31.28,2.94
546,CAL,True,99,99,1.0,99,40459.25,268.25,23.03,2.1
547,CAL,True,112,112,1.0,112,38667.75,242.5,10.66,0.92
548,CAL,True,105,105,1.0,105,27837.75,193.0,17.91,1.53
549,CAL,True,120,120,1.0,120,64165.0,325.75,16.25,0.84
550,CAL,True,119,119,1.0,119,56659.25,281.75,12.9,1.83
551,CAL,True,99,99,1.0,99,39718.75,239.5,25.16,2.94
552,CAL,True,101,101,1.0,101,29943.0,164.5,36.8,10.11
553,CAL,True,105,105,1.0,105,62977.0,297.5,25.02,4.42
554,CAL,True,107,107,1.0,107,49838.75,254.75,17.36,0.97
555,CAL,True,111,111,1.0,111,35879.0,235.0,28.46,3.89
556,CAL,True,102,102,1.0,102,55399.5,316.5,12.57,1.25
557,CAL,True,98,98,1.0,98,50455.75,292.75,7.22,2.66
558,CAL,True,114,114,1.0,114,57772.75,287.25,13.26,2.54
559,CAL,True,105,105,1.0,105,49982.0,268.0,13.51,2.1
560,CAL,True,85,85,1.0,85,55426.5,270.25,4.08,1.19
561,CAL,True,92,92,1.0,92,76419.75,358.0,8.09,1.38
562,CAL,True,106,106,1.0,106,37563.75,224.5,26.76,0.77
563,CAL,True,112,112,1.0,112,49759.0,269.5,17.06,2.44
564,CAL,True,111,111,1.0,111,40837.5,273.0,31.89,-0.83
565,CAL,True,91,91,1.0,91,36585.25,239.5,13.43,3.91
566,CAL,True,99,99,1.0,99,38714.75,262.75,21.05,1.5
567,CAL,True,121,121,1.0,121,62186.5,278.0,13.61,1.77
568,CAL,True,99,99,1.0,99,56981.25,277.75,7.41,1.42
569,CAL,True,104,104,1.0,104,59230.75,282.25,15.98,6.07
570,CAL,True,106,106,1.0,106,69864.5,309.5,10.69,2.21
571,CAL,True,90,90,1.0,90,79156.25,329.5,8.5,3.94
572,CAL,True,116,116,1.0,116,77767.0,338.0,13.07,3.5
573,CAL,True,101,101,1.0,101,52705.75,234.75,19.4,2.09
574,CAL,True,95,95,1.0,95,40591.25,190.5,19.78,3.18
575,CAL,True,106,106,1.0,106,57327.0,253.5,18.47,4.07
576,CAL,True,88,88,1.0,88,66704.25,259.0,12.05,3.36
577,CAL,True,101,101,1.0,101,66325.0,277.25,11.81,3.98
578,CAL,True,119,119,1.0,119,67695.5,278.0,11.47,1.68
579,CAL,True,102,102,1.0,102,86938.0,344.75,2.08,1.57
580,CAL,True,96,96,1.0,96,67652.5,277.5,10.09,3.98
581,CAL,True,110,110,1.0,110,69135.0,285.5,8.31,2.23
582,CAL,True,99,99,1.0,99,53762.25,255.25,21.43,6.33
583,CAL,True,107,107,1.0,107,80527.25,346.25,7.68,2.12
584,CAL,True,94,94,1.0,94,71790.0,305.25,8.69,5.2
585,CAL,True,99,99,1.0,99,56711.75,290.5,15.32,3.89
586,CAL,True,106,106,1.0,106,58045.75,296.75,13.57,4.12
587,CAL,True,103,103,1.0,103,49394.5,266.5,27.48,4.22
588,CAL,True,103,103,1.0,103,62806.75,313.0,6.32,1.03
589,CAL,True,108,108,1.0,108,66779.0,328.0,10.22,2.89
590,CAL,True,119,119,1.0,119,76699.0,363.75,6.0,2.55
591,CAL,True,96,96,1.0,96,44727.25,262.5,6.78,2.51
592,CAL,True,101,101,1.0,101,43681.25,263.0,27.74,6.82
593,CAL,True,104,104,1.0,104,37666.5,238.0,18.03,1.24
594,CAL,True,105,105,1.0,105,52739.0,275.0,8.77,1.96
595,CAL,True,90,90,1.0,90,41013.5,217.75,14.93,2.24
596,CAL,True,100,100,1.0,100,55697.5,284.75,14.23,4.04
597,CAL,True,109,109,1.0,109,50375.0,242.25,16.99,3.1
598,CAL,True,99,99,1.0,99,67099.75,302.0,5.63,1.06
599,CAL,True,113,113,1.0,113,65516.75,300.5,12.75,3.45
600,CAL,True,90,90,1.0,90,79875.5,323.5,5.43,3.0
601,CAL,True,101,101,1.0,101,46311.0,229.0,20.06,5.47
602,CAL,True,108,108,1.0,108,78611.25,340.0,14.97,5.82
603,CAL,True,106,106,1.0,106,61166.5,297.0,12.77,3.1
604,CAL,True,126,126,1.0,126,82505.0,363.5,7.82,0.14
605,CAL,True,87,87,1.0,87,71885.75,293.75,6.94,3.77
606,CAL,True,119,119,1.0,119,57674.5,285.25,16.47,-0.44
607,CAL,True,94,94,1.0,94,60905.0,290.75,12.86,3.57
608,CAL,True,96,96,1.0,96,48817.5,252.5,10.43,3.81
609,CAL,True,93,93,1.0,93,49465.0,225.5,8.21,1.96
610,CAL,True,107,107,1.0,107,50715.25,237.75,13.1,2.16
611,CAL,True,113,113,1.0,113,75216.75,320.0,15.5,1.84
612,CAL,True,103,103,1.0,103,61947.25,251.25,13.92,6.07
613,CAL,True,97,97,1.0,97,72769.75,284.25,12.49,3.4
614,CAL,True,108,108,1.0,108,78832.5,308.5,14.57,3.82
615,CAL,True,108,108,1.0,108,99161.5,362.25,6.91,3.91
616,CAL,True,96,96,1.0,96,91393.5,330.5,10.86,5.44
617,CAL,True,110,110,1.0,110,88339.25,331.75,8.94,0.38
618,CAL,True,90,90,1.0,90,73609.75,284.75,8.16,3.31
619,CAL,True,105,105,1.0,105,51776.5,230.0,14.09,0.97
620,CAL,True,95,95,1.0,95,53721.5,232.5,10.23,2.52
621,CAL,True,85,85,1.0,85,56866.0,244.5,8.35,4.31
622,CAL,True,111,111,1.0,111,59525.75,287.75,8.21,2.79
623,CAL,True,93,93,1.0,93,55282.5,256.25,7.82,3.57
624,CAL,True,107,107,1.0,107,40634.5,307.25,33.8,4.65
625,CAL,True,103,103,1.0,103,39835.5,301.5,21.8,2.43
626,CAL,True,107,107,1.0,107,19602.25,200.75,34.82,0.5
627,CAL,True,120,120,1.0,120,68472.0,421.0,9.42,2.49
628,CAL,True,103,103,1.0,103,25646.25,243.25,44.9,1.52
629,CAL,True,108,108,1.0,108,41777.0,319.5,25.42,4.27
630,CAL,True,86,86,1.0,86,42881.75,252.75,10.14,3.71
631,CAL,True,95,95,1.0,95,46803.0,289.75,12.03,1.53
632,CAL,True,113,113,1.0,113,58102.75,350.75,9.39,2.23
633,CAL,True,100,100,1.0,100,43248.75,291.25,16.74,2.75
634,CAL,True,90,90,1.0,90,29051.0,209.5,32.33,2.22
635,CAL,True,103,103,1.0,103,58979.25,346.5,3.43,0.86
636,CAL,True,108,108,1.0,108,77297.25,347.0,5.32,2.18
637,CAL,True,102,102,1.0,102,50032.25,245.25,21.05,6.39
638,CAL,True,106,106,1.0,106,47170.25,231.5,21.27,7.49
639,CAL,True,102,102,1.0,102,66178.0,269.0,12.47,6.27
640,CAL,True,107,107,1.0,107,87981.0,336.75,14.06,4.81
641,CAL,True,105,105,1.0,105,67347.25,277.5,11.9,2.37
642,CAL,True,111,111,1.0,111,76300.5,276.5,8.88,4.16
643,CAL,True,110,110,1.0,110,100371.75,348.0,2.0,1.56
644,CAL,True,101,101,1.0,101,94365.75,326.0,4.71,1.73
645,CAL,True,92,92,1.0,92,48715.25,234.75,14.75,2.49
646,CAL,True,105,105,1.0,105,63795.25,301.25,10.88,2.82
647,CAL,True,108,108,1.0,108,39040.75,209.25,26.38,7.92
648,CAL,True,131,131,1.0,131,82286.25,360.25,14.72,0.0
649,CAL,True,87,87,1.0,87,66447.5,303.0,10.02,0.66
650,CAL,True,101,101,1.0,101,55822.5,287.0,22.4,2.21
651,CAL,True,109,109,1.0,109,58784.5,254.5,18.01,4.05
652,CAL,True,92,92,1.0,92,60632.0,252.75,8.42,3.16
653,CAL,True,103,103,1.0,103,47413.25,217.0,11.27,3.77
654,CAL,True,94,94,1.0,94,42515.5,207.75,10.21,4.04
655,CAL,True,85,85,1.0,85,69339.5,278.75,5.13,2.11
656,CAL,True,93,93,1.0,93,56297.0,254.0,15.27,2.4
657,CAL,True,96,96,1.0,96,43549.25,216.5,12.89,1.25
658,CAL,True,104,104,1.0,104,52860.25,255.75,16.16,5.19
659,CAL,True,88,88,1.0,88,51512.5,225.25,8.23,4.15
660,CAL,True,114,114,1.0,114,46047.5,252.5,16.1,3.26
661,CAL,True,92,92,1.0,92,56156.5,277.5,11.02,3.39
662,CAL,True,109,109,1.0,109,43455.5,248.75,27.45,3.68
663,CAL,True,99,99,1.0,99,40992.5,227.75,20.17,2.15
664,CAL,True,99,99,1.0,99,63170.5,312.5,8.3,1.5
665,CAL,True,102,102,1.0,102,72198.5,345.25,8.74,3.96
666,CAL,True,101,101,1.0,101,35447.25,243.25,25.64,2.8
667,CAL,True,108,108,1.0,108,57083.0,333.75,15.74,4.51
668,CAL,True,104,104,1.0,104,53025.0,315.0,10.58,3.67
669,CAL,True,106,106,1.0,106,32269.0,220.75,29.29,6.46
670,CAL,True,105,105,1.0,105,40281.5,261.5,18.14,-1.26
671,CAL,True,90,90,1.0,90,42656.25,260.75,25.74,2.61
672,CAL,True,103,103,1.0,103,46245.75,276.25,17.49,2.21
673,CAL,True,107,107,1.0,107,43682.25,267.75,21.86,-0.19
674,CAL,True,104,104,1.0,104,37946.5,244.25,21.17,1.31
675,CAL,True,120,120,1.0,120,46522.75,294.5,28.43,5.0
676,CAL,True,99,99,1.0,99,23966.0,197.75,23.78,2.35
677,CAL,True,98,98,1.0,98,28555.0,220.25,20.36,3.93
678,CAL,True,96,96,1.0,96,38608.0,253.25,13.41,3.98
679,CAL,True,104,104,1.0,104,37759.75,257.75,19.13,4.0
680,CAL,True,108,108,1.0,108,49774.0,308.25,20.1,3.45
681,CAL,True,94,94,1.0,94,51648.5,311.25,6.97,2.12
682,CAL,True,98,98,1.0,98,36344.5,259.25,27.72,0.96
683,CAL,True,108,108,1.0,108,46809.0,306.0,9.93,1.69
684,CAL,True,114,114,1.0,114,53763.25,288.5,22.53,2.12
685,CAL,True,90,90,1.0,90,46235.5,247.75,10.56,1.59
686,CAL,True,108,108,1.0,108,43776.0,247.75,16.78,2.17
687,CAL,True,100,100,1.0,100,32728.0,253.25,45.24,4.79
688,CAL,True,108,108,1.0,108,50367.0,324.0,20.81,3.07
689,CAL,True,118,118,1.0,118,38557.0,277.25,11.97,-0.54
690,CAL,True,105,105,1.0,105,47317.25,311.25,7.89,2.35
691,CAL,True,96,96,1.0,96,50445.0,308.0,3.54,2.3
692,CAL,True,105,105,1.0,105,30738.25,244.75,28.66,2.2
693,CAL,True,123,123,1.0,123,67631.25,337.0,11.61,3.09
694,CAL,True,89,89,1.0,89,52048.5,263.0,19.78,2.68
695,CAL,True,111,111,1.0,111,59840.5,310.25,12.83,3.42
696,CAL,True,103,103,1.0,103,81800.5,392.5,3.72,1.63
697,CAL,True,115,115,1.0,115,55152.75,301.5,20.43,4.06
698,CAL,True,115,115,1.0,115,52248.0,287.25,20.33,3.36
699,CAL,True,110,110,1.0,110,64285.25,326.25,10.29,1.29
700,CAL,True,106,106,1.0,106,48510.75,265.75,20.41,5.09
701,CAL,True,89,89,1.0,89,43560.0,225.5,10.74,3.43
702,CAL,True,110,110,1.0,110,44975.0,286.5,18.54,4.34
703,CAL,True,103,103,1.0,103,47264.5,292.0,11.5,0.34
704,CAL,True,118,118,1.0,118,38930.0,263.0,22.64,2.23
705,CAL,True,102,102,1.0,102,34492.75,276.75,8.56,2.72
706,CAL,True,109,109,1.0,109,27879.5,246.5,17.06,0.1
707,CAL,True,102,102,1.0,102,51129.25,342.75,14.25,2.9
708,CAL,True,90,90,1.0,90,28800.5,232.25,24.42,3.23
709,CAL,True,93,93,1.0,93,34116.25,264.0,21.61,4.17
710,CAL,True,106,106,1.0,106,18640.25,213.75,47.38,4.36
711,CAL,True,94,94,1.0,94,19059.5,202.25,36.71,0.49
712,CAL,True,99,99,1.0,99,22298.5,226.0,32.44,2.06
713,CAL,True,117,117,1.0,117,37723.0,269.0,19.02,3.76
714,CAL,True,95,95,1.0,95,43012.0,244.5,23.83,2.2
715,CAL,True,114,114,1.0,114,78923.5,387.75,7.76,1.21
716,CAL,True,107,107,1.0,107,71596.0,358.0,7.17,2.05
717,CAL,True,106,106,1.0,106,39500.5,236.0,17.34,2.58
718,CAL,True,103,103,1.0,103,50824.75,283.0,19.22,5.9
719,CAL,True,112,112,1.0,112,39245.5,229.0,21.37,-0.77
720,CAL,True,88,88,1.0,88,35755.5,195.25,28.09,7.02
721,CAL,True,112,112,1.0,112,66241.5,327.5,20.08,0.68
722,CAL,True,114,114,1.0,114,60476.5,310.5,13.41,0.48
723,CAL,True,100,100,1.0,100,45950.0,263.25,25.38,5.14
724,CAL,True,112,112,1.0,112,60511.75,323.0,19.63,3.08
725,CAL,True,106,106,1.0,106,56163.75,300.75,13.92,3.53
726,CAL,True,103,103,1.0,103,34631.0,217.75,34.96,2.02
727,CAL,True,114,114,1.0,114,65769.0,330.25,19.74,3.44
728,CAL,True,98,98,1.0,98,29288.25,188.25,20.58,-1.48
729,CAL,True,113,113,1.0,113,50850.5,290.75,16.36,0.77
730,CAL,True,95,95,1.0,95,44573.25,254.75,22.91,2.67
731,CAL,True,106,106,1.0,106,47025.25,274.25,26.01,3.35
732,CAL,True,112,112,1.0,112,65605.25,342.75,18.15,2.63
733,CAL,True,111,111,1.0,111,50851.25,293.25,8.95,-1.12
734,CAL,True,104,104,1.0,104,33275.5,228.75,26.12,2.24
735,CAL,True,103,103,1.0,103,41389.0,261.75,16.33,3.59
736,CAL,True,88,88,1.0,88,42786.25,239.75,13.88,2.84
737,CAL,True,131,131,1.0,131,72033.0,363.25,16.97,2.81
738,CAL,True,106,106,1.0,106,64665.0,286.5,15.84,1.88
739,CAL,True,111,111,1.0,111,50267.0,232.25,21.07,3.33
740,CAL,True,109,109,1.0,109,62483.5,275.0,15.47,2.4
741,CAL,True,103,103,1.0,103,61831.25,257.25,15.96,2.0
742,CAL,True,103,103,1.0,103,48982.5,214.5,21.87,4.45
743,CAL,True,118,118,1.0,118,96289.5,363.25,13.4,2.81
744,CAL,True,104,104,1.0,104,100349.0,357.5,3.62,1.11
745,CAL,True,86,86,1.0,86,70693.25,260.75,12.32,4.92
746,CAL,True,97,97,1.0,97,75642.25,281.0,5.25,3.35
747,CAL,True,106,106,1.0,106,83916.75,302.0,9.1,3.67
748,CAL,True,87,87,1.0,87,67016.5,235.75,12.1,1.15
749,CAL,True,95,95,1.0,95,68061.0,249.0,12.89,4.51
750,CAL,True,128,128,1.0,128,92975.75,336.5,7.92,0.74
751,CAL,True,98,98,1.0,98,77438.5,294.5,9.94,4.62
752,CAL,True,109,109,1.0,109,60829.5,249.0,10.65,1.48
753,CAL,True,110,110,1.0,110,95597.25,359.5,2.81,1.44
754,CAL,True,117,117,1.0,117,71769.5,277.0,9.9,4.4
755,CAL,True,111,111,1.0,111,94276.0,356.75,3.68,1.52
756,CAL,True,119,119,1.0,119,90453.25,346.0,6.48,3.69
757,CAL,True,104,104,1.0,104,69808.25,284.0,12.59,1.98
758,CAL,True,105,105,1.0,105,55635.5,242.5,21.79,5.37
759,CAL,True,101,101,1.0,101,39828.75,227.75,35.0,0.65
760,CAL,True,98,98,1.0,98,68628.0,315.5,6.19,4.1
761,CAL,True,104,104,1.0,104,74580.75,340.75,7.7,3.74
762,CAL,True,102,102,1.0,102,38005.5,277.0,8.65,2.81
763,CAL,True,106,106,1.0,106,29623.25,246.25,26.42,5.38
764,CAL,True,97,97,1.0,97,30707.75,240.25,37.38,7.15
765,CAL,True,97,97,1.0,97,38781.25,282.0,8.72,1.48
766,CAL,True,99,99,1.0,99,40691.0,294.25,26.68,4.07
767,CAL,True,87,87,1.0,87,57410.25,324.75,3.06,2.04
768,CAL,True,79,79,1.0,79,55333.75,271.0,6.42,3.56
769,CAL,True,105,105,1.0,105,53052.75,308.0,17.93,2.38
770,CAL,True,102,102,1.0,102,46281.0,282.75,6.24,4.31
771,CAL,True,100,100,1.0,100,30541.25,235.25,28.72,1.77
772,CAL,True,105,105,1.0,105,58521.75,344.25,14.86,2.69
773,CAL,True,110,110,1.0,110,40862.25,282.0,23.31,2.42
774,CAL,True,107,107,1.0,107,43589.5,335.25,13.14,1.03
775,CAL,True,111,111,1.0,111,20317.0,222.5,32.98,-1.02
776,CAL,True,88,88,1.0,88,29676.0,229.5,19.62,2.96
777,CAL,True,99,99,1.0,99,24986.25,216.25,33.91,-3.59
778,CAL,True,112,112,1.0,112,34194.0,258.0,16.52,1.71
779,CAL,True,98,98,1.0,98,30418.75,236.75,31.08,8.85
780,CAL,True,106,106,1.0,106,21529.0,193.0,26.91,2.53
781,CAL,True,95,95,1.0,95,40207.25,281.25,12.16,0.53
782,CAL,True,91,91,1.0,91,48127.25,309.0,8.68,1.98
783,CAL,True,94,94,1.0,94,43504.0,277.0,12.95,2.29
784,CAL,True,105,105,1.0,105,27474.5,209.0,22.14,1.3
785,CAL,True,91,91,1.0,91,42978.75,259.5,7.25,2.99
786,CAL,True,93,93,1.0,93,33685.5,230.5,13.86,3.35
787,CAL,True,112,112,1.0,112,33374.5,253.5,29.32,0.0
788,CAL,True,93,93,1.0,93,54147.5,301.0,10.5,3.22
789,CAL,True,105,105,1.0,105,32763.25,242.5,20.22,3.19
790,CAL,True,108,108,1.0,108,48704.5,313.75,23.99,3.39
791,CAL,True,90,90,1.0,90,37607.75,240.75,12.28,5.77
792,CAL,True,132,132,1.0,132,44784.75,295.75,29.28,3.74
793,CAL,True,104,104,1.0,104,58626.0,367.5,10.83,2.33
794,CAL,True,104,104,1.0,104,29356.75,248.5,38.63,3.02
795,CAL,True,105,105,1.0,105,34694.25,251.75,13.51,2.23
796,CAL,True,94,94,1.0,94,24389.75,200.75,42.85,4.29
797,CAL,True,97,97,1.0,97,52878.25,319.5,20.24,2.67
798,CAL,True,109,109,1.0,109,72909.0,329.5,12.28,1.86
799,CAL,True,112,112,1.0,112,71152.5,323.25,1.41,0.84
800,CAL,True,95,95,1.0,95,61192.0,285.0,8.36,3.88
801,CAL,True,107,107,1.0,107,64862.75,297.75,22.42,4.57
802,CAL,True,109,109,1.0,109,59960.75,281.5,12.94,1.75
803,CAL,True,122,122,1.0,122,72335.75,319.75,16.07,0.93
804,CAL,True,109,109,1.0,109,38601.0,244.25,27.26,-0.93
805,CAL,True,95,95,1.0,95,40719.5,246.75,11.91,2.18
806,CAL,True,126,126,1.0,126,55024.5,318.75,23.25,1.7
807,CAL,True,115,115,1.0,115,44202.25,257.75,17.63,2.74
808,CAL,True,106,106,1.0,106,38667.0,246.75,18.26,3.33
809,CAL,True,87,87,1.0,87,50241.0,262.75,13.68,2.05
810,CAL,True,109,109,1.0,109,39211.5,230.0,36.2,3.77
811,CAL,True,113,113,1.0,113,44240.25,246.5,28.39,0.8
812,CAL,True,86,86,1.0,86,55624.5,258.5,16.96,3.54
813,CAL,True,110,110,1.0,110,43131.0,263.5,33.44,1.68
814,CAL,True,123,123,1.0,123,65367.75,341.75,28.03,1.09
815,CAL,True,115,115,1.0,115,44876.75,274.75,15.68,1.96
816,CAL,True,106,106,1.0,106,28840.0,234.25,30.51,2.29
817,CAL,True,105,105,1.0,105,30522.25,235.25,28.67,3.49
818,CAL,True,98,98,1.0,98,32166.5,246.0,10.25,0.2
819,CAL,True,120,120,1.0,120,57255.25,269.0,20.54,4.27
820,CAL,True,91,91,1.0,91,45932.0,241.25,24.09,3.88
821,CAL,True,110,110,1.0,110,49660.75,256.75,29.08,5.35
822,CAL,True,114,114,1.0,114,85318.75,339.75,15.41,1.16
823,CAL,True,104,104,1.0,104,59746.75,260.0,13.64,3.17
824,CAL,True,105,105,1.0,105,72698.75,301.5,16.69,3.83
825,CAL,True,100,100,1.0,100,51300.25,226.5,14.97,1.2
826,CAL,True,78,78,1.0,78,89950.5,299.25,3.97,3.0
827,CAL,True,107,107,1.0,107,64493.5,267.25,17.09,2.55
828,CAL,True,98,98,1.0,98,59802.75,253.0,13.11,1.75
829,CAL,True,103,103,1.0,103,102010.0,378.25,6.99,3.38
830,CAL,True,106,106,1.0,106,68686.0,279.75,10.04,-0.54
831,CAL,True,111,111,1.0,111,43898.5,198.25,19.04,6.6
832,CAL,True,129,129,1.0,129,98783.25,370.25,10.23,1.4
833,CAL,True,101,101,1.0,101,64261.75,265.75,12.61,3.54
834,CAL,True,94,94,1.0,94,69342.0,282.0,14.65,4.65
835,CAL,True,101,101,1.0,101,67676.5,280.5,12.86,4.67
836,CAL,True,107,107,1.0,107,58522.75,255.5,21.96,2.11
837,CAL,True,100,100,1.0,100,64088.5,267.0,10.16,2.91
838,CAL,True,108,108,1.0,108,87813.5,340.0,12.03,-0.15
839,CAL,True,115,115,1.0,115,67011.25,274.25,13.66,1.61
840,CAL,True,104,104,1.0,104,86758.5,302.75,10.58,1.62
841,CAL,True,103,103,1.0,103,63611.0,238.75,17.55,0.52
842,CAL,True,95,95,1.0,95,88156.25,295.25,11.5,3.98
843,CAL,True,99,99,1.0,99,44013.0,193.75,20.85,2.88
844,CAL,True,111,111,1.0,111,67145.0,263.25,14.67,-2.63
845,CAL,True,100,100,1.0,100,83081.25,302.5,10.85,2.18
846,CAL,True,101,101,1.0,101,78593.25,317.75,9.46,2.83
847,CAL,True,100,100,1.0,100,53546.75,243.25,24.53,1.32
848,CAL,True,117,117,1.0,117,91255.5,356.5,10.93,2.73
849,CAL,True,110,110,1.0,110,68801.75,280.0,15.1,1.15
850,CAL,True,101,101,1.0,101,59874.5,254.5,13.45,2.02
851,CAL,True,90,90,1.0,90,62648.5,244.75,9.21,3.17
852,CAL,True,95,95,1.0,95,76375.5,300.25,13.49,1.88
853,CAL,True,94,94,1.0,94,34701.75,176.25,23.87,2.35
854,CAL,True,101,101,1.0,101,48329.5,226.0,27.27,1.42
855,CAL,True,81,81,1.0,81,65803.0,267.75,15.99,2.19
856,CAL,True,108,108,1.0,108,52976.0,290.0,10.92,2.77
857,CAL,True,109,109,1.0,109,34865.5,229.5,43.14,-1.77
858,CAL,True,98,98,1.0,98,65342.25,332.0,11.09,3.42
859,CAL,True,118,118,1.0,118,58362.0,311.75,27.28,4.08
860,CAL,True,106,106,1.0,106,41155.25,253.5,33.65,3.89
861,CAL,True,112,112,1.0,112,86576.75,378.25,5.44,2.2
862,CAL,True,106,106,1.0,106,77846.25,349.75,6.5,1.2
863,CAL,True,103,103,1.0,103,40206.25,227.5,20.17,0.55
864,CAL,True,102,102,1.0,102,68530.25,305.75,12.56,3.78
865,CAL,True,103,103,1.0,103,71254.25,317.25,7.13,3.94
866,CAL,True,121,121,1.0,121,59400.75,276.75,16.76,0.45
867,CAL,True,107,107,1.0,107,48907.0,260.25,22.7,3.52
868,CAL,True,128,128,1.0,128,84203.0,391.75,15.94,5.15
869,CAL,True,111,111,1.0,111,57495.0,295.25,11.59,2.32
870,CAL,True,103,103,1.0,103,48665.5,298.25,16.09,1.89
871,CAL,True,111,111,1.0,111,57600.75,334.0,17.85,4.37
872,CAL,True,106,106,1.0,106,29997.0,218.5,37.57,7.71
873,CAL,True,124,124,1.0,124,79394.25,387.75,11.96,1.77
874,CAL,True,111,111,1.0,111,61441.75,321.5,15.33,1.15
875,CAL,True,118,118,1.0,118,73524.5,363.0,5.14,1.49
876,CAL,True,87,87,1.0,87,53262.0,266.25,11.86,5.0
877,CAL,True,102,102,1.0,102,35890.5,236.0,20.69,1.05
878,CAL,True,108,108,1.0,108,61650.75,326.5,14.69,3.19
879,CAL,True,95,95,1.0,95,39494.5,239.75,38.9,3.71
880,CAL,True,110,110,1.0,110,52015.5,292.25,20.8,4.02
881,CAL,True,130,130,1.0,130,69719.0,344.25,17.66,0.43
882,CAL,True,104,104,1.0,104,43306.25,240.0,11.21,1.23
883,CAL,True,111,111,1.0,111,68208.5,322.25,1.69,1.15
884,CAL,True,90,90,1.0,90,101031.75,403.0,0.82,0.68
885,CAL,True,107,107,1.0,107,47586.0,236.0,31.86,3.77
886,CAL,True,111,111,1.0,111,64168.0,285.0,20.04,3.8
887,CAL,True,107,107,1.0,107,68522.25,302.0,12.64,2.11
888,CAL,True,88,88,1.0,88,71521.0,275.25,10.57,2.48
889,CAL,True,103,103,1.0,103,51375.5,249.0,21.93,2.35
890,CAL,True,111,111,1.0,111,80063.25,332.0,11.28,1.56
891,CAL,True,108,108,1.0,108,65865.5,308.5,9.57,2.76
892,CAL,True,100,100,1.0,100,41797.0,228.0,22.92,-0.11
893,CAL,True,113,113,1.0,113,55509.75,272.0,22.78,5.06
894,CAL,True,103,103,1.0,103,106932.75,400.5,5.84,3.09
895,CAL,True,94,94,1.0,94,40692.5,206.75,18.49,6.02
896,CAL,True,108,108,1.0,108,49210.5,237.5,30.84,5.75
897,CAL,True,108,108,1.0,108,73014.75,311.75,9.86,4.0
898,CAL,True,115,115,1.0,115,72871.25,316.0,21.44,4.75
899,CAL,True,90,90,1.0,90,57039.25,245.5,16.82,4.1
900,CAL,True,102,102,1.0,102,37598.0,229.0,16.71,1.51
901,CAL,True,86,86,1.0,86,44906.25,222.25,16.26,4.41
902,CAL,True,113,113,1.0,113,52947.75,291.5,22.38,2.18
903,CAL,True,99,99,1.0,99,48419.75,281.75,16.29,5.53
904,CAL,True,105,105,1.0,105,59517.25,328.0,9.71,3.03
905,CAL,True,114,114,1.0,114,56282.0,315.75,4.65,1.94
906,CAL,True,116,116,1.0,116,60710.25,325.75,15.33,2.69
907,CAL,True,93,93,1.0,93,55085.0,298.5,18.69,4.1
908,CAL,True,89,89,1.0,89,45604.75,252.0,8.2,3.91
909,CAL,True,104,104,1.0,104,61913.0,279.0,13.92,0.8
910,CAL,True,115,115,1.0,115,86503.5,355.0,8.82,1.46
911,CAL,True,86,86,1.0,86,89121.5,328.25,3.31,3.03
912,CAL,True,112,112,1.0,112,61167.25,317.5,22.52,3.71
913,CAL,True,104,104,1.0,104,83900.5,373.5,11.83,3.24
914,CAL,True,94,94,1.0,94,33624.0,203.5,40.11,5.13
915,CAL,True,114,114,1.0,114,45435.25,274.0,24.33,3.44
916,CAL,True,105,105,1.0,105,41427.75,257.75,22.41,3.73
917,CAL,True,120,120,1.0,120,53990.25,310.0,22.46,4.1
918,CAL,True,100,100,1.0,100,45135.75,278.25,17.71,3.13
919,CAL,True,97,97,1.0,97,39401.0,255.75,32.13,3.85
920,CAL,True,104,104,1.0,104,42044.25,273.0,34.88,6.59
921,CAL,True,114,114,1.0,114,47772.5,327.0,17.26,4.53
922,CAL,True,102,102,1.0,102,28293.0,243.25,32.5,1.52
923,CAL,True,114,114,1.0,114,25604.25,212.0,31.18,1.4
924,CAL,True,74,74,1.0,74,44626.5,200.25,9.94,3.03
925,CAL,True,110,110,1.0,110,58928.75,317.5,14.76,2.98
926,CAL,True,103,103,1.0,103,64198.5,339.75,7.52,1.31
927,CAL,True,98,98,1.0,98,48432.25,262.75,14.41,5.23
928,CAL,True,108,108,1.0,108,61681.75,316.75,27.99,5.52
929,CAL,True,102,102,1.0,102,53449.25,283.25,19.36,3.57
930,CAL,True,114,114,1.0,114,68303.0,345.25,11.52,1.92
931,CAL,True,124,124,1.0,124,75705.5,368.0,13.07,2.52
932,CAL,True,101,101,1.0,101,56408.75,297.25,2.36,1.33
933,CAL,True,93,93,1.0,93,66468.75,306.5,4.11,1.53
934,CAL,True,99,99,1.0,99,43592.75,245.5,16.38,3.63
935,CAL,True,109,109,1.0,109,69247.0,330.25,13.52,2.94
936,CAL,True,99,99,1.0,99,64453.25,293.75,10.99,3.53
937,CAL,True,93,93,1.0,93,72007.75,308.25,7.62,3.37
938,CAL,True,73,73,1.0,73,92205.0,301.0,2.77,2.43
939,CAL,True,105,105,1.0,105,41002.0,233.25,34.82,5.09
940,CAL,True,122,122,1.0,122,64291.0,308.5,9.56,2.68
941,CAL,True,99,99,1.0,99,66437.25,313.5,5.1,1.95
942,CAL,True,102,102,1.0,102,49331.75,256.75,16.85,1.06
943,CAL,True,126,126,1.0,126,74315.0,333.25,15.03,1.48
944,CAL,True,97,97,1.0,97,76045.0,334.75,6.96,3.11
945,CAL,True,111,111,1.0,111,74950.5,340.25,15.73,2.3
946,CAL,True,103,103,1.0,103,70614.5,319.25,6.27,3.7
947,CAL,True,104,104,1.0,104,47029.0,241.75,12.96,1.93
948,CAL,True,104,104,1.0,104,49201.0,266.75,12.81,1.2
949,CAL,True,94,94,1.0,94,36472.5,217.75,23.73,8.22
950,CAL,True,89,89,1.0,89,43817.0,235.75,8.64,1.15
951,CAL,True,100,100,1.0,100,30232.5,185.5,17.95,-0.27
952,CAL,True,90,90,1.0,90,39008.75,202.5,22.08,5.04
953,CAL,True,92,92,1.0,92,46440.0,233.75,6.18,1.89
954,CAL,True,121,121,1.0,121,86096.5,398.75,8.8,2.98
955,CAL,True,116,116,1.0,116,57029.5,297.0,11.04,3.34
956,CAL,True,112,112,1.0,112,94713.0,420.0,3.05,1.87
957,CAL,True,120,120,1.0,120,52955.5,309.0,24.82,4.33
958,CAL,True,102,102,1.0,102,41741.25,262.75,25.7,5.49
959,CAL,True,101,101,1.0,101,57484.25,322.0,20.77,4.66
960,CAL,True,93,93,1.0,93,62295.0,339.25,3.16,2.37
961,CAL,True,108,108,1.0,108,56373.25,321.75,12.54,2.72
962,CAL,True,93,93,1.0,93,44793.5,271.5,16.59,1.9
963,CAL,True,104,104,1.0,104,35953.0,228.0,35.78,6.08
964,CAL,True,98,98,1.0,98,34252.5,223.0,15.55,2.3
965,CAL,True,110,110,1.0,110,51121.25,287.5,22.77,3.77
966,CAL,True,76,76,1.0,76,46255.5,219.0,10.61,6.01
967,CAL,True,100,100,1.0,100,36097.25,238.0,12.2,4.42
968,CAL,True,108,108,1.0,108,46031.5,280.25,19.13,4.68
969,CAL,True,104,104,1.0,104,58085.0,264.25,19.24,4.86
970,CAL,True,97,97,1.0,97,52605.25,247.0,15.48,3.23
971,CAL,True,76,76,1.0,76,57287.25,225.5,3.83,3.01
972,CAL,True,96,96,1.0,96,74940.25,320.75,4.92,1.76
973,CAL,True,105,105,1.0,105,45790.0,234.5,26.55,1.99
974,CAL,True,111,111,1.0,111,60235.25,283.0,13.51,2.67
975,CAL,True,115,115,1.0,115,56264.75,268.75,16.54,3.41
976,CAL,True,101,101,1.0,101,58576.75,275.25,23.94,1.52
977,CAL,True,113,113,1.0,113,74990.75,327.75,13.64,1.87
978,CAL,True,110,110,1.0,110,66213.5,304.5,19.6,4.99
979,CAL,True,95,95,1.0,95,62492.25,286.0,9.28,3.87
980,CAL,True,94,94,1.0,94,53375.25,255.75,20.02,4.3
981,CAL,True,104,104,1.0,104,65378.25,334.5,14.43,2.55
982,CAL,True,102,102,1.0,102,31453.5,214.0,22.25,-0.82
983,CAL,True,114,114,1.0,114,42531.0,257.25,30.94,3.47
984,CAL,True,112,112,1.0,112,60335.5,318.0,11.97,4.29
985,CAL,True,91,91,1.0,91,37914.25,228.25,25.74,0.22
986,CAL,True,112,112,1.0,112,61108.25,321.25,20.5,6.88
987,CAL,True,112,112,1.0,112,96166.0,322.25,4.24,2.05
988,CAL,True,79,79,1.0,79,79370.75,258.0,6.33,3.37
989,CAL,True,123,123,1.0,123,90759.0,309.5,7.63,2.52
990,CAL,True,110,110,1.0,110,83638.0,312.25,7.37,1.89
991,CAL,True,81,81,1.0,81,64360.0,224.75,6.91,4.67
992,CAL,True,100,100,1.0,100,74703.75,278.75,11.2,4.54
993,CAL,True,103,103,1.0,103,84860.75,355.5,2.1,1.73
994,CAL,True,103,103,1.0,103,57000.25,257.25,9.04,3.74
995,CAL,True,65,65,1.0,65,83297.75,293.25,2.11,2.09
996,CAL,True,110,110,1.0,110,79109.75,338.75,2.87,1.31
997,CAL,True,103,103,1.0,103,41317.5,220.5,33.96,2.86
998,CAL,True,114,114,1.0,114,52925.0,255.0,19.08,0.39
999,CAL,True,101,101,1.0,101,76336.25,281.0,5.2,2.52
1000,CAL,True,99,99,1.0,99,49007.5,194.75,19.05,1.64
1001,CAL,True,101,101,1.0,101,59266.25,227.5,13.98,1.3
1002,CAL,True,106,106,1.0,106,51360.75,232.5,15.85,2.52
1003,CAL,True,120,120,1.0,120,70305.25,291.5,19.66,4.58
1004,CAL,True,103,103,1.0,103,76077.5,308.0,6.14,1.6
1005,CAL,True,87,87,1.0,87,64789.25,252.5,9.77,3.44
1006,CAL,True,119,119,1.0,119,56892.75,239.0,18.28,4.78
1007,CAL,True,95,95,1.0,95,45530.5,212.0,24.67,5.15
1008,CAL,True,93,93,1.0,93,63677.5,250.25,8.61,3.0
1009,CAL,True,94,94,1.0,94,58475.75,238.75,12.75,3.83
1010,CAL,True,103,103,1.0,103,62376.0,249.0,7.92,3.11
1011,CAL,True,94,94,1.0,94,59627.5,235.0,21.85,3.39
1012,CAL,True,86,86,1.0,86,59099.5,216.0,15.47,8.57
1013,CAL,True,107,107,1.0,107,88745.75,322.75,3.41,1.97
1014,CAL,True,103,103,1.0,103,60088.75,253.0,17.09,0.59
1015,CAL,True,94,94,1.0,94,73538.5,285.25,16.07,5.94
1016,CAL,True,112,112,1.0,112,66094.0,271.25,15.22,2.16
1017,CAL,True,106,106,1.0,106,91997.5,341.0,6.05,1.45
1018,CAL,True,95,95,1.0,95,84277.25,309.25,8.95,5.14
1019,CAL,True,108,108,1.0,108,54176.25,222.75,12.63,2.3
1020,CAL,True,100,100,1.0,100,69323.25,276.5,21.47,0.98
1021,CAL,True,102,102,1.0,102,50703.75,223.75,24.73,1.32
1022,CAL,True,92,92,1.0,92,60769.5,243.5,13.07,5.53
1023,CAL,True,112,112,1.0,112,66390.75,296.5,16.7,2.39
1024,CAL,True,86,86,1.0,86,80294.5,295.25,4.15,2.4
1025,CAL,True,107,107,1.0,107,56579.75,265.25,9.16,2.93
1026,CAL,True,113,113,1.0,113,75484.25,352.75,2.84,1.33
1027,CAL,True,110,110,1.0,110,59652.25,298.25,12.83,0.58
1028,CAL,True,99,99,1.0,99,45373.25,244.25,17.8,5.05
1029,CAL,True,107,107,1.0,107,60795.25,271.75,7.56,5.15
1030,CAL,True,102,102,1.0,102,54912.0,253.0,8.0,2.88
1031,CAL,True,116,116,1.0,116,60647.5,266.25,11.51,4.83
1032,CAL,True,109,109,1.0,109,52672.25,225.25,22.05,1.21
1033,CAL,True,92,92,1.0,92,61420.0,245.0,13.81,5.13
1034,CAL,True,78,78,1.0,78,96262.5,309.0,2.85,2.6
1035,CAL,True,104,104,1.0,104,99962.75,331.75,6.59,2.78
1036,CAL,True,87,87,1.0,87,79106.75,256.5,4.16,1.44
1037,CAL,True,107,107,1.0,107,81176.0,277.75,4.94,1.51
1038,CAL,True,105,105,1.0,105,104870.0,368.0,7.19,3.85
1039,CAL,True,100,100,1.0,100,59722.0,233.0,17.63,4.02
1040,CAL,True,116,116,1.0,116,95313.0,350.25,8.09,1.75
1041,CAL,True,77,77,1.0,77,70452.25,252.75,5.5,5.07
1042,CAL,True,101,101,1.0,101,59274.75,255.75,16.11,4.93
1043,CAL,True,93,93,1.0,93,42721.25,199.0,18.33,7.23
1044,CAL,True,117,117,1.0,117,47917.5,230.0,20.1,1.29
1045,CAL,True,96,96,1.0,96,44474.75,214.25,12.17,2.28
1046,CAL,True,109,109,1.0,109,62773.0,283.5,10.03,4.06
1047,CAL,True,118,118,1.0,118,62191.75,293.5,15.78,3.85
1048,CAL,True,106,106,1.0,106,44289.5,235.75,15.68,-0.75
1049,CAL,True,119,119,1.0,119,72604.25,335.25,18.58,4.89
1050,CAL,True,113,113,1.0,113,85835.25,304.25,8.32,3.11
1051,CAL,True,99,99,1.0,99,89725.75,311.25,5.71,2.73
1052,CAL,True,104,104,1.0,104,53964.5,208.0,13.97,0.6
1053,CAL,True,97,97,1.0,97,53870.5,218.5,10.64,2.56
1054,CAL,True,123,123,1.0,123,95210.5,343.5,9.44,4.05
1055,CAL,True,118,118,1.0,118,86840.25,319.25,7.09,2.96
1056,CAL,True,106,106,1.0,106,46114.0,210.75,14.69,1.52
1057,CAL,True,92,92,1.0,92,76015.25,301.5,3.15,2.11
1058,CAL,True,98,98,1.0,98,69359.25,286.75,15.05,7.05
1059,CAL,True,113,113,1.0,113,66628.75,266.5,9.57,2.38
1060,CAL,True,105,105,1.0,105,63098.5,257.25,4.55,2.19
1061,CAL,True,100,100,1.0,100,58617.5,243.0,15.59,3.57
1062,CAL,True,108,108,1.0,108,72084.0,292.0,9.99,2.83
1063,CAL,True,93,93,1.0,93,59336.25,244.5,17.51,3.36
1064,CAL,True,90,90,1.0,90,87140.75,321.5,6.19,4.1
1065,CAL,True,113,113,1.0,113,74105.25,319.25,18.06,3.84
1066,CAL,True,93,93,1.0,93,92067.75,358.75,6.25,4.52
1067,CAL,True,106,106,1.0,106,66501.25,288.75,11.14,3.91
1068,CAL,True,105,105,1.0,105,52275.75,242.75,13.72,0.31
1069,CAL,True,110,110,1.0,110,67143.5,296.5,8.66,2.95
1070,CAL,True,119,119,1.0,119,87811.75,368.25,10.28,3.41
1071,CAL,True,111,111,1.0,111,63461.0,278.5,6.91,2.37
1072,CAL,True,124,124,1.0,124,77061.5,322.5,4.8,1.68
1073,CAL,True,102,102,1.0,102,53413.0,247.25,15.18,3.51
1074,CAL,True,98,98,1.0,98,61357.5,256.25,11.44,6.22
1075,CAL,True,90,90,1.0,90,82402.0,310.0,6.57,2.52
1076,CAL,True,74,74,1.0,74,56748.25,194.25,7.87,3.96
1077,CAL,True,96,96,1.0,96,38724.5,231.75,19.44,4.92
1078,CAL,True,69,69,1.0,69,55772.0,244.0,1.9,1.71
1079,CAL,True,90,90,1.0,90,28445.5,178.75,15.01,5.05
0,AU-SA,True,105,105,1.0,105,23431.5,238.25,20.86,0.94
1,AU-SA,True,102,102,1.0,102,31742.25,288.75,10.9,1.87
2,AU-SA,True,104,104,1.0,104,32601.0,298.0,10.28,0.91
3,AU-SA,True,95,95,1.0,95,37418.0,213.5,15.89,3.5
4,AU-SA,True,70,70,1.0,70,36618.5,240.25,4.17,1.23
5,AU-SA,True,108,108,1.0,108,34350.75,234.25,20.7,0.85
6,AU-SA,True,117,117,1.0,117,15166.5,322.75,36.32,1.6
7,AU-SA,True,117,117,1.0,117,14585.25,309.0,44.36,-0.73
8,AU-SA,True,108,108,1.0,108,11932.0,265.5,38.25,-3.21
9,AU-SA,True,100,100,1.0,100,22482.0,276.25,11.44,1.16
10,AU-SA,True,111,111,1.0,111,20070.5,314.25,27.27,1.02
11,AU-SA,True,106,106,1.0,106,30501.75,376.0,10.29,2.65
12,AU-SA,True,117,117,1.0,117,51040.5,308.5,7.71,-1.9
13,AU-SA,True,112,112,1.0,112,64211.5,365.0,5.11,1.82
14,AU-SA,True,101,101,1.0,101,48599.25,321.75,6.63,-1.1
15,AU-SA,True,106,106,1.0,106,57216.5,306.75,15.33,1.76
16,AU-SA,True,102,102,1.0,102,49460.5,264.25,16.13,3.65
17,AU-SA,True,123,123,1.0,123,49317.0,355.0,30.72,0.77
18,AU-SA,True,105,105,1.0,105,43306.5,298.5,29.37,1.16
19,AU-SA,True,100,100,1.0,100,32666.0,238.75,28.16,-0.84
20,AU-SA,True,102,102,1.0,102,42931.25,347.5,33.86,2.46
21,AU-SA,True,99,99,1.0,99,54585.5,255.5,18.02,3.04
22,AU-SA,True,111,111,1.0,111,42764.5,257.5,15.16,0.68
23,AU-SA,True,86,86,1.0,86,70643.75,321.0,9.63,1.53
24,AU-SA,True,105,105,1.0,105,37002.25,272.5,50.35,1.98
25,AU-SA,True,98,98,1.0,98,62894.75,276.75,26.31,-3.65
26,AU-SA,True,105,105,1.0,105,60293.5,246.75,11.51,1.5
27,AU-SA,True,100,100,1.0,100,17367.75,202.25,31.1,9.1
28,AU-SA,True,117,117,1.0,117,31797.0,356.75,20.64,1.99
29,AU-SA,True,83,83,1.0,83,36158.0,255.75,11.03,1.92
30,AU-SA,True,94,94,1.0,94,24317.0,244.5,30.38,0.31
31,AU-SA,True,89,89,1.0,89,42952.75,316.0,11.7,0.47
32,AU-SA,True,110,110,1.0,110,39269.75,285.5,11.38,2.39
33,AU-SA,True,106,106,1.0,106,31319.0,304.25,39.61,3.49
34,AU-SA,True,103,103,1.0,103,20989.5,211.5,33.5,1.63
35,AU-SA,True,118,118,1.0,118,22904.5,292.0,40.51,0.17
36,AU-SA,True,98,98,1.0,98,8298.25,212.75,5.88,1.62
37,AU-SA,True,99,99,1.0,99,8647.25,237.5,7.91,2.66
38,AU-SA,True,98,98,1.0,98,9612.0,269.25,7.72,0.0
39,AU-SA,True,93,93,1.0,93,13632.25,296.0,19.33,2.55
40,AU-SA,True,118,118,1.0,118,18785.0,360.0,15.31,0.96
41,AU-SA,True,102,102,1.0,102,12569.0,277.5,20.64,2.2
42,AU-SA,True,128,128,1.0,128,57713.5,362.0,21.94,-0.07
43,AU-SA,True,94,94,1.0,94,64314.0,241.5,7.25,1.23
44,AU-SA,True,96,96,1.0,96,76283.0,327.0,16.9,2.68
45,AU-SA,True,111,111,1.0,111,29168.25,254.5,19.33,0.49
46,AU-SA,True,100,100,1.0,100,58111.5,378.75,17.09,1.69
47,AU-SA,True,109,109,1.0,109,30616.5,264.5,33.19,-1.24
48,AU-SA,True,107,107,1.0,107,20700.0,236.5,21.86,-0.42
49,AU-SA,True,114,114,1.0,114,23279.0,274.0,39.73,3.61
50,AU-SA,True,93,93,1.0,93,41157.0,296.0,20.21,4.13
51,AU-SA,True,98,98,1.0,98,35384.0,290.5,31.73,2.19
52,AU-SA,True,104,104,1.0,104,58494.75,360.75,5.08,1.77
53,AU-SA,True,119,119,1.0,119,40697.25,356.75,30.16,0.14
54,AU-SA,True,99,99,1.0,99,16553.0,246.0,59.98,-0.31
55,AU-SA,True,105,105,1.0,105,15023.75,264.25,54.41,1.03
56,AU-SA,True,121,121,1.0,121,11119.75,224.5,65.25,1.21
57,AU-SA,True,99,99,1.0,99,31480.75,201.25,17.42,0.12
58,AU-SA,True,113,113,1.0,113,51482.0,341.25,5.66,1.23
59,AU-SA,True,95,95,1.0,95,59027.75,305.5,6.49,3.09
60,AU-SA,True,102,102,1.0,102,12319.5,282.0,7.05,1.4
61,AU-SA,True,101,101,1.0,101,14461.75,325.0,6.63,0.54
62,AU-SA,True,91,91,1.0,91,15990.0,342.25,6.38,0.22
63,AU-SA,True,122,122,1.0,122,36918.5,376.75,7.09,0.2
64,AU-SA,True,106,106,1.0,106,27941.0,322.5,24.97,2.42
65,AU-SA,True,98,98,1.0,98,16463.0,216.75,27.38,1.59
66,AU-SA,True,115,115,1.0,115,80287.0,303.75,5.07,2.49
67,AU-SA,True,117,117,1.0,117,85478.0,332.0,10.06,0.75
68,AU-SA,True,102,102,1.0,102,52738.5,193.25,16.89,4.57
69,AU-SA,True,109,109,1.0,109,97585.75,280.5,21.26,1.84
70,AU-SA,True,98,98,1.0,98,90787.0,216.0,11.82,4.11
71,AU-SA,True,99,99,1.0,99,105422.5,280.0,9.71,2.86
72,AU-SA,True,119,119,1.0,119,27846.0,348.25,30.32,2.25
73,AU-SA,True,101,101,1.0,101,30948.25,311.75,38.46,2.5
74,AU-SA,True,106,106,1.0,106,21530.5,301.5,37.28,0.0
75,AU-SA,True,111,111,1.0,111,72830.25,412.25,11.35,1.26
76,AU-SA,True,93,93,1.0,93,88773.75,368.0,0.91,0.81
77,AU-SA,True,113,113,1.0,113,36019.25,301.5,47.89,-0.25
78,AU-SA,True,98,98,1.0,98,28561.5,245.0,21.87,3.54
79,AU-SA,True,94,94,1.0,94,46917.0,228.0,24.09,3.8
80,AU-SA,True,104,104,1.0,104,55458.0,296.75,22.31,-0.25
81,AU-SA,True,112,112,1.0,112,61181.0,305.5,37.53,-0.58
82,AU-SA,True,113,113,1.0,113,53691.0,270.5,30.61,1.19
83,AU-SA,True,98,98,1.0,98,109372.0,275.5,7.31,1.87
84,AU-SA,True,102,102,1.0,102,80951.0,315.5,1.61,0.86
85,AU-SA,True,112,112,1.0,112,30065.0,237.5,39.03,4.23
86,AU-SA,True,107,107,1.0,107,57952.75,301.25,27.3,1.55
87,AU-SA,True,96,96,1.0,96,12723.75,228.75,29.01,2.66
88,AU-SA,True,109,109,1.0,109,15202.0,284.5,29.27,2.82
89,AU-SA,True,114,114,1.0,114,14578.0,289.25,15.44,-3.77
90,AU-SA,True,100,100,1.0,100,27077.25,245.5,18.67,2.96
91,AU-SA,True,109,109,1.0,109,31371.0,259.0,12.15,2.36
92,AU-SA,True,124,124,1.0,124,21943.5,259.25,39.19,-0.97
93,AU-SA,True,117,117,1.0,117,36207.0,320.5,29.98,1.0
94,AU-SA,True,108,108,1.0,108,42734.5,298.5,17.33,1.16
95,AU-SA,True,95,95,1.0,95,31714.5,252.75,19.98,-0.7
96,AU-SA,True,100,100,1.0,100,64408.25,305.0,14.47,-0.66
97,AU-SA,True,91,91,1.0,91,80932.75,282.25,8.34,5.29
98,AU-SA,True,82,82,1.0,82,75815.75,281.75,10.94,1.66
99,AU-SA,True,98,98,1.0,98,44958.75,230.25,38.14,0.0
100,AU-SA,True,109,109,1.0,109,102055.75,337.75,0.74,-0.3
101,AU-SA,True,123,123,1.0,123,57731.25,335.0,30.12,4.42
102,AU-SA,True,90,90,1.0,90,44530.75,258.0,20.18,2.37
103,AU-SA,True,95,95,1.0,95,30431.25,246.0,30.93,0.51
104,AU-SA,True,119,119,1.0,119,47553.5,363.25,11.54,1.69
105,AU-SA,True,100,100,1.0,100,14222.25,231.25,10.73,3.44
106,AU-SA,True,108,108,1.0,108,19481.5,352.5,9.91,1.88
107,AU-SA,True,98,98,1.0,98,18060.75,286.75,7.05,3.61
108,AU-SA,True,104,104,1.0,104,22589.5,233.5,12.69,2.51
109,AU-SA,True,103,103,1.0,103,26645.5,303.75,2.65,0.57
110,AU-SA,True,108,108,1.0,108,23037.5,263.0,24.11,0.57
111,AU-SA,True,108,108,1.0,108,24951.25,280.25,24.3,4.92
112,AU-SA,True,98,98,1.0,98,35513.0,294.25,5.05,1.75
113,AU-SA,True,89,89,1.0,89,28643.0,298.0,19.72,1.97
114,AU-SA,True,95,95,1.0,95,33072.75,268.0,1.89,0.74
115,AU-SA,True,105,105,1.0,105,19372.25,239.25,30.23,2.25
116,AU-SA,True,98,98,1.0,98,20005.0,236.0,12.38,-2.83
117,AU-SA,True,135,135,1.0,135,23632.5,377.5,11.79,1.24
118,AU-SA,True,109,109,1.0,109,11432.75,218.75,12.06,2.34
119,AU-SA,True,116,116,1.0,116,15229.75,283.25,16.01,8.26
120,AU-SA,True,99,99,1.0,99,60873.75,263.75,10.87,3.12
121,AU-SA,True,95,95,1.0,95,67244.25,240.25,5.17,2.04
122,AU-SA,True,96,96,1.0,96,48526.5,220.25,23.87,1.89
123,AU-SA,True,116,116,1.0,116,38551.25,289.0,25.48,1.95
124,AU-SA,True,85,85,1.0,85,60589.5,301.75,6.74,0.25
125,AU-SA,True,103,103,1.0,103,39878.25,257.75,26.5,3.46
126,AU-SA,True,114,114,1.0,114,63398.25,307.25,14.46,1.68
127,AU-SA,True,115,115,1.0,115,67030.0,332.75,8.11,1.63
128,AU-SA,True,112,112,1.0,112,42149.75,275.75,30.74,3.5
129,AU-SA,True,99,99,1.0,99,34030.5,391.5,23.07,0.7
130,AU-SA,True,100,100,1.0,100,30992.25,332.75,21.41,2.13
131,AU-SA,True,103,103,1.0,103,23906.25,252.0,22.38,0.49
132,AU-SA,True,117,117,1.0,117,33912.75,365.5,18.98,3.69
133,AU-SA,True,117,117,1.0,117,31184.75,325.25,16.52,3.13
134,AU-SA,True,97,97,1.0,97,24572.5,234.75,16.88,1.05
135,AU-SA,True,120,120,1.0,120,29336.5,310.25,17.16,2.21
136,AU-SA,True,111,111,1.0,111,24727.75,273.25,21.93,3.19
137,AU-SA,True,110,110,1.0,110,29472.5,268.25,-2.22,-1.71
138,AU-SA,True,103,103,1.0,103,44849.5,367.5,11.27,2.58
139,AU-SA,True,114,114,1.0,114,39815.25,339.25,18.11,2.58
140,AU-SA,True,89,89,1.0,89,45894.0,300.25,10.55,0.41
141,AU-SA,True,105,105,1.0,105,29012.75,258.5,13.25,0.1
142,AU-SA,True,100,100,1.0,100,37820.0,322.25,14.79,0.62
143,AU-SA,True,121,121,1.0,121,33393.75,317.0,4.23,0.08
144,AU-SA,True,98,98,1.0,98,15985.0,196.5,18.96,6.32
145,AU-SA,True,105,105,1.0,105,22170.25,273.25,7.31,-1.67
146,AU-SA,True,88,88,1.0,88,25988.0,301.25,15.59,1.07
147,AU-SA,True,136,136,1.0,136,60708.75,324.75,4.05,1.07
148,AU-SA,True,96,96,1.0,96,35507.25,227.5,12.06,4.61
149,AU-SA,True,95,95,1.0,95,47802.0,292.0,5.32,2.26
150,AU-SA,True,98,98,1.0,98,39209.0,193.0,13.12,5.97
151,AU-SA,True,97,97,1.0,97,48547.25,237.5,10.57,4.33
152,AU-SA,True,99,99,1.0,99,60559.25,289.0,9.96,2.78
153,AU-SA,True,101,101,1.0,101,108826.5,424.75,13.01,1.96
154,AU-SA,True,79,79,1.0,79,73434.75,278.25,23.9,3.72
155,AU-SA,True,105,105,1.0,105,83525.25,348.0,14.74,1.9
156,AU-SA,True,106,106,1.0,106,25534.0,270.0,14.55,1.37
157,AU-SA,True,117,117,1.0,117,27758.0,334.0,9.97,0.96
158,AU-SA,True,98,98,1.0,98,25664.5,289.0,15.56,-0.35
159,AU-SA,True,108,108,1.0,108,15897.0,344.0,5.87,1.22
160,AU-SA,True,105,105,1.0,105,12624.75,294.25,12.43,0.25
161,AU-SA,True,105,105,1.0,105,13668.5,309.75,7.14,2.67
162,AU-SA,True,108,108,1.0,108,47030.25,224.25,32.16,6.56
163,AU-SA,True,107,107,1.0,107,26879.5,233.75,41.89,-0.43
164,AU-SA,True,106,106,1.0,106,49438.25,264.5,21.81,-1.44
165,AU-SA,True,100,100,1.0,100,34946.0,204.5,16.92,4.88
166,AU-SA,True,100,100,1.0,100,50960.5,268.75,14.24,2.27
167,AU-SA,True,117,117,1.0,117,66777.75,339.25,9.82,1.02
169,AU-SA,True,95,95,1.0,95,56522.75,288.75,15.64,3.59
170,AU-SA,True,104,104,1.0,104,35723.25,252.75,8.96,1.65
171,AU-SA,True,113,113,1.0,113,43839.0,348.5,28.65,0.71
172,AU-SA,True,99,99,1.0,99,36641.5,280.0,27.33,0.0
173,AU-SA,True,111,111,1.0,111,26286.25,247.0,29.7,0.5
174,AU-SA,True,100,100,1.0,100,70464.75,244.5,8.08,1.31
175,AU-SA,True,100,100,1.0,100,55299.75,232.25,15.7,3.03
176,AU-SA,True,105,105,1.0,105,60871.0,297.0,30.77,1.66
177,AU-SA,True,103,103,1.0,103,53874.5,246.5,17.48,0.9
178,AU-SA,True,106,106,1.0,106,48976.5,281.75,27.74,2.51
179,AU-SA,True,108,108,1.0,108,60682.25,289.0,11.81,1.45
180,AU-SA,True,100,100,1.0,100,44997.25,316.0,34.25,0.71
181,AU-SA,True,114,114,1.0,114,53763.5,316.0,14.19,1.86
182,AU-SA,True,93,93,1.0,93,51737.25,283.75,18.98,0.79
183,AU-SA,True,107,107,1.0,107,24853.25,226.25,30.98,3.1
184,AU-SA,True,95,95,1.0,95,55202.5,316.75,5.49,0.47
185,AU-SA,True,109,109,1.0,109,30600.25,221.75,8.98,3.38
186,AU-SA,True,86,86,1.0,86,11391.5,224.5,15.62,1.21
187,AU-SA,True,92,92,1.0,92,20132.5,349.0,7.43,0.78
189,AU-SA,True,99,99,1.0,99,55098.5,230.0,12.22,2.95
190,AU-SA,True,110,110,1.0,110,60451.75,320.75,27.48,1.91
191,AU-SA,True,106,106,1.0,106,52783.5,237.25,17.7,1.56
192,AU-SA,True,108,108,1.0,108,126368.25,368.5,0.8,0.27
193,AU-SA,True,103,103,1.0,103,72957.25,247.75,20.7,3.32
194,AU-SA,True,102,102,1.0,102,87631.5,274.5,12.12,3.09
195,AU-SA,True,112,112,1.0,112,28366.5,283.0,11.03,2.08
196,AU-SA,True,104,104,1.0,104,25708.25,244.0,21.0,2.89
197,AU-SA,True,97,97,1.0,97,40243.25,296.5,13.63,4.35
198,AU-SA,True,81,81,1.0,81,52495.0,298.5,7.12,1.49
199,AU-SA,True,110,110,1.0,110,28439.5,223.5,21.81,3.46
200,AU-SA,True,120,120,1.0,120,43958.5,327.25,15.66,3.04
201,AU-SA,True,103,103,1.0,103,27833.25,242.25,31.52,3.29
202,AU-SA,True,97,97,1.0,97,43222.25,270.25,8.91,4.93
203,AU-SA,True,93,93,1.0,93,66670.25,338.75,4.41,1.74
204,AU-SA,True,99,99,1.0,99,17367.25,217.5,26.01,3.01
205,AU-SA,True,82,82,1.0,82,61805.5,351.75,4.54,0.78
206,AU-SA,True,86,86,1.0,86,40948.5,313.0,15.22,2.72
207,AU-SA,True,111,111,1.0,111,40001.25,334.5,30.09,2.26
208,AU-SA,True,103,103,1.0,103,27552.0,272.75,21.05,-0.83
209,AU-SA,True,100,100,1.0,100,36411.0,294.0,30.53,1.34
210,AU-SA,True,134,134,1.0,134,74897.5,331.25,25.64,1.12
211,AU-SA,True,110,110,1.0,110,83289.75,312.5,8.51,2.65
212,AU-SA,True,97,97,1.0,97,54665.0,184.0,16.49,7.54
213,AU-SA,True,105,105,1.0,105,66467.25,322.5,9.08,1.3
214,AU-SA,True,98,98,1.0,98,57005.0,274.0,12.02,0.72
215,AU-SA,True,112,112,1.0,112,70474.0,341.0,12.41,4.62
216,AU-SA,True,101,101,1.0,101,66022.5,322.75,11.06,3.66
217,AU-SA,True,105,105,1.0,105,70242.0,351.5,7.65,0.07
218,AU-SA,True,85,85,1.0,85,50806.0,240.0,17.52,3.52
219,AU-SA,True,89,89,1.0,89,24247.75,390.5,2.39,0.64
220,AU-SA,True,124,124,1.0,124,13023.0,304.75,22.25,1.46
221,AU-SA,True,108,108,1.0,108,10349.5,253.5,30.43,1.84
222,AU-SA,True,94,94,1.0,94,60401.75,334.0,6.01,-0.83
223,AU-SA,True,107,107,1.0,107,39203.75,252.75,11.43,2.22
224,AU-SA,True,112,112,1.0,112,38746.5,274.75,8.17,-1.57
225,AU-SA,True,103,103,1.0,103,55040.5,314.75,7.67,3.15
226,AU-SA,True,100,100,1.0,100,49075.25,302.25,20.21,3.74
227,AU-SA,True,99,99,1.0,99,62717.75,310.25,3.84,0.88
228,AU-SA,True,102,102,1.0,102,80938.5,374.5,4.61,0.2
229,AU-SA,True,111,111,1.0,111,52577.5,297.5,19.49,3.25
230,AU-SA,True,101,101,1.0,101,60522.5,286.5,10.02,1.38
231,AU-SA,True,100,100,1.0,100,59316.5,279.5,16.33,3.87
232,AU-SA,True,111,111,1.0,111,50830.5,275.5,26.63,3.92
233,AU-SA,True,105,105,1.0,105,49186.5,234.25,14.35,1.26
234,AU-SA,True,90,90,1.0,90,16695.75,275.0,6.48,-0.27
235,AU-SA,True,111,111,1.0,111,9619.25,231.25,25.12,1.8
236,AU-SA,True,93,93,1.0,93,12163.5,240.25,16.65,1.54
237,AU-SA,True,103,103,1.0,103,23478.25,308.75,8.36,5.29
238,AU-SA,True,108,108,1.0,108,19515.0,291.5,15.12,1.27
239,AU-SA,True,87,87,1.0,87,22994.75,278.0,5.31,3.81
240,AU-SA,True,103,103,1.0,103,61135.0,283.0,11.34,0.88
241,AU-SA,True,103,103,1.0,103,62126.25,297.75,0.35,0.75
242,AU-SA,True,119,119,1.0,119,37850.75,327.0,39.66,1.21
243,AU-SA,True,110,110,1.0,110,27743.25,339.5,3.18,2.3
244,AU-SA,True,99,99,1.0,99,19446.0,264.75,12.42,2.58
245,AU-SA,True,97,97,1.0,97,20480.75,269.0,10.93,2.71
246,AU-SA,True,110,110,1.0,110,15107.75,288.0,17.34,-1.05
247,AU-SA,True,71,71,1.0,71,18293.75,281.25,7.61,1.23
248,AU-SA,True,108,108,1.0,108,12898.5,251.5,18.91,4.19
249,AU-SA,True,105,105,1.0,105,95791.5,306.75,-0.84,-0.82
250,AU-SA,True,97,97,1.0,97,97801.25,336.25,9.2,0.96
251,AU-SA,True,102,102,1.0,102,64173.0,237.75,10.62,-0.42
252,AU-SA,True,125,125,1.0,125,38088.75,267.75,49.16,1.47
253,AU-SA,True,96,96,1.0,96,109678.75,301.75,4.47,0.9
254,AU-SA,True,107,107,1.0,107,56912.0,259.0,26.82,2.08
255,AU-SA,True,87,87,1.0,87,45981.75,271.0,18.84,2.95
256,AU-SA,True,104,104,1.0,104,50380.5,271.5,13.66,1.81
257,AU-SA,True,100,100,1.0,100,55418.5,262.5,8.41,1.69
258,AU-SA,True,99,99,1.0,99,20940.0,237.0,17.23,4.63
259,AU-SA,True,108,108,1.0,108,20172.0,232.25,14.23,2.42
260,AU-SA,True,112,112,1.0,112,27271.25,300.75,15.3,0.5
261,AU-SA,True,117,117,1.0,117,31829.0,353.25,28.14,2.28
262,AU-SA,True,107,107,1.0,107,31087.25,328.25,20.96,3.38
263,AU-SA,True,114,114,1.0,114,18755.0,205.75,13.68,-0.49
265,AU-SA,True,108,108,1.0,108,46449.0,218.5,12.8,4.38
266,AU-SA,True,100,100,1.0,100,54223.0,213.75,19.5,0.12
267,AU-SA,True,99,99,1.0,99,60200.25,252.5,17.85,2.04
268,AU-SA,True,116,116,1.0,116,37318.0,261.25,37.39,1.51
269,AU-SA,True,111,111,1.0,111,55054.5,322.75,34.32,1.15
270,AU-SA,True,124,124,1.0,124,79822.5,360.5,11.36,2.17
271,AU-SA,True,110,110,1.0,110,63644.0,287.25,8.59,0.26
272,AU-SA,True,103,103,1.0,103,89595.5,345.75,13.25,2.67
273,AU-SA,True,106,106,1.0,106,19094.25,287.75,8.35,4.08
274,AU-SA,True,90,90,1.0,90,18502.5,285.75,3.79,1.97
275,AU-SA,True,114,114,1.0,114,19008.5,308.75,4.82,-0.16
276,AU-SA,True,99,99,1.0,99,64448.5,248.25,25.17,3.31
277,AU-SA,True,92,92,1.0,92,110903.25,247.75,1.35,-0.1
278,AU-SA,True,106,106,1.0,106,93184.25,314.75,19.76,2.1
279,AU-SA,True,114,114,1.0,114,56531.0,288.75,11.57,2.7
280,AU-SA,True,118,118,1.0,118,49900.75,306.0,45.29,2.24
281,AU-SA,True,76,76,1.0,76,77705.5,204.5,6.2,1.21
282,AU-SA,True,103,103,1.0,103,46961.5,292.0,13.0,-0.26
283,AU-SA,True,112,112,1.0,112,26274.75,241.0,27.32,-0.21
284,AU-SA,True,117,117,1.0,117,44990.5,339.5,17.38,0.0
285,AU-SA,True,106,106,1.0,106,75239.0,247.0,15.09,3.89
286,AU-SA,True,107,107,1.0,107,102956.5,351.75,1.21,-1.74
287,AU-SA,True,107,107,1.0,107,36863.0,228.0,47.12,-0.44
288,AU-SA,True,106,106,1.0,106,61396.25,296.0,22.88,1.5
289,AU-SA,True,92,92,1.0,92,89297.25,296.25,8.35,1.41
290,AU-SA,True,106,106,1.0,106,82750.5,291.5,3.5,1.6
291,AU-SA,True,112,112,1.0,112,32945.25,197.5,43.53,2.95
292,AU-SA,True,78,78,1.0,78,73909.25,249.25,8.32,-0.3
293,AU-SA,True,115,115,1.0,115,68346.75,262.75,25.24,0.28
294,AU-SA,True,99,99,1.0,99,46630.75,251.25,12.44,-0.8
295,AU-SA,True,104,104,1.0,104,40320.75,264.0,26.14,-0.76
296,AU-SA,True,92,92,1.0,92,70857.5,311.5,2.66,1.03
297,AU-SA,True,102,102,1.0,102,65759.75,266.25,13.08,4.14
298,AU-SA,True,110,110,1.0,110,61050.5,260.75,20.19,-0.87
299,AU-SA,True,102,102,1.0,102,74905.5,284.25,24.75,3.32
300,AU-SA,True,105,105,1.0,105,93761.5,270.75,6.45,1.37
301,AU-SA,True,98,98,1.0,98,78058.75,257.75,22.34,3.01
302,AU-SA,True,113,113,1.0,113,70075.75,263.75,19.53,2.76
303,AU-SA,True,120,120,1.0,120,122887.5,373.75,8.46,0.99
304,AU-SA,True,96,96,1.0,96,104443.0,280.5,13.23,4.27
305,AU-SA,True,90,90,1.0,90,102658.25,273.25,5.41,0.82
306,AU-SA,True,113,113,1.0,113,84554.5,342.75,21.21,2.42
307,AU-SA,True,105,105,1.0,105,78149.25,299.25,14.53,-1.1
308,AU-SA,True,102,102,1.0,102,48950.75,184.25,14.29,3.03
309,AU-SA,True,123,123,1.0,123,67560.75,339.75,21.31,3.69
310,AU-SA,True,104,104,1.0,104,102946.0,330.0,4.96,1.79
311,AU-SA,True,111,111,1.0,111,71312.25,302.5,20.42,-0.17
312,AU-SA,True,114,114,1.0,114,42286.5,282.75,43.44,0.26
313,AU-SA,True,96,96,1.0,96,94716.25,265.75,12.79,2.21
314,AU-SA,True,112,112,1.0,112,148203.0,427.5,0.2,0.23
315,AU-SA,True,106,106,1.0,106,75448.5,288.25,7.67,4.08
316,AU-SA,True,103,103,1.0,103,46260.75,217.0,17.83,3.12
317,AU-SA,True,113,113,1.0,113,58656.75,339.0,27.13,4.17
318,AU-SA,True,99,99,1.0,99,48714.75,239.75,8.88,-1.48
319,AU-SA,True,96,96,1.0,96,47057.0,251.75,15.57,1.85
320,AU-SA,True,107,107,1.0,107,52895.0,290.25,5.1,1.28
321,AU-SA,True,96,96,1.0,96,61541.25,267.25,10.86,3.43
322,AU-SA,True,88,88,1.0,88,60240.0,255.25,9.37,2.3
323,AU-SA,True,140,140,1.0,140,44693.75,306.75,23.73,-1.91
324,AU-SA,True,105,105,1.0,105,30728.0,257.25,20.83,5.42
325,AU-SA,True,91,91,1.0,91,43292.0,246.25,5.19,1.3
326,AU-SA,True,104,104,1.0,104,43647.0,292.25,7.63,3.15
327,AU-SA,True,113,113,1.0,113,29742.0,314.25,11.6,2.33
328,AU-SA,True,101,101,1.0,101,35781.0,298.25,9.34,0.08
329,AU-SA,True,111,111,1.0,111,21731.0,259.75,22.52,2.53
330,AU-SA,True,94,94,1.0,94,69951.0,274.0,12.42,4.28
331,AU-SA,True,123,123,1.0,123,66234.0,355.75,13.26,0.91
332,AU-SA,True,109,109,1.0,109,48587.25,253.5,21.88,6.8
333,AU-SA,True,116,116,1.0,116,45694.5,338.0,26.56,2.59
334,AU-SA,True,80,80,1.0,80,53395.25,279.25,9.76,1.06
335,AU-SA,True,90,90,1.0,90,62802.75,298.25,7.91,1.49
336,AU-SA,True,91,91,1.0,91,28011.75,272.0,45.25,-1.59
337,AU-SA,True,101,101,1.0,101,41601.5,307.5,36.46,1.44
338,AU-SA,True,109,109,1.0,109,31758.0,328.0,49.04,-0.15
339,AU-SA,True,84,84,1.0,84,16191.5,314.5,1.55,1.72
340,AU-SA,True,102,102,1.0,102,19344.75,272.5,14.14,2.42
341,AU-SA,True,99,99,1.0,99,19444.0,296.5,11.72,0.08
342,AU-SA,True,122,122,1.0,122,58617.75,341.75,22.46,1.65
343,AU-SA,True,116,116,1.0,116,47642.5,271.0,17.89,4.07
344,AU-SA,True,93,93,1.0,93,63209.0,231.0,8.94,5.23
345,AU-SA,True,112,112,1.0,112,68392.5,235.0,2.13,0.32
346,AU-SA,True,105,105,1.0,105,75536.75,249.75,11.93,2.15
347,AU-SA,True,104,104,1.0,104,76997.0,236.5,8.76,2.17
348,AU-SA,True,101,101,1.0,101,38451.75,195.5,3.76,1.26
349,AU-SA,True,95,95,1.0,95,40322.75,188.25,10.85,1.18
350,AU-SA,True,101,101,1.0,101,48302.75,242.0,16.47,2.91
351,AU-SA,True,110,110,1.0,110,85425.75,303.25,10.88,2.26
352,AU-SA,True,106,106,1.0,106,83872.0,260.75,12.34,5.44
353,AU-SA,True,118,118,1.0,118,40791.0,267.75,38.51,-1.04
354,AU-SA,True,90,90,1.0,90,107244.75,304.75,3.72,1.3
355,AU-SA,True,114,114,1.0,114,71631.0,276.75,16.6,1.6
356,AU-SA,True,104,104,1.0,104,50128.75,222.5,26.96,3.47
357,AU-SA,True,94,94,1.0,94,42261.75,301.75,7.03,0.25
358,AU-SA,True,111,111,1.0,111,34053.0,329.25,16.45,2.08
359,AU-SA,True,111,111,1.0,111,25520.0,266.5,26.1,2.65
360,AU-SA,True,97,97,1.0,97,42342.25,345.75,10.02,1.78
362,AU-SA,True,105,105,1.0,105,28712.25,264.5,9.77,2.4
363,AU-SA,True,94,94,1.0,94,45629.75,308.75,9.54,2.22
364,AU-SA,True,110,110,1.0,110,48166.0,355.0,3.22,1.11
365,AU-SA,True,113,113,1.0,113,37189.25,300.75,7.47,1.23
366,AU-SA,True,90,90,1.0,90,52448.25,291.0,11.63,0.94
367,AU-SA,True,102,102,1.0,102,72072.25,322.5,2.35,2.35
368,AU-SA,True,95,95,1.0,95,58655.75,288.5,9.59,-0.26
369,AU-SA,True,105,105,1.0,105,72620.25,308.75,17.6,0.08
370,AU-SA,True,107,107,1.0,107,82171.25,300.25,2.97,3.15
371,AU-SA,True,118,118,1.0,118,55263.0,314.25,25.63,3.16
372,AU-SA,True,77,77,1.0,77,74323.75,298.25,5.83,1.32
373,AU-SA,True,131,131,1.0,131,56521.5,331.0,5.28,-0.08
374,AU-SA,True,92,92,1.0,92,79968.75,295.0,7.73,-0.17
375,AU-SA,True,103,103,1.0,103,34346.25,251.5,20.9,-0.2
376,AU-SA,True,100,100,1.0,100,34485.25,256.0,19.66,3.12
377,AU-SA,True,101,101,1.0,101,46424.25,293.75,13.55,2.65
378,AU-SA,True,105,105,1.0,105,41898.25,265.75,18.86,0.47
379,AU-SA,True,111,111,1.0,111,57318.75,348.75,10.45,1.97
380,AU-SA,True,119,119,1.0,119,45438.0,295.25,8.64,1.01
381,AU-SA,True,85,85,1.0,85,32904.0,193.0,14.81,6.76
382,AU-SA,True,101,101,1.0,101,42169.75,290.75,17.3,1.69
383,AU-SA,True,121,121,1.0,121,34791.75,293.75,20.98,-0.51
384,AU-SA,True,124,124,1.0,124,40774.0,284.0,15.87,2.07
385,AU-SA,True,104,104,1.0,104,40844.75,227.5,10.83,1.41
386,AU-SA,True,101,101,1.0,101,35414.25,211.75,13.55,-1.07
387,AU-SA,True,102,102,1.0,102,78916.0,306.5,11.92,2.54
388,AU-SA,True,109,109,1.0,109,48781.25,270.5,24.28,0.82
389,AU-SA,True,97,97,1.0,97,71768.25,281.5,6.27,1.75
390,AU-SA,True,112,112,1.0,112,66978.75,251.75,20.18,0.69
391,AU-SA,True,105,105,1.0,105,69218.25,245.5,14.84,2.39
392,AU-SA,True,111,111,1.0,111,105379.0,358.5,22.03,1.98
393,AU-SA,True,114,114,1.0,114,94509.75,263.75,5.09,4.18
394,AU-SA,True,114,114,1.0,114,105667.5,322.5,9.8,-1.18
395,AU-SA,True,91,91,1.0,91,129827.0,297.75,11.98,1.08
396,AU-SA,True,92,92,1.0,92,125494.0,309.5,11.89,-0.08
397,AU-SA,True,94,94,1.0,94,152979.0,370.5,3.53,1.2
398,AU-SA,True,102,102,1.0,102,103105.25,295.25,8.59,0.67
399,AU-SA,True,102,102,1.0,102,92829.75,262.75,1.08,-0.57
400,AU-SA,True,77,77,1.0,77,87230.25,237.75,8.3,2.86
401,AU-SA,True,122,122,1.0,122,113079.75,380.0,8.62,3.98
402,AU-SA,True,103,103,1.0,103,116472.5,308.5,7.93,2.06
403,AU-SA,True,110,110,1.0,110,88467.5,285.25,14.16,2.81
404,AU-SA,True,99,99,1.0,99,107505.5,277.5,6.26,1.33
405,AU-SA,True,117,117,1.0,117,101704.0,382.5,10.72,2.92
406,AU-SA,True,110,110,1.0,110,66450.25,258.25,13.76,2.09
407,AU-SA,True,78,78,1.0,78,88452.75,277.5,8.14,1.33
408,AU-SA,True,106,106,1.0,106,48482.25,207.0,13.94,0.96
409,AU-SA,True,112,112,1.0,112,70423.0,311.5,22.25,-2.47
410,AU-SA,True,110,110,1.0,110,61470.75,243.75,10.72,2.4
411,AU-SA,True,111,111,1.0,111,25347.5,364.25,14.81,0.55
412,AU-SA,True,78,78,1.0,78,23364.25,232.75,17.76,2.92
413,AU-SA,True,106,106,1.0,106,13254.5,239.75,52.15,7.97
414,AU-SA,True,100,100,1.0,100,53476.25,229.75,11.53,3.16
415,AU-SA,True,105,105,1.0,105,58719.5,284.75,5.77,1.04
416,AU-SA,True,110,110,1.0,110,63834.0,267.75,15.92,7.11
417,AU-SA,True,111,111,1.0,111,115819.0,432.75,7.57,1.48
418,AU-SA,True,107,107,1.0,107,76188.75,282.5,13.88,2.59
419,AU-SA,True,101,101,1.0,101,70760.75,261.75,17.3,2.51
420,AU-SA,True,103,103,1.0,103,56330.75,232.75,7.23,3.32
421,AU-SA,True,86,86,1.0,86,52107.5,226.0,10.75,4.14
422,AU-SA,True,84,84,1.0,84,73705.75,302.25,2.53,0.33
423,AU-SA,True,126,126,1.0,126,72600.75,299.0,16.24,2.69
424,AU-SA,True,100,100,1.0,100,93868.25,304.25,9.48,4.55
425,AU-SA,True,101,101,1.0,101,76295.0,248.25,9.17,2.74
426,AU-SA,True,75,75,1.0,75,78651.75,274.25,10.65,4.36
427,AU-SA,True,113,113,1.0,113,110199.0,368.5,4.22,1.93
428,AU-SA,True,93,93,1.0,93,94074.5,318.25,13.29,4.14
429,AU-SA,True,101,101,1.0,101,70226.75,229.75,4.56,2.75
430,AU-SA,True,68,68,1.0,68,83224.75,253.0,1.23,1.36
432,AU-SA,True,99,99,1.0,99,81994.75,244.0,10.96,4.31
433,AU-SA,True,105,105,1.0,105,87744.5,273.5,7.01,2.67
434,AU-SA,True,96,96,1.0,96,136697.25,359.75,1.91,1.71
435,AU-SA,True,84,84,1.0,84,116839.0,318.75,6.96,3.19
436,AU-SA,True,104,104,1.0,104,136143.0,369.0,3.93,1.14
437,AU-SA,True,118,118,1.0,118,71297.25,273.75,17.99,2.84
438,AU-SA,True,101,101,1.0,101,92404.5,254.75,11.99,-0.1
439,AU-SA,True,98,98,1.0,98,117344.75,310.25,16.81,4.32
440,AU-SA,True,102,102,1.0,102,133169.0,369.0,15.84,2.19
441,AU-SA,True,94,94,1.0,94,97748.75,278.5,12.61,2.71
442,AU-SA,True,111,111,1.0,111,93164.25,320.25,14.61,1.91
443,AU-SA,True,106,106,1.0,106,108668.75,302.0,6.74,1.79
444,AU-SA,True,123,123,1.0,123,11018.0,286.25,57.46,2.64
445,AU-SA,True,110,110,1.0,110,10774.5,280.0,64.68,3.11
446,AU-SA,True,104,104,1.0,104,13607.25,280.25,51.8,0.71
447,AU-SA,True,111,111,1.0,111,12711.5,359.75,11.84,-1.98
448,AU-SA,True,107,107,1.0,107,9719.25,248.25,6.4,0.5
449,AU-SA,True,113,113,1.0,113,10426.5,279.0,11.42,-0.45
450,AU-SA,True,106,106,1.0,106,10143.0,263.0,5.96,0.94
451,AU-SA,True,96,96,1.0,96,7683.0,217.75,9.04,0.91
452,AU-SA,True,63,63,1.0,63,8833.25,259.25,4.06,1.89
453,AU-SA,True,105,105,1.0,105,77836.0,243.25,13.53,1.12
454,AU-SA,True,95,95,1.0,95,86912.75,259.25,13.48,1.61
455,AU-SA,True,120,120,1.0,120,101586.25,315.0,6.71,0.08
456,AU-SA,True,88,88,1.0,88,81547.5,238.0,9.41,4.42
457,AU-SA,True,95,95,1.0,95,92231.75,271.75,6.25,2.69
458,AU-SA,True,89,89,1.0,89,79719.5,247.25,9.41,2.47
459,AU-SA,True,101,101,1.0,101,103919.0,275.75,2.4,1.16
460,AU-SA,True,83,83,1.0,83,111143.75,297.25,10.76,0.75
461,AU-SA,True,105,105,1.0,105,77541.5,274.0,14.44,1.44
462,AU-SA,True,100,100,1.0,100,84548.75,284.0,6.76,3.97
463,AU-SA,True,105,105,1.0,105,63865.75,223.25,13.18,2.93
464,AU-SA,True,97,97,1.0,97,60413.75,195.5,4.64,2.98
465,AU-SA,True,105,105,1.0,105,94748.75,242.0,13.9,3.2
466,AU-SA,True,98,98,1.0,98,103131.25,238.5,9.0,0.93
467,AU-SA,True,109,109,1.0,109,159745.75,366.5,2.89,1.54
468,AU-SA,True,105,105,1.0,105,115997.75,314.0,6.59,4.27
469,AU-SA,True,90,90,1.0,90,98379.0,279.0,13.22,3.38
470,AU-SA,True,96,96,1.0,96,99956.0,262.25,8.23,2.69
471,AU-SA,True,115,115,1.0,115,106980.5,304.5,6.43,0.9
472,AU-SA,True,108,108,1.0,108,108572.25,303.75,10.52,-1.33
473,AU-SA,True,106,106,1.0,106,127224.0,331.0,6.69,1.93
474,AU-SA,True,103,103,1.0,103,89572.25,214.75,18.4,8.52
475,AU-SA,True,106,106,1.0,106,89867.75,223.25,14.53,3.15
476,AU-SA,True,118,118,1.0,118,110475.0,301.0,13.06,2.19
477,AU-SA,True,103,103,1.0,103,109865.5,297.75,11.44,2.46
478,AU-SA,True,112,112,1.0,112,123262.75,327.25,4.88,1.73
479,AU-SA,True,97,97,1.0,97,139189.25,311.5,2.79,1.74
480,AU-SA,True,116,116,1.0,116,58238.0,293.0,27.28,-0.09
481,AU-SA,True,97,97,1.0,97,116270.5,340.25,4.52,2.02
482,AU-SA,True,101,101,1.0,101,68786.0,262.75,15.0,1.78
483,AU-SA,True,109,109,1.0,109,10046.5,310.25,8.92,1.82
484,AU-SA,True,95,95,1.0,95,7923.25,243.5,26.25,3.08
485,AU-SA,True,100,100,1.0,100,10391.0,299.5,20.56,0.83
486,AU-SA,True,106,106,1.0,106,29381.5,265.25,16.34,6.52
487,AU-SA,True,102,102,1.0,102,41561.5,326.25,12.83,3.62
488,AU-SA,True,105,105,1.0,105,36559.75,276.0,13.91,0.63
489,AU-SA,True,108,108,1.0,108,95710.25,217.0,4.13,1.81
490,AU-SA,True,111,111,1.0,111,112892.25,246.75,5.03,3.8
491,AU-SA,True,103,103,1.0,103,121568.75,281.0,9.2,3.6
492,AU-SA,True,105,105,1.0,105,46493.5,265.25,25.01,-0.95
493,AU-SA,True,103,103,1.0,103,42489.25,242.5,28.96,1.62
494,AU-SA,True,99,99,1.0,99,55927.5,271.0,13.52,4.91
495,AU-SA,True,98,98,1.0,98,55836.5,293.25,9.57,1.51
496,AU-SA,True,98,98,1.0,98,59107.5,296.5,6.85,1.66
497,AU-SA,True,99,99,1.0,99,67322.25,369.5,11.21,0.94
498,AU-SA,True,99,99,1.0,99,95267.75,300.0,8.26,2.04
499,AU-SA,True,97,97,1.0,97,72872.25,247.5,9.44,0.2
500,AU-SA,True,107,107,1.0,107,72022.5,280.75,22.43,3.61
501,AU-SA,True,104,104,1.0,104,115088.75,320.25,7.41,4.33
502,AU-SA,True,109,109,1.0,109,105892.5,338.0,14.09,0.37
503,AU-SA,True,116,116,1.0,116,97562.0,291.0,13.48,2.92
504,AU-SA,True,109,109,1.0,109,81196.75,237.75,12.85,3.35
505,AU-SA,True,95,95,1.0,95,70865.75,193.5,3.4,1.15
506,AU-SA,True,107,107,1.0,107,103573.25,296.25,6.49,3.89
507,AU-SA,True,97,97,1.0,97,70451.25,216.75,14.89,8.16
508,AU-SA,True,110,110,1.0,110,71841.25,261.0,12.11,1.42
509,AU-SA,True,104,104,1.0,104,75083.75,249.0,10.05,0.99
510,AU-SA,True,103,103,1.0,103,34108.75,317.25,15.66,2.16
511,AU-SA,True,101,101,1.0,101,30018.0,284.75,24.21,4.12
512,AU-SA,True,95,95,1.0,95,25042.75,235.25,24.78,7.56
513,AU-SA,True,106,106,1.0,106,56868.25,233.25,21.69,5.66
514,AU-SA,True,102,102,1.0,102,75953.75,254.75,7.78,2.11
515,AU-SA,True,104,104,1.0,104,60629.0,231.25,18.5,1.49
516,AU-SA,True,93,93,1.0,93,98446.25,259.5,9.88,1.14
517,AU-SA,True,112,112,1.0,112,96725.5,278.0,16.22,5.36
518,AU-SA,True,113,113,1.0,113,110348.0,299.75,5.73,0.99
519,AU-SA,True,108,108,1.0,108,49286.0,284.0,24.93,3.73
520,AU-SA,True,110,110,1.0,110,53463.5,316.5,19.28,-0.4
521,AU-SA,True,99,99,1.0,99,42848.75,242.5,38.56,-0.94
522,AU-SA,True,115,115,1.0,115,16959.75,248.0,18.51,-0.2
523,AU-SA,True,106,106,1.0,106,21590.0,282.75,17.31,0.7
524,AU-SA,True,100,100,1.0,100,21342.5,255.5,15.7,-0.29
525,AU-SA,True,105,105,1.0,105,45434.0,400.0,20.26,1.11
526,AU-SA,True,90,90,1.0,90,36024.5,256.75,11.91,2.1
527,AU-SA,True,87,87,1.0,87,29861.75,238.25,9.49,-0.42
528,AU-SA,True,116,116,1.0,116,16374.25,257.5,33.33,-3.1
530,AU-SA,True,97,97,1.0,97,18892.0,229.25,20.54,2.34
531,AU-SA,True,112,112,1.0,112,65600.75,232.25,8.67,0.43
532,AU-SA,True,96,96,1.0,96,77900.5,290.5,10.62,1.36
533,AU-SA,True,108,108,1.0,108,50770.25,219.5,18.82,-1.86
534,AU-SA,True,92,92,1.0,92,15591.25,227.5,60.83,4.61
535,AU-SA,True,98,98,1.0,98,14809.75,252.0,59.72,2.8
536,AU-SA,True,114,114,1.0,114,6616.0,189.25,55.52,0.53
537,AU-SA,True,111,111,1.0,111,28553.25,306.0,18.31,-0.41
538,AU-SA,True,105,105,1.0,105,21326.5,230.25,15.76,0.75
539,AU-SA,True,102,102,1.0,102,21741.75,330.25,24.33,3.08
540,AU-SA,True,110,110,1.0,110,48462.5,336.0,11.52,1.83
541,AU-SA,True,113,113,1.0,113,45754.25,329.0,15.79,2.01
542,AU-SA,True,122,122,1.0,122,50086.5,358.25,15.63,2.18
543,AU-SA,True,101,101,1.0,101,88315.75,220.5,6.35,2.0
544,AU-SA,True,104,104,1.0,104,85513.75,246.5,10.46,0.0
545,AU-SA,True,95,95,1.0,95,89276.0,289.25,23.79,2.28
546,AU-SA,True,99,99,1.0,99,94748.75,260.5,9.07,4.49
547,AU-SA,True,112,112,1.0,112,77718.5,238.5,3.42,1.14
548,AU-SA,True,105,105,1.0,105,63809.0,187.0,7.66,4.1
549,AU-SA,True,120,120,1.0,120,68309.0,332.0,20.65,1.41
550,AU-SA,True,119,119,1.0,119,61185.0,281.75,9.44,2.42
551,AU-SA,True,99,99,1.0,99,59421.5,240.25,18.46,4.95
552,AU-SA,True,101,101,1.0,101,24840.5,166.5,20.19,4.45
553,AU-SA,True,105,105,1.0,105,46710.5,296.0,17.77,0.75
554,AU-SA,True,107,107,1.0,107,42351.25,253.5,14.39,2.22
555,AU-SA,True,111,111,1.0,111,17065.75,234.0,35.17,1.37
556,AU-SA,True,102,102,1.0,102,33130.25,320.75,17.17,2.95
557,AU-SA,True,98,98,1.0,98,30799.5,293.0,14.0,2.25
558,AU-SA,True,114,114,1.0,114,13399.25,286.5,19.2,1.88
559,AU-SA,True,105,105,1.0,105,11693.25,274.5,31.87,-0.55
560,AU-SA,True,85,85,1.0,85,13488.0,279.25,20.93,0.09
561,AU-SA,True,92,92,1.0,92,17118.0,365.0,18.19,2.28
562,AU-SA,True,106,106,1.0,106,8549.75,220.25,30.54,2.76
563,AU-SA,True,112,112,1.0,112,10932.5,266.75,10.86,3.7
564,AU-SA,True,111,111,1.0,111,62354.0,267.5,21.67,0.47
565,AU-SA,True,91,91,1.0,91,86509.5,240.5,7.18,3.99
566,AU-SA,True,99,99,1.0,99,76126.75,266.5,8.23,0.0
567,AU-SA,True,121,121,1.0,121,79430.25,276.0,8.24,8.08
568,AU-SA,True,99,99,1.0,99,96732.5,276.25,8.4,2.56
569,AU-SA,True,104,104,1.0,104,99894.0,285.25,10.13,5.0
570,AU-SA,True,106,106,1.0,106,87266.75,305.75,13.26,4.53
571,AU-SA,True,90,90,1.0,90,112917.25,332.75,9.85,3.34
572,AU-SA,True,116,116,1.0,116,84144.25,337.0,10.92,1.39
573,AU-SA,True,101,101,1.0,101,12347.0,240.5,52.16,0.1
574,AU-SA,True,95,95,1.0,95,9172.75,195.25,45.91,-2.76
575,AU-SA,True,106,106,1.0,106,15205.0,257.0,17.74,0.68
576,AU-SA,True,88,88,1.0,88,91297.0,261.5,11.36,5.0
577,AU-SA,True,101,101,1.0,101,108564.25,279.75,3.77,1.76
578,AU-SA,True,119,119,1.0,119,75230.5,278.75,16.14,3.04
580,AU-SA,True,96,96,1.0,96,105501.5,277.5,9.92,3.39
581,AU-SA,True,110,110,1.0,110,89414.5,289.75,17.17,1.19
582,AU-SA,True,99,99,1.0,99,104144.5,256.75,2.06,1.82
583,AU-SA,True,107,107,1.0,107,138370.75,348.25,4.94,2.31
584,AU-SA,True,94,94,1.0,94,123385.5,309.25,7.97,2.68
585,AU-SA,True,99,99,1.0,99,102129.5,291.0,8.84,1.36
586,AU-SA,True,106,106,1.0,106,99915.5,304.25,4.34,0.65
587,AU-SA,True,103,103,1.0,103,74412.75,269.25,21.28,1.28
588,AU-SA,True,103,103,1.0,103,21650.5,317.75,14.16,0.55
589,AU-SA,True,108,108,1.0,108,22632.5,332.75,20.04,1.33
590,AU-SA,True,119,119,1.0,119,21066.75,365.5,11.68,0.88
591,AU-SA,True,96,96,1.0,96,48032.75,265.25,5.16,1.58
592,AU-SA,True,101,101,1.0,101,44882.0,261.75,10.14,4.99
593,AU-SA,True,104,104,1.0,104,40481.0,233.5,10.37,3.51
594,AU-SA,True,105,105,1.0,105,93048.5,282.0,5.56,0.35
595,AU-SA,True,90,90,1.0,90,56795.0,224.5,14.66,-2.28
596,AU-SA,True,100,100,1.0,100,87451.5,297.0,11.78,-1.02
597,AU-SA,True,109,109,1.0,109,9015.25,244.0,67.08,1.51
598,AU-SA,True,99,99,1.0,99,20243.0,306.0,44.36,2.39
599,AU-SA,True,113,113,1.0,113,12498.0,305.0,46.53,0.89
600,AU-SA,True,90,90,1.0,90,23621.5,334.25,18.57,-0.15
601,AU-SA,True,101,101,1.0,101,9975.75,232.75,36.28,-1.53
602,AU-SA,True,108,108,1.0,108,18740.0,341.75,19.15,2.08
603,AU-SA,True,106,106,1.0,106,21615.75,297.25,20.19,3.41
604,AU-SA,True,126,126,1.0,126,26078.75,360.5,5.33,1.23
605,AU-SA,True,87,87,1.0,87,34994.75,298.5,11.63,4.1
606,AU-SA,True,119,119,1.0,119,24199.25,282.75,21.72,3.74
607,AU-SA,True,94,94,1.0,94,35309.75,296.25,21.9,2.79
608,AU-SA,True,96,96,1.0,96,41640.5,256.5,4.76,0.77
609,AU-SA,True,93,93,1.0,93,18195.25,224.0,29.8,2.18
610,AU-SA,True,107,107,1.0,107,11246.75,238.25,48.37,4.6
611,AU-SA,True,113,113,1.0,113,16182.75,319.75,53.34,0.85
612,AU-SA,True,103,103,1.0,103,8672.75,253.75,16.22,2.59
613,AU-SA,True,97,97,1.0,97,9855.0,290.0,27.6,2.11
614,AU-SA,True,108,108,1.0,108,11228.0,309.0,18.15,3.06
615,AU-SA,True,108,108,1.0,108,59909.0,366.25,2.65,0.34
616,AU-SA,True,96,96,1.0,96,42357.5,339.75,14.06,0.22
617,AU-SA,True,110,110,1.0,110,32443.25,336.0,27.95,3.45
618,AU-SA,True,90,90,1.0,90,45693.5,290.25,16.93,1.44
619,AU-SA,True,105,105,1.0,105,18732.75,234.75,32.58,-0.86
620,AU-SA,True,95,95,1.0,95,34223.5,234.5,21.23,1.37
621,AU-SA,True,85,85,1.0,85,25340.5,245.0,7.6,2.68
622,AU-SA,True,111,111,1.0,111,28501.0,293.0,9.34,1.01
623,AU-SA,True,93,93,1.0,93,29284.25,261.0,2.12,1.23
624,AU-SA,True,107,107,1.0,107,58115.5,309.5,22.3,3.73
625,AU-SA,True,103,103,1.0,103,71832.75,305.75,18.84,-0.66
626,AU-SA,True,107,107,1.0,107,44503.0,199.0,19.95,2.09
627,AU-SA,True,120,120,1.0,120,119903.25,421.75,8.31,0.59
628,AU-SA,True,103,103,1.0,103,71161.0,244.25,15.24,-0.72
629,AU-SA,True,108,108,1.0,108,76084.75,319.75,15.59,0.78
630,AU-SA,True,86,86,1.0,86,51699.0,252.5,13.02,3.07
631,AU-SA,True,95,95,1.0,95,59970.0,298.0,13.47,-0.85
632,AU-SA,True,113,113,1.0,113,59412.25,357.0,16.52,3.32
633,AU-SA,True,100,100,1.0,100,49202.0,296.0,30.68,2.39
634,AU-SA,True,90,90,1.0,90,45008.5,213.75,26.62,0.47
635,AU-SA,True,103,103,1.0,103,82127.5,346.75,3.7,0.93
636,AU-SA,True,108,108,1.0,108,50774.75,351.75,12.01,1.75
637,AU-SA,True,102,102,1.0,102,33383.25,254.75,35.53,-0.1
638,AU-SA,True,106,106,1.0,106,27477.0,239.5,34.95,-0.21
639,AU-SA,True,102,102,1.0,102,12045.75,274.25,33.31,3.86
640,AU-SA,True,107,107,1.0,107,16499.0,345.25,48.32,-1.25
641,AU-SA,True,105,105,1.0,105,12083.25,283.0,39.68,2.92
642,AU-SA,True,111,111,1.0,111,70829.75,279.0,3.08,0.89
643,AU-SA,True,110,110,1.0,110,104828.0,351.25,1.49,-0.14
644,AU-SA,True,101,101,1.0,101,92603.25,326.75,11.03,4.25
645,AU-SA,True,92,92,1.0,92,60028.25,238.0,16.18,2.36
646,AU-SA,True,105,105,1.0,105,92708.5,304.0,5.47,2.64
647,AU-SA,True,108,108,1.0,108,58110.25,204.25,14.36,11.39
648,AU-SA,True,131,131,1.0,131,115541.0,352.5,5.0,0.91
649,AU-SA,True,87,87,1.0,87,129906.75,303.0,9.35,3.27
650,AU-SA,True,101,101,1.0,101,117599.75,287.75,6.9,3.36
651,AU-SA,True,109,109,1.0,109,73815.75,253.0,20.53,3.25
652,AU-SA,True,92,92,1.0,92,97209.75,259.5,8.72,-2.06
653,AU-SA,True,103,103,1.0,103,68040.75,216.75,9.62,1.37
654,AU-SA,True,94,94,1.0,94,74136.25,207.75,5.87,4.15
655,AU-SA,True,85,85,1.0,85,95685.75,281.5,10.13,2.34
656,AU-SA,True,93,93,1.0,93,63857.0,251.25,15.14,1.66
657,AU-SA,True,96,96,1.0,96,7787.25,223.25,52.82,4.18
658,AU-SA,True,104,104,1.0,104,9396.25,261.5,50.69,2.24
659,AU-SA,True,88,88,1.0,88,11011.5,229.0,32.42,-0.44
660,AU-SA,True,114,114,1.0,114,79662.75,242.0,10.37,3.59
661,AU-SA,True,92,92,1.0,92,91147.0,279.25,14.99,1.93
662,AU-SA,True,109,109,1.0,109,54213.0,244.0,33.76,2.89
663,AU-SA,True,99,99,1.0,99,50160.0,226.75,17.7,8.66
664,AU-SA,True,99,99,1.0,99,79910.75,312.5,14.69,2.57
665,AU-SA,True,102,102,1.0,102,87438.5,347.25,8.19,3.21
666,AU-SA,True,101,101,1.0,101,49492.75,249.25,18.64,0.3
667,AU-SA,True,108,108,1.0,108,70339.25,336.75,20.61,1.54
668,AU-SA,True,104,104,1.0,104,78603.0,318.5,6.27,1.16
669,AU-SA,True,106,106,1.0,106,8697.75,224.25,57.55,-0.67
670,AU-SA,True,105,105,1.0,105,11378.25,267.75,63.52,0.56
671,AU-SA,True,90,90,1.0,90,13725.5,264.0,51.24,0.75
672,AU-SA,True,103,103,1.0,103,12591.75,278.0,42.64,0.36
673,AU-SA,True,107,107,1.0,107,11937.25,265.5,52.34,0.28
674,AU-SA,True,104,104,1.0,104,10184.75,244.75,46.47,0.31
675,AU-SA,True,120,120,1.0,120,23841.5,292.5,37.02,2.42
676,AU-SA,True,99,99,1.0,99,22538.25,198.0,32.36,3.18
677,AU-SA,True,98,98,1.0,98,27975.0,218.5,27.13,3.0
678,AU-SA,True,96,96,1.0,96,25103.25,258.25,24.31,2.55
679,AU-SA,True,104,104,1.0,104,15886.0,266.0,40.08,1.21
680,AU-SA,True,108,108,1.0,108,25013.0,309.75,31.9,1.43
681,AU-SA,True,94,94,1.0,94,17395.5,315.25,18.08,2.78
682,AU-SA,True,98,98,1.0,98,10696.0,261.75,37.26,3.23
683,AU-SA,True,108,108,1.0,108,14210.5,315.75,18.38,2.4
684,AU-SA,True,114,114,1.0,114,11665.0,288.5,19.92,0.43
685,AU-SA,True,90,90,1.0,90,11060.25,248.0,21.27,2.55
686,AU-SA,True,108,108,1.0,108,10214.0,249.5,18.67,3.01
687,AU-SA,True,100,100,1.0,100,55306.0,255.25,31.06,2.76
688,AU-SA,True,108,108,1.0,108,104657.0,330.5,11.85,1.12
689,AU-SA,True,118,118,1.0,118,74900.25,273.0,5.65,0.46
690,AU-SA,True,105,105,1.0,105,37370.25,312.0,24.52,3.85
691,AU-SA,True,96,96,1.0,96,49400.0,310.0,8.81,2.67
692,AU-SA,True,105,105,1.0,105,23872.5,245.25,39.73,2.97
693,AU-SA,True,123,123,1.0,123,13380.75,342.25,14.1,0.0
694,AU-SA,True,89,89,1.0,89,10413.5,266.75,33.92,1.48
695,AU-SA,True,111,111,1.0,111,12344.25,308.25,22.67,-0.41
696,AU-SA,True,103,103,1.0,103,34555.0,396.75,16.06,0.63
697,AU-SA,True,115,115,1.0,115,21117.75,305.5,33.03,1.37
698,AU-SA,True,115,115,1.0,115,19913.0,289.5,21.9,2.61
699,AU-SA,True,110,110,1.0,110,71081.25,328.0,19.71,3.95
700,AU-SA,True,106,106,1.0,106,69257.25,264.75,17.68,3.29
701,AU-SA,True,89,89,1.0,89,66292.5,228.75,21.38,2.03
702,AU-SA,True,110,110,1.0,110,12477.0,292.5,63.82,0.34
703,AU-SA,True,103,103,1.0,103,18012.75,294.75,40.14,-1.2
704,AU-SA,True,118,118,1.0,118,9878.25,264.0,56.61,-0.38
705,AU-SA,True,102,102,1.0,102,43161.25,279.25,0.28,0.45
706,AU-SA,True,109,109,1.0,109,27835.5,248.5,20.12,-0.4
707,AU-SA,True,102,102,1.0,102,40886.75,351.25,13.23,-0.21
708,AU-SA,True,90,90,1.0,90,12092.5,238.75,38.4,-1.17
709,AU-SA,True,93,93,1.0,93,13954.0,270.75,44.18,1.55
710,AU-SA,True,106,106,1.0,106,9208.75,211.25,54.82,0.24
711,AU-SA,True,94,94,1.0,94,9973.5,202.5,22.6,5.48
712,AU-SA,True,99,99,1.0,99,9350.75,226.5,41.75,0.98
713,AU-SA,True,117,117,1.0,117,22600.5,272.25,4.0,1.89
714,AU-SA,True,95,95,1.0,95,13552.0,254.75,63.9,-3.98
715,AU-SA,True,114,114,1.0,114,22962.75,392.75,40.04,0.51
716,AU-SA,True,107,107,1.0,107,27844.0,361.75,34.49,2.36
717,AU-SA,True,106,106,1.0,106,9047.25,233.0,8.94,0.53
718,AU-SA,True,103,103,1.0,103,11196.25,285.0,16.13,5.08
719,AU-SA,True,112,112,1.0,112,8811.0,223.0,11.75,3.88
720,AU-SA,True,88,88,1.0,88,49106.25,196.75,14.54,2.36
721,AU-SA,True,112,112,1.0,112,47393.5,323.5,35.04,3.43
722,AU-SA,True,114,114,1.0,114,57045.25,314.0,0.9,0.16
723,AU-SA,True,100,100,1.0,100,9507.5,265.5,9.35,3.01
724,AU-SA,True,112,112,1.0,112,12288.25,322.0,5.92,0.31
725,AU-SA,True,106,106,1.0,106,11215.0,304.0,7.26,0.41
726,AU-SA,True,103,103,1.0,103,7399.25,211.75,5.72,2.87
727,AU-SA,True,114,114,1.0,114,12121.25,335.5,6.72,2.12
728,AU-SA,True,98,98,1.0,98,6422.0,183.5,4.2,3.42
729,AU-SA,True,113,113,1.0,113,11723.0,288.25,8.83,1.45
730,AU-SA,True,95,95,1.0,95,9885.0,258.0,15.06,3.28
731,AU-SA,True,106,106,1.0,106,10951.0,271.25,12.19,3.64
732,AU-SA,True,112,112,1.0,112,13010.0,347.5,2.49,0.93
733,AU-SA,True,111,111,1.0,111,10810.25,287.25,5.43,2.54
734,AU-SA,True,104,104,1.0,104,8329.5,222.5,10.73,6.61
735,AU-SA,True,103,103,1.0,103,60415.0,268.25,16.33,2.81
736,AU-SA,True,88,88,1.0,88,68011.25,241.0,15.92,5.12
737,AU-SA,True,131,131,1.0,131,42894.25,365.0,33.16,1.15
738,AU-SA,True,106,106,1.0,106,7191.0,289.5,50.95,3.5
739,AU-SA,True,111,111,1.0,111,4590.75,231.5,33.49,0.11
740,AU-SA,True,109,109,1.0,109,6362.25,275.25,57.72,2.57
741,AU-SA,True,103,103,1.0,103,8467.0,254.75,7.93,7.45
742,AU-SA,True,103,103,1.0,103,7225.5,213.5,9.35,4.37
743,AU-SA,True,118,118,1.0,118,12707.5,358.5,5.67,3.17
744,AU-SA,True,104,104,1.0,104,16270.0,363.5,21.77,-0.55
745,AU-SA,True,86,86,1.0,86,9406.75,267.25,7.86,2.02
746,AU-SA,True,97,97,1.0,97,14238.75,286.75,7.01,-0.09
747,AU-SA,True,106,106,1.0,106,70750.0,302.75,5.53,3.97
748,AU-SA,True,87,87,1.0,87,51447.75,242.25,15.68,0.62
749,AU-SA,True,95,95,1.0,95,61628.5,249.25,18.93,6.38
750,AU-SA,True,128,128,1.0,128,39970.75,338.75,18.76,-0.97
751,AU-SA,True,98,98,1.0,98,61747.0,306.75,13.45,0.73
752,AU-SA,True,109,109,1.0,109,31389.75,246.5,29.92,4.36
753,AU-SA,True,110,110,1.0,110,24361.5,367.0,13.51,0.27
754,AU-SA,True,117,117,1.0,117,20610.0,283.25,10.66,0.53
755,AU-SA,True,111,111,1.0,111,27061.75,359.75,7.71,1.64
756,AU-SA,True,119,119,1.0,119,71247.75,352.25,11.69,-0.43
757,AU-SA,True,104,104,1.0,104,49331.5,288.0,36.95,0.17
758,AU-SA,True,105,105,1.0,105,46993.0,241.25,25.42,-0.42
759,AU-SA,True,101,101,1.0,101,42637.25,222.75,39.83,1.44
760,AU-SA,True,98,98,1.0,98,118971.25,322.25,5.23,1.0
761,AU-SA,True,104,104,1.0,104,103556.0,350.25,16.52,-0.36
762,AU-SA,True,102,102,1.0,102,17512.0,278.25,14.84,3.8
763,AU-SA,True,106,106,1.0,106,16575.25,248.25,7.97,0.7
764,AU-SA,True,97,97,1.0,97,13663.75,246.5,29.1,1.6
765,AU-SA,True,97,97,1.0,97,38858.0,281.75,10.59,4.0
766,AU-SA,True,99,99,1.0,99,36075.25,298.5,15.5,-1.19
767,AU-SA,True,87,87,1.0,87,51006.75,328.75,1.74,0.3
768,AU-SA,True,79,79,1.0,79,42781.75,279.25,14.14,-0.09
769,AU-SA,True,105,105,1.0,105,41030.25,314.0,21.64,0.63
770,AU-SA,True,102,102,1.0,102,36229.5,288.75,16.02,1.45
771,AU-SA,True,100,100,1.0,100,7955.5,230.75,14.81,6.96
772,AU-SA,True,105,105,1.0,105,12519.75,348.75,13.22,2.31
773,AU-SA,True,110,110,1.0,110,10072.0,285.25,10.02,-0.44
774,AU-SA,True,107,107,1.0,107,19396.25,339.5,24.81,1.52
775,AU-SA,True,111,111,1.0,111,10548.0,220.25,28.2,-1.61
776,AU-SA,True,88,88,1.0,88,13602.0,232.75,23.15,3.62
777,AU-SA,True,99,99,1.0,99,29872.0,214.0,21.66,-1.66
778,AU-SA,True,113,113,1.0,113,48771.75,263.25,2.48,0.09
779,AU-SA,True,98,98,1.0,98,41416.25,238.5,25.39,2.95
780,AU-SA,True,106,106,1.0,106,10715.5,195.5,47.74,-2.36
781,AU-SA,True,95,95,1.0,95,44911.25,278.5,26.09,3.63
782,AU-SA,True,91,91,1.0,91,46009.0,313.5,22.49,0.79
783,AU-SA,True,94,94,1.0,94,63324.75,281.5,16.43,2.43
784,AU-SA,True,105,105,1.0,105,23675.5,215.5,51.58,-0.47
785,AU-SA,True,91,91,1.0,91,75232.75,260.25,8.84,2.35
786,AU-SA,True,93,93,1.0,93,30748.0,232.0,3.85,0.32
787,AU-SA,True,112,112,1.0,112,17799.75,254.0,21.54,-1.09
788,AU-SA,True,93,93,1.0,93,34830.5,303.5,10.73,2.18
789,AU-SA,True,105,105,1.0,105,14925.75,245.0,15.11,2.97
790,AU-SA,True,108,108,1.0,108,18327.5,312.5,9.99,2.5
791,AU-SA,True,90,90,1.0,90,15980.5,246.0,11.92,1.6
792,AU-SA,True,132,132,1.0,132,25420.0,296.0,22.3,-0.85
793,AU-SA,True,104,104,1.0,104,36128.5,375.5,19.94,0.0
794,AU-SA,True,104,104,1.0,104,18430.0,248.25,34.9,-0.1
795,AU-SA,True,105,105,1.0,105,69068.0,249.75,7.74,2.82
796,AU-SA,True,94,94,1.0,94,49513.25,200.0,22.05,0.0
797,AU-SA,True,97,97,1.0,97,65791.0,323.75,28.73,3.86
798,AU-SA,True,109,109,1.0,109,62459.5,332.0,27.31,2.06
799,AU-SA,True,112,112,1.0,112,71440.5,324.0,5.16,1.44
800,AU-SA,True,95,95,1.0,95,74711.25,287.0,10.53,1.12
801,AU-SA,True,107,107,1.0,107,96936.75,295.25,14.24,3.36
802,AU-SA,True,109,109,1.0,109,84291.75,286.5,17.1,3.7
803,AU-SA,True,122,122,1.0,122,75821.75,311.5,29.25,2.73
804,AU-SA,True,109,109,1.0,109,11395.25,248.25,18.03,-0.61
805,AU-SA,True,95,95,1.0,95,10047.75,246.5,17.23,4.83
806,AU-SA,True,126,126,1.0,126,14903.75,314.25,9.81,0.95
807,AU-SA,True,115,115,1.0,115,18090.0,257.25,12.87,2.46
808,AU-SA,True,106,106,1.0,106,18632.5,252.75,24.37,2.98
809,AU-SA,True,87,87,1.0,87,24877.25,269.5,16.34,1.1
810,AU-SA,True,109,109,1.0,109,8550.0,229.25,63.43,5.95
811,AU-SA,True,113,113,1.0,113,9228.25,246.25,57.36,3.24
812,AU-SA,True,86,86,1.0,86,11469.75,262.25,46.12,-0.19
813,AU-SA,True,110,110,1.0,110,11741.75,266.0,6.06,2.65
814,AU-SA,True,123,123,1.0,123,14528.5,340.0,8.9,-0.37
815,AU-SA,True,115,115,1.0,115,12067.25,276.0,8.24,0.18
816,AU-SA,True,106,106,1.0,106,37994.5,230.0,26.91,5.64
817,AU-SA,True,105,105,1.0,105,46618.5,240.0,4.4,1.34
818,AU-SA,True,98,98,1.0,98,57172.25,247.25,8.53,1.98
819,AU-SA,True,120,120,1.0,120,42650.75,265.5,27.4,6.84
820,AU-SA,True,91,91,1.0,91,48754.75,241.0,30.31,4.65
821,AU-SA,True,110,110,1.0,110,48894.0,254.0,22.55,0.0
822,AU-SA,True,114,114,1.0,114,25592.5,341.0,20.02,-0.81
823,AU-SA,True,104,104,1.0,104,18934.5,262.5,27.22,0.19
824,AU-SA,True,105,105,1.0,105,25407.75,307.25,35.49,0.41
825,AU-SA,True,100,100,1.0,100,8364.75,225.5,32.93,0.33
826,AU-SA,True,78,78,1.0,78,20212.75,300.5,12.93,3.61
827,AU-SA,True,107,107,1.0,107,10350.5,272.25,51.71,4.47
828,AU-SA,True,98,98,1.0,98,14486.0,261.0,20.71,3.87
829,AU-SA,True,103,103,1.0,103,25828.75,389.75,8.25,0.51
830,AU-SA,True,106,106,1.0,106,15798.75,280.75,23.2,1.32
831,AU-SA,True,111,111,1.0,111,9150.0,197.25,26.65,-2.2
832,AU-SA,True,129,129,1.0,129,17886.25,386.25,23.2,-2.73
833,AU-SA,True,101,101,1.0,101,17249.25,270.25,25.57,2.26
834,AU-SA,True,94,94,1.0,94,11235.25,283.75,5.9,4.7
835,AU-SA,True,101,101,1.0,101,11919.25,287.75,4.01,0.95
836,AU-SA,True,107,107,1.0,107,11292.0,263.0,7.64,-2.14
837,AU-SA,True,100,100,1.0,100,62569.0,266.75,4.37,3.87
838,AU-SA,True,108,108,1.0,108,46829.5,344.25,30.61,2.2
839,AU-SA,True,115,115,1.0,115,46185.25,276.75,10.31,0.09
840,AU-SA,True,104,104,1.0,104,25106.0,302.5,27.42,4.2
841,AU-SA,True,103,103,1.0,103,17133.0,239.0,31.38,2.25
842,AU-SA,True,95,95,1.0,95,29490.25,296.25,13.9,3.81
843,AU-SA,True,99,99,1.0,99,11947.5,194.5,35.33,-1.17
844,AU-SA,True,111,111,1.0,111,16468.25,262.25,28.79,-1.55
845,AU-SA,True,100,100,1.0,100,21847.75,303.75,20.9,0.08
846,AU-SA,True,101,101,1.0,101,26657.75,324.25,43.89,1.89
847,AU-SA,True,100,100,1.0,100,17173.25,249.0,48.29,4.41
848,AU-SA,True,117,117,1.0,117,28383.25,362.0,39.81,3.01
849,AU-SA,True,110,110,1.0,110,20176.5,282.0,9.51,1.4
850,AU-SA,True,101,101,1.0,101,18452.75,261.0,15.25,2.06
851,AU-SA,True,90,90,1.0,90,20134.5,251.25,6.45,0.89
852,AU-SA,True,95,95,1.0,95,15702.75,306.5,17.17,0.49
853,AU-SA,True,94,94,1.0,94,7468.0,176.75,18.64,0.98
854,AU-SA,True,101,101,1.0,101,10406.5,227.5,19.66,-2.13
855,AU-SA,True,81,81,1.0,81,23027.0,269.0,33.01,1.82
856,AU-SA,True,108,108,1.0,108,34559.5,293.75,9.57,0.76
857,AU-SA,True,109,109,1.0,109,22480.0,228.0,29.78,0.33
858,AU-SA,True,98,98,1.0,98,62709.5,332.0,17.48,3.42
859,AU-SA,True,118,118,1.0,118,41749.0,303.5,27.56,5.89
860,AU-SA,True,106,106,1.0,106,33225.5,257.0,44.89,5.6
861,AU-SA,True,112,112,1.0,112,18983.5,383.5,8.32,0.32
862,AU-SA,True,106,106,1.0,106,18409.0,355.75,7.7,1.39
863,AU-SA,True,103,103,1.0,103,10931.0,226.75,15.84,0.77
864,AU-SA,True,102,102,1.0,102,22441.75,312.75,22.45,-0.24
865,AU-SA,True,103,103,1.0,103,19955.25,327.5,28.03,-0.31
866,AU-SA,True,121,121,1.0,121,13582.0,278.5,16.59,-1.36
867,AU-SA,True,107,107,1.0,107,45158.25,262.0,20.3,3.23
868,AU-SA,True,128,128,1.0,128,64932.75,397.5,16.76,0.5
869,AU-SA,True,111,111,1.0,111,60882.25,295.25,11.17,3.43
870,AU-SA,True,103,103,1.0,103,17017.5,302.25,27.77,2.74
871,AU-SA,True,111,111,1.0,111,20692.5,337.0,19.24,0.81
872,AU-SA,True,106,106,1.0,106,10137.25,222.75,35.88,0.34
873,AU-SA,True,124,124,1.0,124,31510.75,393.75,30.36,2.11
874,AU-SA,True,111,111,1.0,111,28575.0,327.0,23.48,1.36
875,AU-SA,True,118,118,1.0,118,32192.5,365.0,22.27,1.42
876,AU-SA,True,87,87,1.0,87,33634.25,268.0,11.45,0.37
877,AU-SA,True,102,102,1.0,102,22943.5,238.0,26.78,1.65
878,AU-SA,True,108,108,1.0,108,28136.5,329.25,29.77,1.86
879,AU-SA,True,95,95,1.0,95,16461.0,241.25,33.74,2.23
880,AU-SA,True,110,110,1.0,110,19576.5,296.75,13.19,0.0
881,AU-SA,True,130,130,1.0,130,25319.0,353.5,22.25,-0.5
882,AU-SA,True,104,104,1.0,104,30223.75,242.5,21.01,1.42
883,AU-SA,True,111,111,1.0,111,46583.0,326.75,0.69,0.91
885,AU-SA,True,107,107,1.0,107,45207.0,231.5,23.75,1.7
886,AU-SA,True,111,111,1.0,111,48302.5,284.0,19.52,1.47
887,AU-SA,True,107,107,1.0,107,66770.25,302.75,12.42,2.1
888,AU-SA,True,88,88,1.0,88,45990.5,278.0,7.81,1.16
889,AU-SA,True,103,103,1.0,103,24315.25,253.0,27.86,-0.8
890,AU-SA,True,111,111,1.0,111,47965.5,337.75,8.47,0.07
891,AU-SA,True,108,108,1.0,108,63597.5,313.25,10.67,1.8
892,AU-SA,True,100,100,1.0,100,42394.25,222.75,19.74,3.57
893,AU-SA,True,113,113,1.0,113,37822.5,275.75,27.24,0.27
894,AU-SA,True,103,103,1.0,103,41912.25,407.0,19.99,0.91
895,AU-SA,True,94,94,1.0,94,10782.25,214.75,44.99,-1.18
896,AU-SA,True,108,108,1.0,108,11760.25,240.5,58.45,-0.84
897,AU-SA,True,108,108,1.0,108,75732.0,317.75,12.16,1.63
898,AU-SA,True,115,115,1.0,115,55046.75,313.5,20.83,3.91
899,AU-SA,True,90,90,1.0,90,62342.25,249.0,23.31,2.64
900,AU-SA,True,102,102,1.0,102,13775.25,231.5,20.25,-0.54
901,AU-SA,True,86,86,1.0,86,13956.75,228.75,12.27,1.08
902,AU-SA,True,113,113,1.0,113,16801.5,285.25,23.26,7.61
903,AU-SA,True,99,99,1.0,99,36273.0,290.5,11.23,0.94
904,AU-SA,True,105,105,1.0,105,38014.5,335.5,10.55,-0.68
905,AU-SA,True,114,114,1.0,114,40692.25,319.5,2.47,0.78
906,AU-SA,True,116,116,1.0,116,52938.0,332.75,16.01,0.3
907,AU-SA,True,93,93,1.0,93,55587.75,300.5,17.81,3.14
908,AU-SA,True,89,89,1.0,89,67705.75,257.0,3.58,1.72
909,AU-SA,True,104,104,1.0,104,45172.0,284.5,18.2,0.44
910,AU-SA,True,115,115,1.0,115,59731.75,353.25,9.91,2.75
911,AU-SA,True,86,86,1.0,86,74619.0,332.5,2.4,1.99
912,AU-SA,True,112,112,1.0,112,27576.75,318.75,22.46,2.15
913,AU-SA,True,104,104,1.0,104,40049.0,383.5,8.09,-0.39
914,AU-SA,True,94,94,1.0,94,20864.75,200.75,22.11,6.63
915,AU-SA,True,114,114,1.0,114,19714.5,275.75,20.79,-1.29
916,AU-SA,True,105,105,1.0,105,20051.0,259.0,26.52,3.09
917,AU-SA,True,120,120,1.0,120,22017.5,320.0,20.22,0.54
918,AU-SA,True,100,100,1.0,100,19509.0,284.75,25.49,0.35
919,AU-SA,True,97,97,1.0,97,17059.25,261.25,16.56,2.97
920,AU-SA,True,104,104,1.0,104,18364.5,272.5,22.88,5.38
921,AU-SA,True,114,114,1.0,114,54877.75,334.25,17.15,-0.22
922,AU-SA,True,102,102,1.0,102,37267.25,242.5,24.4,3.96
923,AU-SA,True,114,114,1.0,114,27608.0,205.5,23.81,2.61
924,AU-SA,True,74,74,1.0,74,42804.0,201.5,29.26,3.93
925,AU-SA,True,110,110,1.0,110,55860.25,313.75,28.57,4.27
926,AU-SA,True,103,103,1.0,103,65556.0,343.25,15.44,1.79
927,AU-SA,True,98,98,1.0,98,19432.25,264.5,10.53,3.29
928,AU-SA,True,108,108,1.0,108,21891.5,317.75,17.15,3.57
929,AU-SA,True,102,102,1.0,102,19455.5,286.0,15.26,1.89
930,AU-SA,True,114,114,1.0,114,48573.0,352.0,39.94,0.07
931,AU-SA,True,124,124,1.0,124,56875.5,371.25,24.06,-0.34
932,AU-SA,True,101,101,1.0,101,94292.0,298.75,1.76,0.0
933,AU-SA,True,93,93,1.0,93,24877.25,312.75,9.47,1.42
934,AU-SA,True,99,99,1.0,99,15822.75,251.0,22.01,2.24
935,AU-SA,True,109,109,1.0,109,24682.75,332.25,9.55,1.26
936,AU-SA,True,99,99,1.0,99,75745.0,304.25,11.19,0.0
937,AU-SA,True,93,93,1.0,93,88624.25,314.75,3.83,0.32
938,AU-SA,True,73,73,1.0,73,73744.0,305.0,1.42,-0.58
939,AU-SA,True,105,105,1.0,105,40760.5,232.25,42.19,4.91
940,AU-SA,True,122,122,1.0,122,51206.0,319.0,5.99,-1.03
941,AU-SA,True,99,99,1.0,99,80483.0,314.75,9.24,2.4
942,AU-SA,True,102,102,1.0,102,51770.0,260.5,7.91,1.23
943,AU-SA,True,126,126,1.0,126,48020.0,336.75,24.39,0.22
944,AU-SA,True,97,97,1.0,97,82391.0,337.0,11.66,2.46
945,AU-SA,True,111,111,1.0,111,58359.25,341.25,17.51,2.08
946,AU-SA,True,103,103,1.0,103,76472.25,330.75,6.01,-1.38
947,AU-SA,True,104,104,1.0,104,50638.25,249.5,11.68,-1.01
948,AU-SA,True,104,104,1.0,104,23617.75,278.25,8.0,-1.64
949,AU-SA,True,94,94,1.0,94,22111.75,220.75,11.81,2.0
950,AU-SA,True,89,89,1.0,89,24962.25,240.5,10.03,2.43
951,AU-SA,True,100,100,1.0,100,39389.75,184.25,7.23,3.66
952,AU-SA,True,90,90,1.0,90,45833.0,201.75,21.74,4.16
953,AU-SA,True,92,92,1.0,92,67008.75,242.75,11.07,2.41
954,AU-SA,True,121,121,1.0,121,57027.75,404.25,8.48,1.76
955,AU-SA,True,116,116,1.0,116,40427.5,296.75,22.93,2.47
956,AU-SA,True,112,112,1.0,112,68065.75,425.25,6.29,0.93
957,AU-SA,True,120,120,1.0,120,17505.5,319.0,58.07,1.01
958,AU-SA,True,102,102,1.0,102,13328.0,267.75,60.29,0.46
959,AU-SA,True,101,101,1.0,101,19567.0,333.5,54.01,0.67
960,AU-SA,True,93,93,1.0,93,23937.5,348.75,1.63,-0.5
961,AU-SA,True,108,108,1.0,108,16599.0,326.5,31.14,2.76
962,AU-SA,True,93,93,1.0,93,14247.0,273.25,30.05,3.79
963,AU-SA,True,104,104,1.0,104,16544.75,226.5,22.56,3.31
964,AU-SA,True,98,98,1.0,98,18458.25,227.75,12.62,0.11
965,AU-SA,True,110,110,1.0,110,22105.5,288.25,11.92,1.37
966,AU-SA,True,76,76,1.0,76,35810.25,226.75,17.64,2.26
967,AU-SA,True,100,100,1.0,100,28507.0,241.5,33.01,2.42
968,AU-SA,True,108,108,1.0,108,38734.75,280.25,15.26,2.18
969,AU-SA,True,104,104,1.0,104,19644.75,269.25,22.73,3.75
970,AU-SA,True,97,97,1.0,97,26969.75,250.5,13.13,1.76
971,AU-SA,True,76,76,1.0,76,27207.0,227.5,6.82,3.6
972,AU-SA,True,96,96,1.0,96,26338.5,323.0,17.25,2.93
973,AU-SA,True,105,105,1.0,105,16751.0,232.75,16.89,1.69
974,AU-SA,True,111,111,1.0,111,21461.75,283.5,10.55,0.61
975,AU-SA,True,115,115,1.0,115,17954.75,278.5,30.86,-0.45
976,AU-SA,True,101,101,1.0,101,19703.75,281.75,50.87,4.57
977,AU-SA,True,113,113,1.0,113,25794.75,332.25,38.92,2.06
978,AU-SA,True,110,110,1.0,110,62521.25,306.5,13.85,2.0
979,AU-SA,True,95,95,1.0,95,58824.0,290.75,8.22,1.11
980,AU-SA,True,94,94,1.0,94,50215.25,256.5,18.36,2.56
981,AU-SA,True,104,104,1.0,104,97522.25,339.25,3.68,-0.89
982,AU-SA,True,102,102,1.0,102,57648.0,213.0,10.24,0.7
983,AU-SA,True,114,114,1.0,114,62251.5,255.0,17.75,2.3
984,AU-SA,True,112,112,1.0,112,93040.75,322.25,17.09,3.23
985,AU-SA,True,91,91,1.0,91,68811.75,227.25,16.35,5.31
986,AU-SA,True,112,112,1.0,112,92277.0,328.0,14.84,2.81
987,AU-SA,True,112,112,1.0,112,81616.0,325.75,2.71,0.84
988,AU-SA,True,79,79,1.0,79,77699.25,258.25,8.94,3.82
989,AU-SA,True,123,123,1.0,123,60953.0,319.0,13.69,2.0
990,AU-SA,True,110,110,1.0,110,24571.5,315.5,24.19,0.71
991,AU-SA,True,81,81,1.0,81,30713.25,231.25,24.62,2.43
992,AU-SA,True,100,100,1.0,100,24446.75,286.5,44.04,2.8
993,AU-SA,True,103,103,1.0,103,56268.5,358.25,1.98,1.04
994,AU-SA,True,103,103,1.0,103,36001.5,260.75,15.34,3.52
995,AU-SA,True,65,65,1.0,65,30551.25,295.0,3.6,0.17
996,AU-SA,True,110,110,1.0,110,59656.0,341.5,8.73,1.16
997,AU-SA,True,103,103,1.0,103,25896.25,220.75,39.25,1.23
998,AU-SA,True,114,114,1.0,114,31786.25,256.0,17.29,-0.2
999,AU-SA,True,101,101,1.0,101,50984.75,292.75,13.59,-2.99
1000,AU-SA,True,99,99,1.0,99,27432.0,195.0,25.61,3.94
1001,AU-SA,True,101,101,1.0,101,28205.75,224.5,31.96,3.44
1002,AU-SA,True,106,106,1.0,106,40024.0,237.75,12.75,-0.11
1003,AU-SA,True,120,120,1.0,120,38519.25,300.25,36.29,-0.92
1004,AU-SA,True,103,103,1.0,103,48876.0,313.0,31.39,1.8
1005,AU-SA,True,87,87,1.0,87,34879.75,261.25,22.78,0.48
1006,AU-SA,True,119,119,1.0,119,13596.5,245.5,63.84,0.61
1007,AU-SA,True,95,95,1.0,95,18702.0,217.0,51.39,0.57
1008,AU-SA,True,93,93,1.0,93,49716.5,250.25,13.2,2.72
1009,AU-SA,True,94,94,1.0,94,41572.25,242.5,28.3,-0.21
1010,AU-SA,True,103,103,1.0,103,39262.5,258.0,11.76,-0.98
1011,AU-SA,True,94,94,1.0,94,23838.25,238.5,33.74,2.65
1012,AU-SA,True,86,86,1.0,86,29276.25,218.75,15.85,2.67
1013,AU-SA,True,107,107,1.0,107,40097.5,328.25,8.85,1.57
1014,AU-SA,True,103,103,1.0,103,17940.25,255.5,27.91,0.49
1015,AU-SA,True,94,94,1.0,94,20667.25,293.25,26.01,-1.21
1016,AU-SA,True,112,112,1.0,112,22832.5,279.75,30.83,3.53
1017,AU-SA,True,106,106,1.0,106,48208.0,347.25,25.16,0.29
1018,AU-SA,True,95,95,1.0,95,52398.75,311.5,10.22,2.2
1019,AU-SA,True,108,108,1.0,108,25153.5,225.25,8.66,0.77
1020,AU-SA,True,100,100,1.0,100,20566.0,282.5,21.09,2.16
1021,AU-SA,True,102,102,1.0,102,14481.25,223.5,25.28,3.97
1022,AU-SA,True,92,92,1.0,92,20992.5,245.5,12.22,4.75
1023,AU-SA,True,112,112,1.0,112,29520.5,297.5,28.15,1.73
1024,AU-SA,True,86,86,1.0,86,40171.0,295.25,7.52,1.99
1025,AU-SA,True,107,107,1.0,107,39821.0,266.75,5.32,2.56
1027,AU-SA,True,110,110,1.0,110,57262.5,303.75,7.38,-1.25
1028,AU-SA,True,99,99,1.0,99,53749.25,246.25,13.36,1.99
1029,AU-SA,True,107,107,1.0,107,45473.0,283.75,16.17,0.09
1030,AU-SA,True,102,102,1.0,102,49453.5,254.75,10.98,3.5
1031,AU-SA,True,116,116,1.0,116,36115.5,266.0,13.75,0.75
1032,AU-SA,True,109,109,1.0,109,24740.75,223.25,34.89,2.19
1033,AU-SA,True,92,92,1.0,92,40856.25,252.75,11.08,-0.4
1034,AU-SA,True,78,78,1.0,78,56824.25,311.5,2.01,1.35
1035,AU-SA,True,104,104,1.0,104,62520.0,343.25,16.6,-1.18
1036,AU-SA,True,87,87,1.0,87,54938.25,255.5,25.06,4.31
1037,AU-SA,True,107,107,1.0,107,54178.5,289.0,8.73,-2.76
1038,AU-SA,True,105,105,1.0,105,60985.5,370.5,15.69,1.85
1039,AU-SA,True,100,100,1.0,100,34324.5,233.25,34.19,4.8
1040,AU-SA,True,116,116,1.0,116,43927.0,350.25,31.25,3.78
1041,AU-SA,True,77,77,1.0,77,51278.0,257.0,5.96,2.28
1042,AU-SA,True,101,101,1.0,101,32598.25,259.0,29.04,3.9
1043,AU-SA,True,93,93,1.0,93,25753.5,207.0,27.44,0.0
1044,AU-SA,True,117,117,1.0,117,21134.25,228.5,39.86,0.87
1045,AU-SA,True,96,96,1.0,96,26926.0,221.5,33.95,1.23
1046,AU-SA,True,109,109,1.0,109,34689.75,289.0,15.06,0.94
1047,AU-SA,True,118,118,1.0,118,33693.0,297.75,11.3,-0.51
1048,AU-SA,True,106,106,1.0,106,29914.5,232.0,18.06,3.93
1049,AU-SA,True,119,119,1.0,119,41730.5,336.5,24.02,2.89
1050,AU-SA,True,113,113,1.0,113,16733.0,310.0,24.59,1.12
1051,AU-SA,True,99,99,1.0,99,22410.75,316.0,24.66,1.86
1052,AU-SA,True,104,104,1.0,104,9946.5,213.25,53.57,0.47
1053,AU-SA,True,97,97,1.0,97,10194.75,220.25,8.79,3.82
1054,AU-SA,True,123,123,1.0,123,16198.25,358.5,17.0,4.14
1055,AU-SA,True,118,118,1.0,118,16811.0,320.25,1.58,0.31
1056,AU-SA,True,106,106,1.0,106,19269.5,206.75,11.26,4.39
1057,AU-SA,True,92,92,1.0,92,30153.75,305.5,10.86,0.49
1058,AU-SA,True,98,98,1.0,98,27253.75,295.0,4.5,1.58
1059,AU-SA,True,113,113,1.0,113,48532.25,263.5,33.85,3.83
1060,AU-SA,True,105,105,1.0,105,73647.0,255.75,8.7,3.49
1061,AU-SA,True,100,100,1.0,100,60366.75,249.5,17.62,1.29
1062,AU-SA,True,108,108,1.0,108,14399.25,304.0,13.65,1.06
1063,AU-SA,True,93,93,1.0,93,10979.75,248.0,26.74,3.69
1064,AU-SA,True,90,90,1.0,90,15398.0,326.75,18.27,1.8
1065,AU-SA,True,113,113,1.0,113,30959.75,322.5,42.47,2.93
1066,AU-SA,True,93,93,1.0,93,62066.0,365.5,5.67,1.81
1067,AU-SA,True,106,106,1.0,106,38561.5,295.0,31.36,-0.25
1068,AU-SA,True,105,105,1.0,105,18171.75,244.0,25.89,4.59
1069,AU-SA,True,110,110,1.0,110,25648.5,302.25,19.17,2.81
1070,AU-SA,True,119,119,1.0,119,30528.0,375.75,12.48,2.15
1071,AU-SA,True,111,111,1.0,111,27574.75,283.75,9.62,0.53
1072,AU-SA,True,124,124,1.0,124,26904.0,333.75,29.56,-4.79
1073,AU-SA,True,102,102,1.0,102,21393.0,255.0,24.28,0.78
1074,AU-SA,True,98,98,1.0,98,25801.75,265.5,38.65,-0.85
1075,AU-SA,True,90,90,1.0,90,45955.25,311.75,23.49,1.73
1076,AU-SA,True,74,74,1.0,74,30747.0,202.0,37.62,0.37
1077,AU-SA,True,96,96,1.0,96,13741.0,232.25,52.58,5.2
1078,AU-SA,True,69,69,1.0,69,30051.0,246.75,4.15,2.08
1079,AU-SA,True,90,90,1.0,90,8990.0,183.75,56.42,3.03
0,CA-ON,True,105,105,1.0,105,20146.0,239.5,13.44,1.84
1,CA-ON,True,102,102,1.0,102,26446.25,292.75,12.16,3.46
2,CA-ON,True,104,104,1.0,104,27106.75,295.25,5.52,0.67
3,CA-ON,True,95,95,1.0,95,14308.0,213.0,14.43,4.59
4,CA-ON,True,70,70,1.0,70,14988.5,236.0,8.73,3.87
5,CA-ON,True,108,108,1.0,108,15933.0,228.25,15.88,2.67
6,CA-ON,True,117,117,1.0,117,34733.25,312.25,8.04,2.57
7,CA-ON,True,117,117,1.0,117,31665.0,298.75,9.9,2.85
8,CA-ON,True,108,108,1.0,108,28974.5,255.75,9.42,4.66
9,CA-ON,True,100,100,1.0,100,30136.25,270.75,7.12,4.33
10,CA-ON,True,111,111,1.0,111,33520.0,313.0,8.6,0.24
11,CA-ON,True,106,106,1.0,106,43311.25,376.75,3.94,1.37
12,CA-ON,True,117,117,1.0,117,40069.5,301.5,3.46,1.31
13,CA-ON,True,112,112,1.0,112,49492.5,365.5,2.75,1.62
14,CA-ON,True,101,101,1.0,101,40932.75,312.5,3.71,3.4
15,CA-ON,True,106,106,1.0,106,37943.0,295.5,8.82,4.6
16,CA-ON,True,102,102,1.0,102,32898.75,259.0,8.43,4.6
17,CA-ON,True,123,123,1.0,123,44907.25,350.5,6.15,2.64
18,CA-ON,True,105,105,1.0,105,40376.25,292.5,7.22,3.54
19,CA-ON,True,100,100,1.0,100,31745.0,226.5,7.02,5.62
20,CA-ON,True,102,102,1.0,102,46859.75,340.0,7.06,3.68
21,CA-ON,True,99,99,1.0,99,32554.5,255.25,6.73,1.16
22,CA-ON,True,111,111,1.0,111,32934.0,250.25,6.17,3.56
23,CA-ON,True,86,86,1.0,86,38496.5,318.25,5.93,0.86
24,CA-ON,True,105,105,1.0,105,17992.75,264.0,21.89,5.71
25,CA-ON,True,98,98,1.0,98,18230.25,266.5,13.03,2.11
26,CA-ON,True,105,105,1.0,105,17877.75,241.25,6.54,1.63
27,CA-ON,True,100,100,1.0,100,9873.25,206.75,15.44,0.6
28,CA-ON,True,117,117,1.0,117,20707.25,355.25,8.57,2.2
29,CA-ON,True,83,83,1.0,83,10996.25,255.25,5.76,4.04
30,CA-ON,True,94,94,1.0,94,17893.5,240.5,16.08,1.23
31,CA-ON,True,89,89,1.0,89,26109.25,310.25,7.41,1.51
32,CA-ON,True,110,110,1.0,110,29115.75,282.75,5.16,2.84
33,CA-ON,True,106,106,1.0,106,19722.75,302.75,19.5,2.18
34,CA-ON,True,103,103,1.0,103,12454.5,214.75,24.84,2.5
35,CA-ON,True,118,118,1.0,118,15355.5,299.0,32.46,-1.7
36,CA-ON,True,98,98,1.0,98,3456.0,211.5,22.05,4.08
37,CA-ON,True,99,99,1.0,99,3755.5,234.25,3.86,2.29
38,CA-ON,True,98,98,1.0,98,4189.5,265.5,15.41,4.75
39,CA-ON,True,93,93,1.0,93,7932.75,295.25,10.48,3.98
40,CA-ON,True,118,118,1.0,118,11504.25,355.25,16.31,2.0
41,CA-ON,True,102,102,1.0,102,9263.75,274.5,10.32,1.96
42,CA-ON,True,128,128,1.0,128,27890.0,355.25,13.02,0.91
43,CA-ON,True,94,94,1.0,94,19610.0,236.5,6.13,4.83
44,CA-ON,True,96,96,1.0,96,24264.0,327.75,9.73,2.09
45,CA-ON,True,111,111,1.0,111,24377.0,249.25,7.84,3.2
46,CA-ON,True,100,100,1.0,100,39394.25,377.75,3.65,2.58
47,CA-ON,True,109,109,1.0,109,25021.5,255.75,10.93,3.94
48,CA-ON,True,107,107,1.0,107,17716.5,227.5,6.86,2.67
49,CA-ON,True,114,114,1.0,114,21605.0,270.5,12.97,3.99
50,CA-ON,True,93,93,1.0,93,22991.75,299.5,8.05,3.23
51,CA-ON,True,98,98,1.0,98,29061.5,284.5,14.54,4.21
52,CA-ON,True,104,104,1.0,104,42091.25,356.25,5.21,1.11
53,CA-ON,True,119,119,1.0,119,41081.25,353.25,7.32,3.09
54,CA-ON,True,99,99,1.0,99,27370.25,238.0,7.68,4.13
55,CA-ON,True,105,105,1.0,105,29985.75,254.5,8.18,5.91
56,CA-ON,True,121,121,1.0,121,25536.75,211.75,6.56,5.26
57,CA-ON,True,99,99,1.0,99,21863.5,193.25,10.84,3.25
58,CA-ON,True,113,113,1.0,113,39448.25,337.5,6.36,2.17
59,CA-ON,True,95,95,1.0,95,35419.25,304.5,6.26,4.02
60,CA-ON,True,102,102,1.0,102,30239.25,274.25,6.35,3.43
61,CA-ON,True,101,101,1.0,101,34719.0,316.25,6.35,4.38
62,CA-ON,True,91,91,1.0,91,36800.0,336.25,6.15,2.89
63,CA-ON,True,122,122,1.0,122,37420.75,375.5,3.72,1.64
64,CA-ON,True,106,106,1.0,106,28157.0,315.75,8.57,1.86
65,CA-ON,True,98,98,1.0,98,20166.0,209.0,10.5,7.32
66,CA-ON,True,115,115,1.0,115,37696.0,305.0,1.32,1.61
67,CA-ON,True,117,117,1.0,117,39307.25,326.0,3.66,2.32
68,CA-ON,True,102,102,1.0,102,23189.75,192.0,11.25,9.43
69,CA-ON,True,109,109,1.0,109,31453.5,274.75,2.94,1.35
70,CA-ON,True,98,98,1.0,98,24343.75,213.25,6.49,3.72
71,CA-ON,True,99,99,1.0,99,31305.25,280.25,6.41,3.53
72,CA-ON,True,119,119,1.0,119,31571.5,345.75,8.0,5.14
73,CA-ON,True,101,101,1.0,101,29607.25,307.75,4.68,1.52
74,CA-ON,True,106,106,1.0,106,27702.0,296.0,4.83,1.33
75,CA-ON,True,111,111,1.0,111,36422.5,408.75,4.31,2.27
76,CA-ON,True,93,93,1.0,93,32735.75,369.75,3.13,1.27
77,CA-ON,True,113,113,1.0,113,23417.5,291.0,20.74,0.77
78,CA-ON,True,98,98,1.0,98,21554.25,240.0,13.5,2.74
79,CA-ON,True,94,94,1.0,94,21437.0,220.5,11.12,5.67
80,CA-ON,True,104,104,1.0,104,28256.25,290.75,9.94,4.04
81,CA-ON,True,112,112,1.0,112,19975.75,298.75,8.71,3.08
82,CA-ON,True,113,113,1.0,113,19668.0,269.75,5.19,1.19
83,CA-ON,True,98,98,1.0,98,20034.5,272.25,4.72,1.71
84,CA-ON,True,102,102,1.0,102,37770.0,314.75,2.32,1.18
85,CA-ON,True,112,112,1.0,112,23146.5,230.5,12.29,2.54
86,CA-ON,True,107,107,1.0,107,32094.25,291.75,9.98,6.34
87,CA-ON,True,96,96,1.0,96,24853.5,225.0,14.13,3.33
88,CA-ON,True,109,109,1.0,109,28965.25,276.75,14.88,3.32
89,CA-ON,True,114,114,1.0,114,30793.5,275.75,10.87,3.58
90,CA-ON,True,100,100,1.0,100,28136.5,239.25,6.12,4.59
91,CA-ON,True,109,109,1.0,109,28417.0,252.75,5.67,4.17
92,CA-ON,True,124,124,1.0,124,21321.5,254.75,22.79,2.49
93,CA-ON,True,117,117,1.0,117,22412.25,315.25,20.51,3.15
94,CA-ON,True,108,108,1.0,108,24754.75,291.25,19.67,4.27
95,CA-ON,True,95,95,1.0,95,15439.5,253.5,13.37,-1.1
96,CA-ON,True,100,100,1.0,100,28086.5,299.0,11.37,5.68
97,CA-ON,True,91,91,1.0,91,26820.75,280.0,8.44,3.11
98,CA-ON,True,82,82,1.0,82,24303.5,278.5,8.13,2.02
99,CA-ON,True,98,98,1.0,98,23748.25,224.75,10.19,4.87
100,CA-ON,True,109,109,1.0,109,39183.25,336.0,0.7,0.37
101,CA-ON,True,123,123,1.0,123,36916.0,329.0,7.98,3.52
102,CA-ON,True,90,90,1.0,90,23577.75,250.75,6.87,4.11
103,CA-ON,True,95,95,1.0,95,23189.75,238.25,11.82,4.89
104,CA-ON,True,119,119,1.0,119,38393.0,356.5,4.7,2.93
105,CA-ON,True,100,100,1.0,100,28067.75,225.75,6.76,3.73
106,CA-ON,True,108,108,1.0,108,43986.75,346.75,5.54,2.12
107,CA-ON,True,98,98,1.0,98,37304.0,286.5,4.17,3.7
108,CA-ON,True,104,104,1.0,104,29519.25,226.5,3.42,0.98
109,CA-ON,True,103,103,1.0,103,39606.5,300.75,6.15,3.22
110,CA-ON,True,108,108,1.0,108,33710.0,253.5,10.09,8.81
111,CA-ON,True,108,108,1.0,108,38024.25,274.5,4.13,2.23
112,CA-ON,True,98,98,1.0,98,41071.75,289.25,2.93,2.53
113,CA-ON,True,89,89,1.0,89,39486.0,291.0,5.04,1.77
114,CA-ON,True,95,95,1.0,95,23195.0,264.5,5.03,0.47
115,CA-ON,True,105,105,1.0,105,19082.5,234.25,10.02,2.6
116,CA-ON,True,98,98,1.0,98,19667.25,228.5,8.47,-0.11
117,CA-ON,True,135,135,1.0,135,11414.5,380.5,18.27,1.74
118,CA-ON,True,109,109,1.0,109,9229.5,211.75,8.71,5.99
119,CA-ON,True,116,116,1.0,116,9571.0,280.75,13.88,4.02
120,CA-ON,True,99,99,1.0,99,9941.25,263.5,12.61,3.3
121,CA-ON,True,95,95,1.0,95,9744.25,237.75,3.25,0.94
122,CA-ON,True,96,96,1.0,96,7096.0,214.75,18.23,5.91
123,CA-ON,True,116,116,1.0,116,22042.25,287.5,13.7,2.62
124,CA-ON,True,85,85,1.0,85,17875.25,300.75,12.62,2.83
125,CA-ON,True,103,103,1.0,103,15944.75,259.5,31.55,1.98
126,CA-ON,True,114,114,1.0,114,36221.5,307.75,3.94,1.83
127,CA-ON,True,115,115,1.0,115,36510.0,330.25,6.88,2.0
128,CA-ON,True,112,112,1.0,112,28721.0,274.5,8.18,3.85
129,CA-ON,True,99,99,1.0,99,40347.5,385.0,6.02,2.35
130,CA-ON,True,100,100,1.0,100,34186.0,333.25,2.27,0.45
131,CA-ON,True,103,103,1.0,103,25876.25,244.75,4.04,2.49
132,CA-ON,True,117,117,1.0,117,42131.25,362.5,7.28,2.29
133,CA-ON,True,117,117,1.0,117,38387.75,326.5,7.08,2.32
134,CA-ON,True,97,97,1.0,97,26559.25,234.5,10.28,4.77
135,CA-ON,True,120,120,1.0,120,22271.75,309.25,16.03,4.55
136,CA-ON,True,111,111,1.0,111,20727.75,272.0,14.37,4.14
137,CA-ON,True,110,110,1.0,110,19901.0,260.0,4.56,2.62
138,CA-ON,True,103,103,1.0,103,30564.5,366.0,9.19,1.68
139,CA-ON,True,114,114,1.0,114,31359.5,334.5,14.13,4.36
140,CA-ON,True,89,89,1.0,89,22827.75,297.25,13.19,1.74
141,CA-ON,True,105,105,1.0,105,23241.75,253.0,9.13,4.44
142,CA-ON,True,100,100,1.0,100,30166.75,320.0,8.55,1.92
143,CA-ON,True,121,121,1.0,121,26815.0,316.0,4.69,1.4
144,CA-ON,True,98,98,1.0,98,9025.0,200.75,18.74,3.25
145,CA-ON,True,105,105,1.0,105,14476.5,264.25,11.2,3.38
146,CA-ON,True,88,88,1.0,88,11780.5,302.5,14.05,2.18
147,CA-ON,True,136,136,1.0,136,39903.0,321.75,5.32,2.79
148,CA-ON,True,96,96,1.0,96,25888.25,219.75,12.12,5.38
149,CA-ON,True,95,95,1.0,95,35754.75,291.0,7.61,3.0
150,CA-ON,True,98,98,1.0,98,23257.75,193.25,10.18,5.85
151,CA-ON,True,97,97,1.0,97,28754.0,234.75,8.03,6.57
152,CA-ON,True,99,99,1.0,99,35302.25,287.5,5.95,1.96
153,CA-ON,True,101,101,1.0,101,33847.5,424.75,6.18,2.13
154,CA-ON,True,79,79,1.0,79,22086.0,280.25,9.45,1.67
155,CA-ON,True,105,105,1.0,105,26296.75,342.5,5.59,3.45
156,CA-ON,True,106,106,1.0,106,30255.75,265.25,15.34,5.44
157,CA-ON,True,117,117,1.0,117,40677.25,327.5,10.51,2.67
158,CA-ON,True,98,98,1.0,98,29284.0,286.5,12.0,0.43
159,CA-ON,True,108,108,1.0,108,36028.25,343.25,5.16,1.65
160,CA-ON,True,105,105,1.0,105,28869.5,288.75,7.02,1.37
161,CA-ON,True,105,105,1.0,105,31348.5,308.5,5.7,2.76
162,CA-ON,True,108,108,1.0,108,27183.0,218.75,13.8,7.8
163,CA-ON,True,107,107,1.0,107,25403.75,232.25,14.02,1.9
164,CA-ON,True,106,106,1.0,106,31446.25,255.0,6.9,2.58
165,CA-ON,True,100,100,1.0,100,11155.5,203.0,26.08,5.69
166,CA-ON,True,100,100,1.0,100,15653.5,270.75,10.11,1.01
167,CA-ON,True,117,117,1.0,117,20935.75,331.5,10.92,3.49
168,CA-ON,True,116,116,1.0,116,26330.25,307.0,9.05,2.92
169,CA-ON,True,95,95,1.0,95,28034.75,289.0,12.63,2.28
170,CA-ON,True,104,104,1.0,104,22331.5,247.25,9.79,3.89
171,CA-ON,True,113,113,1.0,113,11159.75,346.75,13.12,2.05
172,CA-ON,True,99,99,1.0,99,9555.5,278.75,15.12,2.53
173,CA-ON,True,111,111,1.0,111,8527.25,241.0,9.77,2.23
174,CA-ON,True,100,100,1.0,100,9997.75,239.5,10.33,4.01
175,CA-ON,True,100,100,1.0,100,7957.0,232.0,19.72,2.01
176,CA-ON,True,105,105,1.0,105,8616.25,298.0,32.77,2.53
177,CA-ON,True,103,103,1.0,103,23014.5,244.5,10.41,2.98
178,CA-ON,True,106,106,1.0,106,24200.75,283.5,14.76,-0.18
179,CA-ON,True,108,108,1.0,108,28966.25,288.0,8.52,3.11
180,CA-ON,True,100,100,1.0,100,30403.5,308.5,13.08,5.15
181,CA-ON,True,114,114,1.0,114,30169.5,310.75,6.66,3.34
182,CA-ON,True,93,93,1.0,93,27444.0,279.5,6.72,2.7
183,CA-ON,True,107,107,1.0,107,20360.75,225.0,10.23,3.02
184,CA-ON,True,95,95,1.0,95,31383.0,316.0,4.66,1.56
185,CA-ON,True,109,109,1.0,109,24951.75,218.0,4.22,4.18
186,CA-ON,True,86,86,1.0,86,17097.5,218.75,12.66,5.91
187,CA-ON,True,92,92,1.0,92,27614.5,350.5,8.38,2.64
188,CA-ON,True,118,118,1.0,118,27036.25,362.0,7.07,2.16
189,CA-ON,True,99,99,1.0,99,16208.5,228.75,13.59,2.03
190,CA-ON,True,110,110,1.0,110,19873.5,322.5,11.5,3.59
191,CA-ON,True,106,106,1.0,106,17133.25,239.5,9.76,-0.21
192,CA-ON,True,108,108,1.0,108,35596.5,367.25,2.58,1.8
193,CA-ON,True,103,103,1.0,103,18692.25,247.5,14.27,3.88
194,CA-ON,True,102,102,1.0,102,22317.25,273.25,11.84,-0.46
195,CA-ON,True,112,112,1.0,112,23796.5,277.5,8.83,3.98
196,CA-ON,True,104,104,1.0,104,20536.75,239.0,13.38,1.75
197,CA-ON,True,97,97,1.0,97,25449.25,296.0,9.11,2.31
198,CA-ON,True,81,81,1.0,81,20169.25,297.75,12.94,2.46
199,CA-ON,True,110,110,1.0,110,18302.0,224.25,16.65,-0.11
200,CA-ON,True,120,120,1.0,120,23957.0,327.75,17.65,3.46
201,CA-ON,True,103,103,1.0,103,19609.75,236.25,6.67,1.97
202,CA-ON,True,97,97,1.0,97,22881.5,273.25,4.05,1.53
203,CA-ON,True,93,93,1.0,93,26599.75,343.25,3.42,0.0
204,CA-ON,True,99,99,1.0,99,11840.5,214.0,16.08,5.93
205,CA-ON,True,82,82,1.0,82,13231.5,351.25,5.26,2.29
206,CA-ON,True,86,86,1.0,86,13162.25,312.75,15.64,2.19
207,CA-ON,True,111,111,1.0,111,16168.75,332.25,10.51,5.88
208,CA-ON,True,103,103,1.0,103,12970.5,263.25,9.25,4.45
209,CA-ON,True,100,100,1.0,100,14082.75,292.75,5.8,2.98
210,CA-ON,True,134,134,1.0,134,15305.25,331.5,23.82,1.04
211,CA-ON,True,110,110,1.0,110,19041.0,317.0,13.49,0.86
212,CA-ON,True,97,97,1.0,97,10388.5,184.0,24.43,3.16
213,CA-ON,True,105,105,1.0,105,17517.5,322.25,20.19,3.81
214,CA-ON,True,98,98,1.0,98,16333.5,274.25,10.16,-0.09
215,CA-ON,True,112,112,1.0,112,19032.5,340.75,15.71,4.15
216,CA-ON,True,101,101,1.0,101,20624.75,327.25,12.29,2.53
217,CA-ON,True,105,105,1.0,105,22196.25,343.25,9.92,0.94
218,CA-ON,True,85,85,1.0,85,11950.75,238.5,18.76,3.44
219,CA-ON,True,89,89,1.0,89,36138.5,387.25,3.38,2.02
220,CA-ON,True,124,124,1.0,124,25105.0,301.5,14.15,3.52
221,CA-ON,True,108,108,1.0,108,22446.25,245.0,8.06,3.73
222,CA-ON,True,94,94,1.0,94,24263.0,328.0,12.37,4.02
223,CA-ON,True,107,107,1.0,107,22391.0,253.0,10.29,2.69
224,CA-ON,True,112,112,1.0,112,24443.0,270.5,8.61,4.42
225,CA-ON,True,103,103,1.0,103,11378.75,313.25,24.52,2.11
226,CA-ON,True,100,100,1.0,100,10965.5,303.25,28.5,0.33
227,CA-ON,True,99,99,1.0,99,11462.25,309.5,10.46,1.35
228,CA-ON,True,102,102,1.0,102,18603.75,371.5,5.46,1.0
229,CA-ON,True,111,111,1.0,111,15875.25,299.25,19.8,1.24
230,CA-ON,True,101,101,1.0,101,13737.5,288.25,7.56,4.71
231,CA-ON,True,100,100,1.0,100,27064.5,275.5,12.11,6.13
232,CA-ON,True,111,111,1.0,111,29205.5,268.0,7.44,3.6
233,CA-ON,True,105,105,1.0,105,25134.25,233.0,12.55,4.02
234,CA-ON,True,90,90,1.0,90,25580.5,268.5,6.11,1.56
235,CA-ON,True,111,111,1.0,111,20585.5,222.0,8.3,2.42
236,CA-ON,True,93,93,1.0,93,23048.5,243.25,6.79,2.51
237,CA-ON,True,103,103,1.0,103,26822.5,306.75,5.76,3.31
238,CA-ON,True,108,108,1.0,108,25088.5,288.0,6.16,1.45
239,CA-ON,True,87,87,1.0,87,23525.25,279.25,5.41,3.62
240,CA-ON,True,103,103,1.0,103,36133.0,281.25,4.24,1.4
241,CA-ON,True,103,103,1.0,103,38111.75,295.0,7.13,3.2
242,CA-ON,True,119,119,1.0,119,40626.5,328.5,10.11,1.5
243,CA-ON,True,110,110,1.0,110,46220.75,336.25,1.6,1.39
244,CA-ON,True,99,99,1.0,99,36057.25,264.25,5.44,3.65
245,CA-ON,True,97,97,1.0,97,36658.0,266.5,4.84,4.05
246,CA-ON,True,110,110,1.0,110,28373.5,280.75,8.14,2.35
247,CA-ON,True,71,71,1.0,71,31112.5,278.75,5.36,3.13
248,CA-ON,True,108,108,1.0,108,25403.75,253.5,10.06,2.59
249,CA-ON,True,105,105,1.0,105,30388.5,299.5,2.46,1.07
250,CA-ON,True,97,97,1.0,97,35021.75,332.25,4.4,2.71
251,CA-ON,True,102,102,1.0,102,23330.75,233.75,10.1,4.79
252,CA-ON,True,125,125,1.0,125,13302.75,263.0,23.71,2.59
253,CA-ON,True,95,95,1.0,95,20842.0,297.0,1.61,1.08
254,CA-ON,True,107,107,1.0,107,15925.5,257.25,10.21,5.16
255,CA-ON,True,87,87,1.0,87,14895.0,268.75,12.96,3.76
256,CA-ON,True,104,104,1.0,104,18637.5,265.25,9.42,4.84
257,CA-ON,True,100,100,1.0,100,18941.75,257.5,7.04,2.46
258,CA-ON,True,99,99,1.0,99,19455.75,237.25,7.07,3.75
259,CA-ON,True,108,108,1.0,108,20246.75,227.75,6.85,4.51
260,CA-ON,True,112,112,1.0,112,26245.0,296.5,4.72,3.73
261,CA-ON,True,117,117,1.0,117,29242.25,348.25,13.19,3.6
262,CA-ON,True,107,107,1.0,107,27171.75,324.25,8.69,3.35
263,CA-ON,True,114,114,1.0,114,17579.5,202.0,6.34,3.46
264,CA-ON,True,100,100,1.0,100,30075.5,329.25,0.93,0.9
265,CA-ON,True,108,108,1.0,108,20077.0,215.0,6.86,5.39
266,CA-ON,True,100,100,1.0,100,18336.75,213.25,5.64,0.35
267,CA-ON,True,99,99,1.0,99,27319.5,247.5,3.29,2.85
268,CA-ON,True,116,116,1.0,116,28958.25,254.0,6.33,3.7
269,CA-ON,True,111,111,1.0,111,35094.75,315.75,6.18,4.17
270,CA-ON,True,124,124,1.0,124,38881.0,359.5,3.97,1.91
271,CA-ON,True,110,110,1.0,110,30109.0,278.5,4.65,2.71
272,CA-ON,True,103,103,1.0,103,36829.0,346.5,6.3,3.14
273,CA-ON,True,106,106,1.0,106,35080.25,278.75,5.26,5.19
274,CA-ON,True,90,90,1.0,90,35660.0,285.25,2.71,2.14
275,CA-ON,True,114,114,1.0,114,35603.5,301.0,7.1,4.52
276,CA-ON,True,99,99,1.0,99,19019.75,249.5,12.61,4.68
277,CA-ON,True,92,92,1.0,92,20655.0,243.75,4.04,3.66
278,CA-ON,True,106,106,1.0,106,25147.5,313.5,5.4,2.34
279,CA-ON,True,114,114,1.0,114,28580.0,286.0,8.65,2.39
280,CA-ON,True,118,118,1.0,118,27032.25,299.0,18.72,2.05
281,CA-ON,True,76,76,1.0,76,17715.5,204.25,10.72,5.22
282,CA-ON,True,103,103,1.0,103,31849.75,279.75,4.45,3.7
283,CA-ON,True,112,112,1.0,112,25456.25,231.0,7.55,4.74
284,CA-ON,True,117,117,1.0,117,37346.25,336.5,4.35,1.75
285,CA-ON,True,106,106,1.0,106,17463.25,245.0,6.54,3.26
286,CA-ON,True,107,107,1.0,107,25955.0,343.0,3.36,1.22
287,CA-ON,True,107,107,1.0,107,15685.75,219.5,14.05,3.94
288,CA-ON,True,106,106,1.0,106,17241.5,292.5,8.77,3.39
289,CA-ON,True,92,92,1.0,92,17048.75,296.25,6.26,-0.34
290,CA-ON,True,106,106,1.0,106,18385.0,285.5,9.17,5.78
291,CA-ON,True,112,112,1.0,112,9190.75,189.75,17.74,4.05
292,CA-ON,True,78,78,1.0,78,13023.75,237.25,11.18,6.96
293,CA-ON,True,115,115,1.0,115,12204.5,259.5,9.49,0.67
294,CA-ON,True,99,99,1.0,99,16212.25,248.5,12.5,1.58
295,CA-ON,True,104,104,1.0,104,15552.25,263.0,23.37,2.32
296,CA-ON,True,92,92,1.0,92,22246.0,309.5,2.67,2.44
297,CA-ON,True,102,102,1.0,102,12066.25,262.5,15.53,4.2
298,CA-ON,True,110,110,1.0,110,12405.75,256.75,9.95,1.63
299,CA-ON,True,102,102,1.0,102,12851.75,277.75,17.1,8.03
300,CA-ON,True,105,105,1.0,105,20710.25,264.5,10.31,5.37
301,CA-ON,True,98,98,1.0,98,15945.0,258.25,13.99,3.55
302,CA-ON,True,113,113,1.0,113,18237.0,263.75,13.0,0.28
303,CA-ON,True,120,120,1.0,120,29138.25,372.5,2.95,1.0
304,CA-ON,True,96,96,1.0,96,19304.5,282.25,11.81,4.0
305,CA-ON,True,90,90,1.0,90,18289.0,266.75,9.25,-0.57
306,CA-ON,True,113,113,1.0,113,7885.0,347.5,10.83,0.43
307,CA-ON,True,105,105,1.0,105,6863.5,301.5,28.36,2.82
308,CA-ON,True,102,102,1.0,102,3915.5,189.0,30.16,2.58
309,CA-ON,True,123,123,1.0,123,10081.5,343.5,10.91,3.03
310,CA-ON,True,104,104,1.0,104,11509.25,328.25,5.35,1.72
311,CA-ON,True,111,111,1.0,111,9120.25,298.75,22.45,3.71
312,CA-ON,True,114,114,1.0,114,11149.75,293.5,16.98,-0.34
313,CA-ON,True,96,96,1.0,96,9518.5,263.0,18.59,0.19
314,CA-ON,True,112,112,1.0,112,22128.0,427.5,0.0,0.0
315,CA-ON,True,106,106,1.0,106,27847.5,288.0,7.19,4.87
316,CA-ON,True,103,103,1.0,103,19391.0,214.75,10.58,2.72
317,CA-ON,True,113,113,1.0,113,29670.0,336.75,10.37,5.54
318,CA-ON,True,99,99,1.0,99,22430.5,238.0,10.16,6.11
319,CA-ON,True,96,96,1.0,96,22334.75,245.75,12.46,5.39
320,CA-ON,True,107,107,1.0,107,27091.75,285.25,5.53,1.55
321,CA-ON,True,96,96,1.0,96,14173.25,268.0,13.71,1.56
322,CA-ON,True,88,88,1.0,88,12924.0,251.25,12.26,2.99
323,CA-ON,True,140,140,1.0,140,15270.0,301.5,17.74,1.87
324,CA-ON,True,105,105,1.0,105,21616.75,257.5,12.96,3.83
325,CA-ON,True,91,91,1.0,91,22881.25,245.25,11.69,3.16
326,CA-ON,True,104,104,1.0,104,29529.25,293.0,9.07,2.9
327,CA-ON,True,113,113,1.0,113,28286.0,314.75,9.52,3.45
328,CA-ON,True,101,101,1.0,101,26298.0,293.5,5.84,1.92
329,CA-ON,True,111,111,1.0,111,22497.25,256.25,9.4,3.3
330,CA-ON,True,94,94,1.0,94,12694.0,274.5,8.23,2.66
331,CA-ON,True,123,123,1.0,123,18109.5,355.5,5.83,0.84
332,CA-ON,True,109,109,1.0,109,13903.25,255.75,10.01,3.12
333,CA-ON,True,116,116,1.0,116,16023.5,338.25,12.16,0.59
334,CA-ON,True,80,80,1.0,80,11451.25,282.5,17.27,0.88
335,CA-ON,True,90,90,1.0,90,13079.75,298.25,7.35,1.0
336,CA-ON,True,91,91,1.0,91,15672.0,269.0,15.15,1.37
337,CA-ON,True,101,101,1.0,101,18760.0,308.75,11.22,3.29
338,CA-ON,True,109,109,1.0,109,18532.75,326.25,17.32,1.21
339,CA-ON,True,84,84,1.0,84,10251.25,315.0,1.43,1.79
340,CA-ON,True,102,102,1.0,102,10652.75,269.25,6.11,5.03
341,CA-ON,True,99,99,1.0,99,11109.25,292.5,6.08,1.93
342,CA-ON,True,122,122,1.0,122,27168.5,337.0,11.12,3.37
343,CA-ON,True,116,116,1.0,116,24265.0,266.0,12.05,4.32
344,CA-ON,True,93,93,1.0,93,17905.5,231.0,9.44,3.65
345,CA-ON,True,112,112,1.0,112,28702.75,230.0,10.48,7.54
346,CA-ON,True,105,105,1.0,105,31041.75,248.0,7.25,4.15
347,CA-ON,True,104,104,1.0,104,28317.25,227.5,5.4,4.01
348,CA-ON,True,101,101,1.0,101,14851.25,195.25,9.58,4.87
349,CA-ON,True,95,95,1.0,95,14836.5,185.25,11.43,5.12
350,CA-ON,True,101,101,1.0,101,19247.5,245.75,14.93,3.15
351,CA-ON,True,110,110,1.0,110,10143.75,301.0,3.27,1.39
352,CA-ON,True,106,106,1.0,106,8507.5,264.0,6.09,3.21
353,CA-ON,True,118,118,1.0,118,6656.5,264.5,21.73,1.21
354,CA-ON,True,90,90,1.0,90,16733.5,300.25,2.71,2.6
355,CA-ON,True,114,114,1.0,114,16526.0,276.0,18.12,1.25
356,CA-ON,True,104,104,1.0,104,11934.0,229.5,17.39,1.71
357,CA-ON,True,94,94,1.0,94,27155.0,299.0,9.35,2.69
358,CA-ON,True,111,111,1.0,111,35046.75,334.0,5.34,-0.23
359,CA-ON,True,111,111,1.0,111,25499.75,263.75,11.95,3.83
360,CA-ON,True,97,97,1.0,97,45215.25,343.25,5.37,2.76
362,CA-ON,True,105,105,1.0,105,36405.0,260.25,8.82,5.54
363,CA-ON,True,94,94,1.0,94,33296.5,305.5,6.7,1.77
364,CA-ON,True,110,110,1.0,110,38871.25,352.75,3.4,2.62
365,CA-ON,True,113,113,1.0,113,31171.25,291.5,7.82,4.03
366,CA-ON,True,90,90,1.0,90,34424.25,284.5,12.31,4.61
367,CA-ON,True,102,102,1.0,102,43838.75,323.0,3.03,2.56
368,CA-ON,True,95,95,1.0,95,36205.5,279.0,7.82,3.63
369,CA-ON,True,105,105,1.0,105,35145.25,297.5,10.55,3.33
371,CA-ON,True,118,118,1.0,118,36574.5,305.5,10.75,5.05
372,CA-ON,True,77,77,1.0,77,30119.5,298.5,3.59,-0.17
373,CA-ON,True,131,131,1.0,131,29004.75,329.0,2.62,1.57
374,CA-ON,True,92,92,1.0,92,29782.0,287.75,5.25,2.46
375,CA-ON,True,103,103,1.0,103,24770.0,240.0,13.58,2.74
376,CA-ON,True,100,100,1.0,100,23006.0,259.0,18.01,5.04
377,CA-ON,True,101,101,1.0,101,30960.75,289.0,10.91,2.2
378,CA-ON,True,105,105,1.0,105,33230.5,259.75,5.56,2.9
379,CA-ON,True,111,111,1.0,111,43861.75,348.25,7.42,3.47
380,CA-ON,True,119,119,1.0,119,36446.25,293.0,9.7,5.02
381,CA-ON,True,85,85,1.0,85,24367.5,192.5,9.14,6.67
382,CA-ON,True,101,101,1.0,101,33884.75,284.5,5.53,2.23
383,CA-ON,True,121,121,1.0,121,31087.5,289.25,8.35,1.03
384,CA-ON,True,124,124,1.0,124,26923.5,277.5,9.93,4.31
385,CA-ON,True,104,104,1.0,104,21540.0,221.5,8.94,9.22
386,CA-ON,True,101,101,1.0,101,18970.5,200.75,8.78,5.31
387,CA-ON,True,102,102,1.0,102,36615.25,301.25,8.35,3.98
388,CA-ON,True,109,109,1.0,109,29689.5,267.25,6.99,0.65
389,CA-ON,True,97,97,1.0,97,33046.25,285.25,2.1,0.17
390,CA-ON,True,112,112,1.0,112,23933.5,245.5,13.15,5.85
391,CA-ON,True,105,105,1.0,105,24522.0,240.75,5.2,1.83
392,CA-ON,True,111,111,1.0,111,35972.0,357.75,7.07,3.44
393,CA-ON,True,114,114,1.0,114,10432.0,262.25,7.51,0.47
394,CA-ON,True,114,114,1.0,114,10912.0,323.25,10.88,-0.08
395,CA-ON,True,91,91,1.0,91,9444.0,298.25,14.87,2.85
396,CA-ON,True,92,92,1.0,92,12591.5,307.5,6.45,2.69
397,CA-ON,True,94,94,1.0,94,14487.0,366.0,7.76,3.87
398,CA-ON,True,102,102,1.0,102,11372.25,297.75,16.9,-1.97
399,CA-ON,True,102,102,1.0,102,17798.25,256.0,3.32,2.38
400,CA-ON,True,77,77,1.0,77,9683.0,238.0,15.38,0.1
401,CA-ON,True,122,122,1.0,122,24630.75,383.25,5.7,1.6
402,CA-ON,True,103,103,1.0,103,29791.0,307.0,8.16,3.84
403,CA-ON,True,110,110,1.0,110,25539.25,284.25,7.83,2.49
404,CA-ON,True,99,99,1.0,99,26200.5,277.0,6.67,2.81
405,CA-ON,True,117,117,1.0,117,32426.0,379.25,6.2,4.65
406,CA-ON,True,110,110,1.0,110,21946.75,258.5,14.56,4.08
407,CA-ON,True,78,78,1.0,78,21890.5,274.25,5.94,2.4
408,CA-ON,True,106,106,1.0,106,21095.0,200.0,12.12,7.51
409,CA-ON,True,112,112,1.0,112,29970.0,301.0,8.06,2.59
410,CA-ON,True,110,110,1.0,110,25328.0,240.5,10.53,7.94
411,CA-ON,True,111,111,1.0,111,32864.25,358.5,6.7,3.04
412,CA-ON,True,78,78,1.0,78,20526.75,226.0,9.21,5.44
413,CA-ON,True,106,106,1.0,106,21208.5,231.5,10.49,0.54
414,CA-ON,True,100,100,1.0,100,18396.75,226.25,17.61,6.99
415,CA-ON,True,105,105,1.0,105,22596.0,281.0,16.17,5.07
416,CA-ON,True,110,110,1.0,110,22733.25,271.25,20.72,3.98
417,CA-ON,True,111,111,1.0,111,32232.25,431.25,7.93,1.6
418,CA-ON,True,107,107,1.0,107,21757.75,281.0,13.01,4.5
419,CA-ON,True,101,101,1.0,101,17471.0,264.0,17.32,2.31
420,CA-ON,True,103,103,1.0,103,19821.75,231.75,10.97,2.83
421,CA-ON,True,86,86,1.0,86,18785.75,226.5,15.41,4.23
422,CA-ON,True,84,84,1.0,84,25085.0,298.0,6.46,3.4
423,CA-ON,True,126,126,1.0,126,27178.25,298.75,11.06,3.16
424,CA-ON,True,100,100,1.0,100,32230.5,300.5,12.58,2.04
425,CA-ON,True,101,101,1.0,101,27068.75,245.0,10.99,5.5
426,CA-ON,True,75,75,1.0,75,16504.5,275.5,13.24,1.69
427,CA-ON,True,113,113,1.0,113,26805.5,364.0,10.96,5.58
428,CA-ON,True,93,93,1.0,93,20560.0,316.0,11.56,3.14
429,CA-ON,True,101,101,1.0,101,18112.25,230.0,11.34,2.85
430,CA-ON,True,68,68,1.0,68,19422.75,254.75,1.16,0.29
431,CA-ON,True,104,104,1.0,104,26528.25,305.25,4.18,2.94
432,CA-ON,True,99,99,1.0,99,18980.75,243.5,17.06,5.16
433,CA-ON,True,105,105,1.0,105,25649.75,271.5,3.9,1.81
434,CA-ON,True,96,96,1.0,96,31899.0,362.75,3.37,0.21
435,CA-ON,True,84,84,1.0,84,13379.0,318.0,13.45,3.42
436,CA-ON,True,104,104,1.0,104,18560.25,364.75,12.34,3.57
437,CA-ON,True,118,118,1.0,118,12712.5,280.5,28.96,1.15
438,CA-ON,True,101,101,1.0,101,7207.5,252.5,20.85,0.1
439,CA-ON,True,98,98,1.0,98,8113.75,310.75,23.27,1.74
440,CA-ON,True,102,102,1.0,102,10419.0,374.0,24.43,1.71
441,CA-ON,True,94,94,1.0,94,8526.0,276.5,19.55,4.41
442,CA-ON,True,111,111,1.0,111,12377.0,320.75,8.26,2.58
443,CA-ON,True,106,106,1.0,106,10980.5,304.75,18.11,1.61
444,CA-ON,True,123,123,1.0,123,14551.75,280.0,14.87,0.88
445,CA-ON,True,110,110,1.0,110,14675.25,274.0,14.44,0.9
446,CA-ON,True,104,104,1.0,104,15469.75,281.25,11.98,2.77
447,CA-ON,True,111,111,1.0,111,15929.75,358.75,11.34,0.83
448,CA-ON,True,107,107,1.0,107,12448.0,246.0,5.54,-0.2
449,CA-ON,True,113,113,1.0,113,11893.5,276.5,17.34,1.51
450,CA-ON,True,106,106,1.0,106,13609.5,256.75,8.76,3.93
451,CA-ON,True,96,96,1.0,96,8746.5,215.25,7.13,4.44
452,CA-ON,True,63,63,1.0,63,7840.75,257.0,14.02,2.65
453,CA-ON,True,105,105,1.0,105,13826.25,246.0,14.67,0.4
454,CA-ON,True,95,95,1.0,95,11665.0,251.5,15.21,3.08
455,CA-ON,True,120,120,1.0,120,16887.5,318.75,9.45,-0.31
456,CA-ON,True,88,88,1.0,88,8029.5,241.75,24.78,1.83
457,CA-ON,True,95,95,1.0,95,11221.0,272.75,20.41,2.85
458,CA-ON,True,89,89,1.0,89,7836.5,250.5,25.25,1.86
459,CA-ON,True,101,101,1.0,101,22762.25,273.25,7.9,5.69
460,CA-ON,True,83,83,1.0,83,18087.0,298.0,6.51,0.67
461,CA-ON,True,105,105,1.0,105,15615.5,276.5,15.44,3.41
462,CA-ON,True,100,100,1.0,100,33780.5,283.0,4.59,3.0
463,CA-ON,True,105,105,1.0,105,26079.75,221.75,5.95,4.21
464,CA-ON,True,97,97,1.0,97,23641.25,197.0,4.64,0.63
465,CA-ON,True,105,105,1.0,105,26579.5,239.5,13.55,3.62
466,CA-ON,True,98,98,1.0,98,26762.25,233.0,14.1,6.99
467,CA-ON,True,109,109,1.0,109,46737.75,365.25,3.64,1.48
468,CA-ON,True,105,105,1.0,105,31285.5,314.25,6.8,2.71
469,CA-ON,True,90,90,1.0,90,25841.25,280.75,10.01,2.43
470,CA-ON,True,96,96,1.0,96,26129.5,261.25,7.05,1.97
471,CA-ON,True,115,115,1.0,115,25268.75,306.75,8.71,2.62
472,CA-ON,True,108,108,1.0,108,25278.0,298.0,12.39,3.09
473,CA-ON,True,106,106,1.0,106,27430.5,327.5,7.76,2.38
474,CA-ON,True,103,103,1.0,103,9962.75,217.25,21.12,5.23
475,CA-ON,True,106,106,1.0,106,10733.75,221.0,13.25,1.45
476,CA-ON,True,118,118,1.0,118,13855.75,303.75,13.89,3.19
477,CA-ON,True,103,103,1.0,103,8941.25,301.75,28.62,2.19
478,CA-ON,True,112,112,1.0,112,14731.75,329.0,15.79,1.13
479,CA-ON,True,97,97,1.0,97,12473.0,312.5,3.71,2.65
480,CA-ON,True,116,116,1.0,116,6706.75,293.75,7.86,0.09
481,CA-ON,True,97,97,1.0,97,7978.0,339.5,9.41,2.23
482,CA-ON,True,101,101,1.0,101,5925.75,264.25,15.73,0.28
483,CA-ON,True,109,109,1.0,109,20136.25,307.75,7.16,1.68
484,CA-ON,True,95,95,1.0,95,11737.5,240.75,19.86,3.12
485,CA-ON,True,100,100,1.0,100,17103.0,297.0,5.02,2.62
486,CA-ON,True,106,106,1.0,106,18354.25,263.0,15.43,7.72
487,CA-ON,True,102,102,1.0,102,22033.25,325.0,11.22,3.77
488,CA-ON,True,105,105,1.0,105,19393.75,268.75,11.73,2.98
489,CA-ON,True,108,108,1.0,108,16399.25,212.75,9.91,4.49
490,CA-ON,True,111,111,1.0,111,19956.0,247.0,5.63,5.73
491,CA-ON,True,103,103,1.0,103,18760.5,282.5,14.51,6.53
492,CA-ON,True,105,105,1.0,105,16314.75,261.25,13.07,1.88
493,CA-ON,True,103,103,1.0,103,16656.75,240.0,11.61,1.84
494,CA-ON,True,99,99,1.0,99,19048.25,274.5,12.26,0.36
495,CA-ON,True,98,98,1.0,98,23673.25,292.75,11.73,2.42
496,CA-ON,True,98,98,1.0,98,23725.5,293.0,12.85,4.4
497,CA-ON,True,99,99,1.0,99,28820.5,362.5,11.6,4.1
498,CA-ON,True,99,99,1.0,99,12236.5,301.25,19.19,3.68
499,CA-ON,True,97,97,1.0,97,10188.75,249.0,22.73,2.64
500,CA-ON,True,107,107,1.0,107,12564.75,276.5,27.46,5.31
501,CA-ON,True,104,104,1.0,104,11590.0,320.0,26.74,1.92
502,CA-ON,True,109,109,1.0,109,12413.25,335.75,22.44,0.37
503,CA-ON,True,116,116,1.0,116,12184.0,285.5,18.94,2.89
504,CA-ON,True,109,109,1.0,109,15284.25,242.25,25.23,5.28
505,CA-ON,True,95,95,1.0,95,16977.0,194.75,13.38,0.76
506,CA-ON,True,107,107,1.0,107,24757.5,306.25,8.36,-0.08
507,CA-ON,True,97,97,1.0,97,23315.0,214.5,9.42,4.03
508,CA-ON,True,110,110,1.0,110,27327.25,257.75,9.58,2.55
509,CA-ON,True,104,104,1.0,104,25430.75,241.75,8.24,2.22
510,CA-ON,True,103,103,1.0,103,39136.5,322.0,4.26,2.13
511,CA-ON,True,101,101,1.0,101,31637.5,280.75,8.46,3.44
512,CA-ON,True,95,95,1.0,95,26921.0,235.75,8.53,4.55
513,CA-ON,True,106,106,1.0,106,28141.25,230.25,9.84,8.81
514,CA-ON,True,102,102,1.0,102,30701.0,251.75,5.17,0.3
515,CA-ON,True,104,104,1.0,104,27199.25,222.75,5.34,3.05
516,CA-ON,True,93,93,1.0,93,30347.25,251.25,5.26,2.8
517,CA-ON,True,112,112,1.0,112,33913.5,280.75,7.33,4.83
518,CA-ON,True,113,113,1.0,113,36804.75,296.0,5.3,4.21
519,CA-ON,True,108,108,1.0,108,25984.5,280.5,10.88,5.71
520,CA-ON,True,110,110,1.0,110,29386.5,314.0,5.78,1.57
521,CA-ON,True,99,99,1.0,99,21392.5,235.5,13.51,4.66
522,CA-ON,True,115,115,1.0,115,13357.75,245.75,12.37,2.67
523,CA-ON,True,106,106,1.0,106,15120.25,279.25,3.63,1.67
524,CA-ON,True,100,100,1.0,100,12929.5,253.0,4.57,2.03
525,CA-ON,True,105,105,1.0,105,31353.0,397.0,7.5,2.16
526,CA-ON,True,90,90,1.0,90,20063.5,255.5,14.41,4.13
527,CA-ON,True,87,87,1.0,87,19915.0,234.5,4.02,0.42
528,CA-ON,True,116,116,1.0,116,10845.0,253.25,26.6,0.2
529,CA-ON,True,110,110,1.0,110,19393.25,334.0,11.82,-0.6
530,CA-ON,True,97,97,1.0,97,12435.75,225.25,16.94,2.59
531,CA-ON,True,112,112,1.0,112,21118.75,228.25,6.61,3.39
532,CA-ON,True,96,96,1.0,96,24010.0,287.75,12.68,2.37
533,CA-ON,True,108,108,1.0,108,14877.5,212.0,22.62,7.83
534,CA-ON,True,92,92,1.0,92,10981.0,225.0,15.28,3.64
535,CA-ON,True,98,98,1.0,98,13527.25,248.75,9.56,3.49
536,CA-ON,True,114,114,1.0,114,10642.25,180.0,18.61,6.25
537,CA-ON,True,111,111,1.0,111,12417.25,301.5,7.56,1.79
538,CA-ON,True,105,105,1.0,105,8715.75,228.0,13.84,2.25
539,CA-ON,True,102,102,1.0,102,12339.75,325.75,11.48,3.48
540,CA-ON,True,110,110,1.0,110,12497.75,330.25,3.52,2.87
541,CA-ON,True,113,113,1.0,113,11483.0,326.75,5.08,1.66
542,CA-ON,True,122,122,1.0,122,11906.25,354.25,6.42,3.14
543,CA-ON,True,101,101,1.0,101,7972.0,222.75,6.68,1.22
544,CA-ON,True,104,104,1.0,104,7194.25,243.0,16.4,4.52
545,CA-ON,True,95,95,1.0,95,6829.75,290.75,28.26,-0.61
546,CA-ON,True,99,99,1.0,99,9931.25,267.0,33.05,2.29
547,CA-ON,True,112,112,1.0,112,17248.25,238.5,5.06,4.5
548,CA-ON,True,105,105,1.0,105,10729.25,193.5,19.01,0.39
549,CA-ON,True,120,120,1.0,120,15749.5,328.75,24.36,2.59
550,CA-ON,True,119,119,1.0,119,18559.75,277.5,8.41,3.06
551,CA-ON,True,99,99,1.0,99,13880.75,237.75,15.86,5.18
552,CA-ON,True,101,101,1.0,101,10003.75,167.25,15.34,-5.52
553,CA-ON,True,105,105,1.0,105,16704.5,297.0,23.62,-1.54
554,CA-ON,True,107,107,1.0,107,19518.0,252.25,11.88,2.13
555,CA-ON,True,111,111,1.0,111,22217.5,225.0,14.13,3.12
556,CA-ON,True,102,102,1.0,102,32900.75,312.0,9.7,3.7
557,CA-ON,True,98,98,1.0,98,32927.75,291.5,4.83,2.59
558,CA-ON,True,114,114,1.0,114,35282.0,279.75,6.29,4.28
559,CA-ON,True,105,105,1.0,105,33366.25,262.5,6.92,5.66
560,CA-ON,True,85,85,1.0,85,34100.0,267.75,2.92,2.28
561,CA-ON,True,92,92,1.0,92,37565.5,360.5,6.24,3.87
562,CA-ON,True,106,106,1.0,106,22165.0,215.75,10.45,4.64
563,CA-ON,True,112,112,1.0,112,28066.0,262.0,7.72,5.07
564,CA-ON,True,111,111,1.0,111,21111.75,263.75,19.47,1.68
565,CA-ON,True,91,91,1.0,91,22309.5,240.75,10.08,3.41
566,CA-ON,True,99,99,1.0,99,24376.0,263.75,11.38,2.22
567,CA-ON,True,121,121,1.0,121,28150.0,277.0,10.35,4.65
568,CA-ON,True,99,99,1.0,99,30394.75,273.5,9.64,6.01
569,CA-ON,True,104,104,1.0,104,29976.5,282.75,10.98,4.31
570,CA-ON,True,106,106,1.0,106,36236.25,300.25,6.96,6.9
571,CA-ON,True,90,90,1.0,90,39156.5,329.5,3.52,2.44
572,CA-ON,True,116,116,1.0,116,41600.75,336.25,2.99,2.11
573,CA-ON,True,101,101,1.0,101,19969.75,229.0,6.64,2.66
574,CA-ON,True,95,95,1.0,95,16252.5,180.75,14.39,6.83
575,CA-ON,True,106,106,1.0,106,21722.0,246.75,9.16,5.0
576,CA-ON,True,88,88,1.0,88,18406.5,261.0,26.21,1.51
577,CA-ON,True,101,101,1.0,101,28215.75,278.25,7.86,2.54
578,CA-ON,True,119,119,1.0,119,23824.25,279.25,17.63,3.04
580,CA-ON,True,96,96,1.0,96,30549.0,276.75,8.09,4.65
581,CA-ON,True,110,110,1.0,110,31493.0,278.5,8.1,4.95
582,CA-ON,True,99,99,1.0,99,29014.25,257.0,9.71,4.1
583,CA-ON,True,107,107,1.0,107,39352.25,341.0,6.34,3.88
584,CA-ON,True,94,94,1.0,94,35306.0,308.0,6.57,1.91
585,CA-ON,True,99,99,1.0,99,29975.5,289.75,5.51,3.58
586,CA-ON,True,106,106,1.0,106,31462.5,295.5,6.18,2.96
587,CA-ON,True,103,103,1.0,103,26370.75,266.0,8.82,4.06
588,CA-ON,True,103,103,1.0,103,38028.5,310.0,4.61,3.28
589,CA-ON,True,108,108,1.0,108,41282.5,327.25,4.31,3.25
590,CA-ON,True,119,119,1.0,119,45336.5,359.25,3.01,2.51
591,CA-ON,True,96,96,1.0,96,32014.5,262.25,4.72,2.6
592,CA-ON,True,101,101,1.0,101,29451.25,260.25,6.81,3.97
593,CA-ON,True,104,104,1.0,104,27237.0,231.25,5.21,2.01
594,CA-ON,True,105,105,1.0,105,34812.75,276.75,6.1,0.98
595,CA-ON,True,90,90,1.0,90,25083.5,219.0,9.84,4.68
596,CA-ON,True,100,100,1.0,100,35077.75,284.25,7.69,2.15
597,CA-ON,True,109,109,1.0,109,21695.5,241.0,7.5,1.63
598,CA-ON,True,99,99,1.0,99,26943.0,307.25,8.09,0.49
599,CA-ON,True,113,113,1.0,113,29339.75,301.5,7.28,1.95
600,CA-ON,True,90,90,1.0,90,28772.75,326.25,7.15,0.99
601,CA-ON,True,101,101,1.0,101,21772.75,223.75,13.91,7.83
602,CA-ON,True,108,108,1.0,108,32977.5,339.5,7.76,4.7
603,CA-ON,True,106,106,1.0,106,29054.0,296.75,12.17,2.22
604,CA-ON,True,126,126,1.0,126,33706.75,363.25,10.37,0.41
605,CA-ON,True,87,87,1.0,87,24508.0,298.5,6.4,2.45
606,CA-ON,True,119,119,1.0,119,27814.25,278.25,15.96,1.24
607,CA-ON,True,94,94,1.0,94,26185.0,296.75,16.99,0.25
608,CA-ON,True,96,96,1.0,96,27319.75,254.25,6.63,2.59
609,CA-ON,True,93,93,1.0,93,27061.75,223.25,8.47,4.8
610,CA-ON,True,107,107,1.0,107,30243.25,232.0,7.57,4.33
611,CA-ON,True,113,113,1.0,113,37532.25,318.75,7.31,1.39
612,CA-ON,True,103,103,1.0,103,31851.75,246.75,9.83,7.15
613,CA-ON,True,97,97,1.0,97,35967.75,285.75,6.68,4.19
614,CA-ON,True,108,108,1.0,108,38940.0,304.5,6.52,4.02
615,CA-ON,True,108,108,1.0,108,45582.75,363.0,2.34,2.88
616,CA-ON,True,96,96,1.0,96,39345.5,331.75,9.96,4.74
617,CA-ON,True,110,110,1.0,110,39911.0,332.0,9.05,3.56
618,CA-ON,True,90,90,1.0,90,30210.75,283.75,8.91,4.62
619,CA-ON,True,105,105,1.0,105,25306.25,230.25,8.75,3.26
620,CA-ON,True,95,95,1.0,95,26779.25,235.25,5.48,0.11
621,CA-ON,True,85,85,1.0,85,24731.0,245.5,6.5,2.48
622,CA-ON,True,111,111,1.0,111,32073.0,288.0,9.73,0.69
623,CA-ON,True,93,93,1.0,93,28579.0,255.0,8.51,3.68
624,CA-ON,True,107,107,1.0,107,26830.25,305.5,14.12,4.53
625,CA-ON,True,103,103,1.0,103,27485.25,298.5,21.11,7.15
626,CA-ON,True,107,107,1.0,107,19026.5,193.5,15.46,6.07
627,CA-ON,True,120,120,1.0,120,44955.5,419.25,3.25,1.12
628,CA-ON,True,103,103,1.0,103,22674.75,237.75,15.75,4.61
629,CA-ON,True,108,108,1.0,108,35584.5,320.25,7.86,3.32
630,CA-ON,True,86,86,1.0,86,33159.5,251.0,5.9,2.9
631,CA-ON,True,95,95,1.0,95,38162.5,290.75,6.73,6.13
632,CA-ON,True,113,113,1.0,113,45653.75,343.75,5.65,4.18
633,CA-ON,True,100,100,1.0,100,38592.25,285.75,6.58,5.07
634,CA-ON,True,90,90,1.0,90,27141.0,207.5,7.44,3.04
635,CA-ON,True,103,103,1.0,103,48062.5,344.75,3.54,3.16
636,CA-ON,True,108,108,1.0,108,49625.0,347.0,0.57,0.57
637,CA-ON,True,102,102,1.0,102,33417.5,243.75,6.17,3.27
638,CA-ON,True,106,106,1.0,106,30606.25,225.25,8.25,6.73
639,CA-ON,True,102,102,1.0,102,38490.0,269.5,4.76,3.92
640,CA-ON,True,107,107,1.0,107,47580.0,332.5,3.92,3.48
641,CA-ON,True,105,105,1.0,105,38827.0,272.0,9.12,7.4
642,CA-ON,True,111,111,1.0,111,39817.75,273.0,5.68,5.21
644,CA-ON,True,101,101,1.0,101,46956.5,325.25,4.82,4.34
645,CA-ON,True,92,92,1.0,92,30995.0,231.75,6.63,5.89
646,CA-ON,True,105,105,1.0,105,40254.5,300.5,4.72,4.3
647,CA-ON,True,108,108,1.0,108,26785.0,200.0,9.5,8.88
648,CA-ON,True,131,131,1.0,131,39040.0,354.5,5.22,3.34
649,CA-ON,True,87,87,1.0,87,33171.5,306.0,8.53,3.7
650,CA-ON,True,101,101,1.0,101,31359.5,287.5,7.67,2.38
651,CA-ON,True,109,109,1.0,109,28052.5,246.5,9.51,2.18
652,CA-ON,True,92,92,1.0,92,29502.75,250.25,8.35,5.39
653,CA-ON,True,103,103,1.0,103,25828.75,209.0,5.96,3.8
654,CA-ON,True,94,94,1.0,94,24905.75,204.75,5.98,5.21
655,CA-ON,True,85,85,1.0,85,32177.0,281.75,4.3,1.74
656,CA-ON,True,93,93,1.0,93,27432.5,247.0,11.81,6.53
657,CA-ON,True,96,96,1.0,96,22092.5,215.0,14.72,5.7
658,CA-ON,True,104,104,1.0,104,25597.25,254.75,15.0,5.03
659,CA-ON,True,88,88,1.0,88,22349.5,226.25,9.02,4.23
660,CA-ON,True,114,114,1.0,114,32283.5,242.5,5.35,3.67
661,CA-ON,True,92,92,1.0,92,29462.25,279.25,10.86,1.5
662,CA-ON,True,109,109,1.0,109,26065.25,240.75,16.78,4.75
663,CA-ON,True,99,99,1.0,99,29970.5,222.5,7.34,6.12
664,CA-ON,True,99,99,1.0,99,41776.5,308.25,3.29,2.61
665,CA-ON,True,102,102,1.0,102,46360.0,342.5,2.79,1.86
666,CA-ON,True,101,101,1.0,101,12800.0,244.0,25.94,8.27
667,CA-ON,True,108,108,1.0,108,18206.0,333.5,18.56,3.82
668,CA-ON,True,104,104,1.0,104,19239.25,317.5,9.7,2.38
669,CA-ON,True,106,106,1.0,106,11275.0,218.75,24.52,3.31
670,CA-ON,True,105,105,1.0,105,11171.75,260.75,17.9,3.78
671,CA-ON,True,90,90,1.0,90,9083.5,264.5,18.27,-0.76
672,CA-ON,True,103,103,1.0,103,24275.75,270.5,14.06,3.99
673,CA-ON,True,107,107,1.0,107,23721.75,262.0,17.69,4.9
674,CA-ON,True,104,104,1.0,104,22869.75,240.0,12.28,4.0
675,CA-ON,True,120,120,1.0,120,32243.75,285.25,12.02,4.52
676,CA-ON,True,99,99,1.0,99,23163.75,193.25,11.13,4.21
677,CA-ON,True,98,98,1.0,98,25291.5,217.5,10.23,4.71
678,CA-ON,True,96,96,1.0,96,32969.5,254.75,7.77,6.17
679,CA-ON,True,104,104,1.0,104,32972.75,256.75,8.21,4.38
680,CA-ON,True,108,108,1.0,108,38359.5,309.75,7.17,2.9
681,CA-ON,True,94,94,1.0,94,41547.0,311.0,4.21,3.19
682,CA-ON,True,98,98,1.0,98,31533.0,253.75,9.94,7.81
683,CA-ON,True,108,108,1.0,108,41265.5,305.75,3.62,2.16
684,CA-ON,True,114,114,1.0,114,34095.75,285.5,7.76,0.17
685,CA-ON,True,90,90,1.0,90,28517.75,245.25,11.21,5.31
686,CA-ON,True,108,108,1.0,108,29431.0,238.75,10.73,9.48
687,CA-ON,True,100,100,1.0,100,23751.0,251.5,15.9,5.0
688,CA-ON,True,108,108,1.0,108,34550.0,329.0,3.72,1.64
689,CA-ON,True,118,118,1.0,118,29955.0,271.25,5.35,0.46
690,CA-ON,True,105,105,1.0,105,29825.25,309.5,5.04,1.59
691,CA-ON,True,96,96,1.0,96,30195.5,309.5,-0.35,-0.08
692,CA-ON,True,105,105,1.0,105,22092.75,240.5,14.73,4.75
693,CA-ON,True,123,123,1.0,123,15806.25,338.25,15.17,0.95
694,CA-ON,True,89,89,1.0,89,12900.25,262.0,21.22,0.85
695,CA-ON,True,111,111,1.0,111,15802.5,308.5,10.38,0.56
696,CA-ON,True,103,103,1.0,103,17935.25,393.75,12.53,0.94
697,CA-ON,True,115,115,1.0,115,13700.0,298.5,16.7,1.65
698,CA-ON,True,115,115,1.0,115,15297.75,284.75,6.85,0.7
699,CA-ON,True,110,110,1.0,110,23494.5,327.75,6.31,0.53
700,CA-ON,True,106,106,1.0,106,17951.75,265.25,11.59,2.12
701,CA-ON,True,89,89,1.0,89,13255.75,222.75,12.92,2.3
702,CA-ON,True,110,110,1.0,110,24892.5,286.5,8.89,3.94
703,CA-ON,True,103,103,1.0,103,25197.25,290.5,5.74,2.6
704,CA-ON,True,118,118,1.0,118,22103.25,259.25,10.54,2.99
705,CA-ON,True,102,102,1.0,102,31564.0,277.5,2.07,1.77
706,CA-ON,True,109,109,1.0,109,24137.25,240.25,11.89,0.1
707,CA-ON,True,102,102,1.0,102,33652.75,344.0,8.79,2.48
708,CA-ON,True,90,90,1.0,90,19315.75,233.0,13.76,2.41
709,CA-ON,True,93,93,1.0,93,21649.75,268.5,8.51,0.37
710,CA-ON,True,106,106,1.0,106,17583.25,211.0,15.69,0.94
711,CA-ON,True,94,94,1.0,94,18022.5,200.0,10.72,6.1
712,CA-ON,True,99,99,1.0,99,21256.25,219.75,20.61,5.28
713,CA-ON,True,117,117,1.0,117,27884.75,264.25,8.44,5.79
714,CA-ON,True,95,95,1.0,95,29646.25,242.5,10.2,3.58
715,CA-ON,True,114,114,1.0,114,49101.25,390.25,9.02,2.8
716,CA-ON,True,107,107,1.0,107,47513.5,355.25,4.61,2.67
717,CA-ON,True,106,106,1.0,106,28426.75,224.25,7.29,6.07
718,CA-ON,True,103,103,1.0,103,35582.0,280.0,5.1,2.95
719,CA-ON,True,112,112,1.0,112,27726.0,219.25,12.36,8.55
720,CA-ON,True,88,88,1.0,88,24023.5,190.5,9.75,6.04
721,CA-ON,True,112,112,1.0,112,40591.75,320.5,7.21,3.54
722,CA-ON,True,114,114,1.0,114,38765.5,306.25,5.82,4.67
723,CA-ON,True,100,100,1.0,100,32055.0,262.5,9.93,2.33
724,CA-ON,True,112,112,1.0,112,38991.0,320.5,5.8,2.66
725,CA-ON,True,106,106,1.0,106,37030.0,304.25,9.78,1.06
726,CA-ON,True,103,103,1.0,103,21133.75,206.75,17.85,6.76
727,CA-ON,True,114,114,1.0,114,32659.0,327.5,12.04,2.17
728,CA-ON,True,98,98,1.0,98,20745.5,190.5,4.53,-1.46
729,CA-ON,True,113,113,1.0,113,32373.5,282.0,13.58,7.01
730,CA-ON,True,95,95,1.0,95,28766.25,257.75,7.51,2.37
731,CA-ON,True,106,106,1.0,106,29616.25,270.25,13.01,3.4
732,CA-ON,True,112,112,1.0,112,26178.75,340.75,9.43,3.2
733,CA-ON,True,111,111,1.0,111,23627.75,288.5,8.35,1.95
734,CA-ON,True,104,104,1.0,104,19745.5,223.0,9.89,3.15
735,CA-ON,True,103,103,1.0,103,14884.5,263.5,15.18,3.21
736,CA-ON,True,88,88,1.0,88,8774.75,243.25,24.83,3.47
737,CA-ON,True,131,131,1.0,131,18325.75,368.5,22.29,1.21
738,CA-ON,True,106,106,1.0,106,22231.25,281.0,9.4,4.34
739,CA-ON,True,111,111,1.0,111,18484.25,228.0,14.52,6.84
740,CA-ON,True,109,109,1.0,109,20926.0,270.75,10.91,5.0
741,CA-ON,True,103,103,1.0,103,19619.25,258.75,8.97,3.0
742,CA-ON,True,103,103,1.0,103,17888.5,209.0,11.23,3.13
743,CA-ON,True,118,118,1.0,118,25025.0,361.0,14.99,2.5
744,CA-ON,True,104,104,1.0,104,28901.0,356.25,10.5,1.04
745,CA-ON,True,86,86,1.0,86,18474.75,263.5,16.28,4.53
746,CA-ON,True,97,97,1.0,97,27583.0,286.25,2.33,0.0
747,CA-ON,True,106,106,1.0,106,28207.0,310.0,13.1,2.52
748,CA-ON,True,87,87,1.0,87,16174.25,236.75,23.81,2.87
749,CA-ON,True,95,95,1.0,95,21237.75,247.75,10.8,5.26
750,CA-ON,True,128,128,1.0,128,13936.5,335.0,3.19,2.05
751,CA-ON,True,98,98,1.0,98,13183.0,299.25,14.19,3.39
752,CA-ON,True,109,109,1.0,109,11214.5,244.75,14.39,5.68
753,CA-ON,True,110,110,1.0,110,11323.75,365.0,12.41,2.01
754,CA-ON,True,117,117,1.0,117,10559.75,278.75,5.26,1.68
755,CA-ON,True,111,111,1.0,111,12078.25,361.25,7.71,1.23
756,CA-ON,True,119,119,1.0,119,27589.75,345.5,5.47,1.85
757,CA-ON,True,104,104,1.0,104,18500.75,286.5,20.2,3.45
758,CA-ON,True,105,105,1.0,105,16179.5,236.0,15.34,5.98
759,CA-ON,True,101,101,1.0,101,22068.0,224.25,8.7,0.0
760,CA-ON,True,98,98,1.0,98,35459.75,317.75,3.74,1.7
761,CA-ON,True,104,104,1.0,104,36026.25,339.75,6.57,4.03
762,CA-ON,True,102,102,1.0,102,31746.5,283.75,8.74,0.7
763,CA-ON,True,106,106,1.0,106,30673.0,245.5,5.31,3.35
764,CA-ON,True,97,97,1.0,97,24210.25,244.0,13.06,2.2
765,CA-ON,True,97,97,1.0,97,34359.75,285.0,5.74,3.47
766,CA-ON,True,99,99,1.0,99,32411.75,292.5,9.45,1.68
767,CA-ON,True,87,87,1.0,87,37679.5,327.5,3.72,2.53
768,CA-ON,True,79,79,1.0,79,29328.0,275.0,4.93,-0.18
769,CA-ON,True,105,105,1.0,105,34427.25,304.75,6.35,2.56
770,CA-ON,True,102,102,1.0,102,33582.75,288.0,3.9,2.46
771,CA-ON,True,100,100,1.0,100,20296.5,236.5,18.59,1.87
772,CA-ON,True,105,105,1.0,105,35070.0,345.25,13.78,4.96
773,CA-ON,True,110,110,1.0,110,26507.75,282.0,13.09,-0.62
774,CA-ON,True,107,107,1.0,107,29430.75,331.5,23.07,2.93
775,CA-ON,True,111,111,1.0,111,20876.0,216.75,13.15,1.37
776,CA-ON,True,88,88,1.0,88,18709.25,232.25,21.26,3.23
777,CA-ON,True,99,99,1.0,99,22794.0,209.25,14.68,1.41
778,CA-ON,True,112,112,1.0,112,33277.5,255.5,3.39,2.2
779,CA-ON,True,98,98,1.0,98,26196.5,229.75,14.69,8.47
780,CA-ON,True,106,106,1.0,106,24731.0,188.0,7.71,5.53
781,CA-ON,True,95,95,1.0,95,35173.25,277.5,8.87,4.06
782,CA-ON,True,91,91,1.0,91,39234.25,308.0,4.41,1.6
783,CA-ON,True,94,94,1.0,94,35344.5,276.0,6.87,3.24
784,CA-ON,True,105,105,1.0,105,26726.0,201.0,8.9,5.3
785,CA-ON,True,91,91,1.0,91,34744.5,261.5,5.12,1.04
786,CA-ON,True,93,93,1.0,93,32934.75,230.75,2.58,1.7
787,CA-ON,True,112,112,1.0,112,31877.5,247.5,7.13,3.41
788,CA-ON,True,93,93,1.0,93,39196.75,300.0,4.65,1.96
789,CA-ON,True,105,105,1.0,105,31130.5,233.75,9.98,6.22
790,CA-ON,True,108,108,1.0,108,35741.75,310.5,8.18,2.2
791,CA-ON,True,90,90,1.0,90,31859.25,245.25,4.61,2.39
792,CA-ON,True,132,132,1.0,132,28642.25,295.0,12.75,2.16
793,CA-ON,True,104,104,1.0,104,39113.25,367.0,10.11,2.97
794,CA-ON,True,104,104,1.0,104,24195.0,240.75,14.54,5.4
795,CA-ON,True,105,105,1.0,105,28900.75,252.0,6.73,3.17
796,CA-ON,True,94,94,1.0,94,18948.0,197.75,10.84,2.35
797,CA-ON,True,97,97,1.0,97,28377.75,319.5,10.66,3.33
798,CA-ON,True,109,109,1.0,109,34864.0,327.0,15.87,2.1
799,CA-ON,True,112,112,1.0,112,40571.5,324.0,0.38,0.77
800,CA-ON,True,95,95,1.0,95,32810.0,287.0,6.46,3.2
801,CA-ON,True,107,107,1.0,107,33785.75,293.5,7.9,5.17
802,CA-ON,True,109,109,1.0,109,32578.5,281.5,8.31,2.85
803,CA-ON,True,122,122,1.0,122,29327.5,314.75,20.37,3.67
804,CA-ON,True,109,109,1.0,109,24768.5,244.75,4.86,0.31
805,CA-ON,True,95,95,1.0,95,25991.5,247.0,8.12,2.18
806,CA-ON,True,126,126,1.0,126,29755.0,309.25,11.57,2.68
807,CA-ON,True,115,115,1.0,115,29199.0,258.0,11.37,2.82
808,CA-ON,True,106,106,1.0,106,28824.0,246.25,9.37,3.71
809,CA-ON,True,87,87,1.0,87,27416.0,263.25,12.9,4.71
810,CA-ON,True,109,109,1.0,109,14165.75,219.25,14.0,4.26
811,CA-ON,True,113,113,1.0,113,14953.5,240.0,14.06,3.52
812,CA-ON,True,86,86,1.0,86,18906.0,258.0,16.32,3.28
813,CA-ON,True,110,110,1.0,110,19485.0,260.5,8.45,2.8
814,CA-ON,True,123,123,1.0,123,18776.0,344.25,31.58,1.15
815,CA-ON,True,115,115,1.0,115,20910.25,267.0,17.04,5.57
816,CA-ON,True,106,106,1.0,106,15538.25,232.25,22.67,2.72
817,CA-ON,True,105,105,1.0,105,19810.25,239.75,9.85,1.34
818,CA-ON,True,98,98,1.0,98,17303.5,247.0,12.78,3.33
819,CA-ON,True,120,120,1.0,120,24230.75,263.25,12.17,5.39
820,CA-ON,True,91,91,1.0,91,19367.75,241.25,18.68,4.93
821,CA-ON,True,110,110,1.0,110,22641.0,252.25,8.83,1.46
822,CA-ON,True,114,114,1.0,114,28760.25,332.0,7.82,1.26
823,CA-ON,True,104,104,1.0,104,23110.5,258.75,14.95,2.91
824,CA-ON,True,105,105,1.0,105,27423.5,301.75,13.37,2.97
825,CA-ON,True,100,100,1.0,100,21511.5,222.75,9.86,1.76
826,CA-ON,True,78,78,1.0,78,26447.5,304.0,5.69,1.7
827,CA-ON,True,107,107,1.0,107,22593.75,263.0,17.55,7.07
828,CA-ON,True,98,98,1.0,98,15865.75,254.5,22.24,6.52
829,CA-ON,True,103,103,1.0,103,27504.0,380.75,13.82,1.36
830,CA-ON,True,106,106,1.0,106,21135.25,280.5,8.48,-0.54
831,CA-ON,True,111,111,1.0,111,19155.0,193.5,20.5,9.68
832,CA-ON,True,129,129,1.0,129,28691.25,369.75,21.51,3.02
833,CA-ON,True,101,101,1.0,101,28701.75,265.75,6.14,3.36
834,CA-ON,True,94,94,1.0,94,16774.0,287.5,13.08,3.77
835,CA-ON,True,101,101,1.0,101,18440.25,284.0,6.41,3.89
836,CA-ON,True,107,107,1.0,107,13362.25,256.5,26.11,0.77
837,CA-ON,True,100,100,1.0,100,9473.5,269.0,7.35,2.8
838,CA-ON,True,108,108,1.0,108,8813.75,345.75,26.79,0.72
839,CA-ON,True,115,115,1.0,115,10042.0,273.0,7.49,2.5
840,CA-ON,True,104,104,1.0,104,18698.5,302.75,16.37,4.57
841,CA-ON,True,103,103,1.0,103,12524.5,237.75,27.12,3.45
842,CA-ON,True,95,95,1.0,95,18679.5,299.0,9.66,2.05
843,CA-ON,True,99,99,1.0,99,16390.5,187.25,19.01,5.31
844,CA-ON,True,111,111,1.0,111,22819.25,254.75,13.32,6.51
845,CA-ON,True,100,100,1.0,100,27056.75,303.5,12.37,1.86
846,CA-ON,True,101,101,1.0,101,22429.0,324.5,10.16,2.7
847,CA-ON,True,100,100,1.0,100,16450.75,241.5,16.14,4.17
848,CA-ON,True,117,117,1.0,117,27205.0,363.5,4.16,0.62
849,CA-ON,True,110,110,1.0,110,30254.0,277.0,6.95,2.21
850,CA-ON,True,101,101,1.0,101,27272.75,250.25,8.43,3.0
851,CA-ON,True,90,90,1.0,90,25445.25,243.25,5.14,4.33
852,CA-ON,True,95,95,1.0,95,18037.5,300.5,10.98,2.51
853,CA-ON,True,94,94,1.0,94,9212.25,171.75,16.73,2.55
854,CA-ON,True,101,101,1.0,101,12300.25,224.25,20.31,3.65
855,CA-ON,True,81,81,1.0,81,12974.5,267.75,12.17,2.19
856,CA-ON,True,108,108,1.0,108,24318.5,289.0,6.3,1.2
857,CA-ON,True,109,109,1.0,109,13078.0,230.0,26.7,1.6
858,CA-ON,True,98,98,1.0,98,26736.5,327.25,7.29,2.39
859,CA-ON,True,118,118,1.0,118,23740.5,303.75,10.94,2.96
860,CA-ON,True,106,106,1.0,106,18655.5,252.0,13.68,8.2
861,CA-ON,True,112,112,1.0,112,30299.25,377.5,10.24,2.14
862,CA-ON,True,106,106,1.0,106,29712.75,355.25,2.79,0.14
863,CA-ON,True,103,103,1.0,103,18358.25,223.5,10.19,4.89
864,CA-ON,True,102,102,1.0,102,27444.25,308.0,7.23,0.0
865,CA-ON,True,103,103,1.0,103,28341.5,316.5,6.67,3.36
866,CA-ON,True,121,121,1.0,121,22479.5,275.0,11.37,2.57
867,CA-ON,True,107,107,1.0,107,24172.75,252.5,9.89,3.99
868,CA-ON,True,128,128,1.0,128,39871.75,393.75,7.06,2.17
869,CA-ON,True,111,111,1.0,111,30796.25,292.5,5.08,3.94
870,CA-ON,True,103,103,1.0,103,32261.0,297.5,7.01,3.72
871,CA-ON,True,111,111,1.0,111,35703.0,332.5,3.97,3.34
872,CA-ON,True,106,106,1.0,106,22330.75,210.25,8.57,4.97
873,CA-ON,True,124,124,1.0,124,37584.0,385.0,7.4,4.35
874,CA-ON,True,111,111,1.0,111,32080.0,320.0,7.01,4.76
875,CA-ON,True,118,118,1.0,118,36941.75,361.5,4.19,2.82
876,CA-ON,True,87,87,1.0,87,22231.5,262.0,6.98,5.33
877,CA-ON,True,102,102,1.0,102,19826.5,231.25,7.29,3.95
878,CA-ON,True,108,108,1.0,108,27357.25,323.25,4.93,3.29
879,CA-ON,True,95,95,1.0,95,11366.0,234.25,12.38,7.59
880,CA-ON,True,110,110,1.0,110,13843.0,290.0,10.27,4.29
881,CA-ON,True,130,130,1.0,130,14582.25,336.5,7.95,2.46
882,CA-ON,True,104,104,1.0,104,22589.75,238.25,4.46,4.03
883,CA-ON,True,111,111,1.0,111,30115.25,322.25,1.57,2.27
884,CA-ON,True,90,90,1.0,90,29904.75,401.25,1.78,1.47
885,CA-ON,True,107,107,1.0,107,20837.5,224.75,9.8,5.07
886,CA-ON,True,111,111,1.0,111,24962.75,281.75,5.82,2.17
887,CA-ON,True,107,107,1.0,107,28518.0,297.75,8.97,4.11
888,CA-ON,True,88,88,1.0,88,15188.75,273.25,11.59,3.79
889,CA-ON,True,103,103,1.0,103,13430.75,246.5,17.99,2.28
890,CA-ON,True,111,111,1.0,111,21496.5,329.75,6.3,3.3
891,CA-ON,True,108,108,1.0,108,34117.25,308.5,7.66,2.45
892,CA-ON,True,100,100,1.0,100,23131.75,218.0,12.38,8.31
893,CA-ON,True,113,113,1.0,113,29037.0,271.75,6.54,2.51
894,CA-ON,True,103,103,1.0,103,42448.0,402.5,2.48,1.11
895,CA-ON,True,94,94,1.0,94,21962.5,205.75,6.99,3.97
896,CA-ON,True,108,108,1.0,108,23970.25,235.75,9.22,1.57
897,CA-ON,True,108,108,1.0,108,23806.25,309.5,9.62,3.51
898,CA-ON,True,115,115,1.0,115,25446.75,315.5,9.26,3.52
899,CA-ON,True,90,90,1.0,90,16549.5,247.5,11.0,4.72
900,CA-ON,True,102,102,1.0,102,22930.5,224.0,9.45,7.63
901,CA-ON,True,86,86,1.0,86,20369.25,220.25,9.79,5.78
902,CA-ON,True,113,113,1.0,113,28108.0,283.25,8.76,4.55
903,CA-ON,True,99,99,1.0,99,29044.75,281.0,7.75,4.26
904,CA-ON,True,105,105,1.0,105,32591.75,325.0,7.34,4.48
905,CA-ON,True,114,114,1.0,114,31095.25,318.25,1.68,1.16
906,CA-ON,True,116,116,1.0,116,19520.25,332.0,10.45,0.9
907,CA-ON,True,93,93,1.0,93,18562.75,304.75,14.46,3.02
908,CA-ON,True,89,89,1.0,89,18423.75,254.0,7.95,2.96
909,CA-ON,True,104,104,1.0,104,12120.25,281.5,6.55,0.27
910,CA-ON,True,115,115,1.0,115,15354.75,351.25,2.55,1.75
911,CA-ON,True,86,86,1.0,86,12615.0,330.75,5.97,2.58
912,CA-ON,True,112,112,1.0,112,12541.5,313.0,13.8,6.22
913,CA-ON,True,104,104,1.0,104,15472.0,374.25,7.04,3.61
914,CA-ON,True,94,94,1.0,94,7064.25,199.25,19.89,5.01
915,CA-ON,True,114,114,1.0,114,15833.5,277.25,12.92,-0.18
916,CA-ON,True,105,105,1.0,105,14299.0,257.5,11.58,4.45
917,CA-ON,True,120,120,1.0,120,16696.5,311.75,16.45,0.24
918,CA-ON,True,100,100,1.0,100,26226.5,273.75,9.39,6.17
919,CA-ON,True,97,97,1.0,97,24271.75,253.5,10.1,6.63
920,CA-ON,True,104,104,1.0,104,25412.25,266.0,6.57,4.06
921,CA-ON,True,114,114,1.0,114,18088.5,329.25,7.01,1.5
922,CA-ON,True,102,102,1.0,102,12970.25,241.0,19.78,7.13
923,CA-ON,True,114,114,1.0,114,10947.0,199.25,11.63,8.5
924,CA-ON,True,74,74,1.0,74,9972.0,200.0,16.22,2.32
925,CA-ON,True,110,110,1.0,110,19312.5,318.25,11.55,2.45
926,CA-ON,True,103,103,1.0,103,20246.75,341.25,10.87,1.23
927,CA-ON,True,98,98,1.0,98,13012.75,263.0,6.65,2.5
928,CA-ON,True,108,108,1.0,108,14329.25,313.75,15.96,2.94
929,CA-ON,True,102,102,1.0,102,12255.0,277.25,18.79,4.81
930,CA-ON,True,114,114,1.0,114,24615.75,354.75,10.1,0.7
931,CA-ON,True,124,124,1.0,124,29315.5,370.5,11.52,1.46
932,CA-ON,True,101,101,1.0,101,28273.75,299.0,1.86,1.24
933,CA-ON,True,93,93,1.0,93,23641.0,310.0,6.48,2.13
934,CA-ON,True,99,99,1.0,99,18046.5,247.5,13.82,2.17
935,CA-ON,True,109,109,1.0,109,25090.0,332.5,6.07,0.08
936,CA-ON,True,99,99,1.0,99,12972.25,299.75,9.58,3.07
937,CA-ON,True,93,93,1.0,93,12505.25,316.5,14.26,-0.08
938,CA-ON,True,73,73,1.0,73,8448.0,301.25,8.42,1.31
939,CA-ON,True,105,105,1.0,105,16886.5,232.25,8.3,4.42
940,CA-ON,True,122,122,1.0,122,21576.5,311.0,4.82,0.96
941,CA-ON,True,99,99,1.0,99,22969.25,314.75,4.1,2.48
942,CA-ON,True,102,102,1.0,102,10827.0,259.75,16.5,4.24
943,CA-ON,True,126,126,1.0,126,11388.25,332.0,17.89,1.26
944,CA-ON,True,97,97,1.0,97,13808.5,337.75,8.43,0.88
945,CA-ON,True,111,111,1.0,111,14897.75,336.5,12.93,3.24
946,CA-ON,True,103,103,1.0,103,15550.25,326.0,9.06,0.69
947,CA-ON,True,104,104,1.0,104,12185.5,242.5,8.83,3.96
948,CA-ON,True,104,104,1.0,104,21747.0,270.0,10.89,2.61
949,CA-ON,True,94,94,1.0,94,16346.0,216.25,14.41,3.78
950,CA-ON,True,89,89,1.0,89,17003.5,235.5,11.33,6.18
951,CA-ON,True,100,100,1.0,100,12552.5,179.25,6.0,5.28
952,CA-ON,True,90,90,1.0,90,12539.75,199.25,11.56,7.22
953,CA-ON,True,92,92,1.0,92,15080.25,236.0,3.82,2.48
954,CA-ON,True,121,121,1.0,121,33677.0,403.75,3.94,0.74
955,CA-ON,True,116,116,1.0,116,24621.0,294.5,8.17,3.2
956,CA-ON,True,112,112,1.0,112,34545.25,423.25,1.0,0.53
957,CA-ON,True,120,120,1.0,120,27518.75,309.75,13.78,6.07
958,CA-ON,True,102,102,1.0,102,23812.25,253.75,9.71,7.56
959,CA-ON,True,101,101,1.0,101,30388.0,322.25,7.17,2.86
960,CA-ON,True,93,93,1.0,93,23615.5,344.5,5.82,1.29
961,CA-ON,True,108,108,1.0,108,24060.0,328.75,7.18,-0.31
962,CA-ON,True,93,93,1.0,93,17895.25,268.75,12.16,4.78
963,CA-ON,True,104,104,1.0,104,13410.0,225.0,13.55,4.66
964,CA-ON,True,98,98,1.0,98,14083.75,220.25,12.28,3.5
965,CA-ON,True,110,110,1.0,110,17490.5,284.0,9.64,4.46
966,CA-ON,True,76,76,1.0,76,15183.0,224.0,16.17,3.34
967,CA-ON,True,100,100,1.0,100,20098.75,234.75,16.32,5.91
968,CA-ON,True,108,108,1.0,108,27355.75,279.25,8.91,1.33
969,CA-ON,True,104,104,1.0,104,18360.0,268.5,21.33,4.96
970,CA-ON,True,97,97,1.0,97,15522.5,246.25,12.11,3.53
971,CA-ON,True,76,76,1.0,76,12650.25,229.75,13.65,3.57
972,CA-ON,True,96,96,1.0,96,27839.75,320.25,9.45,3.03
973,CA-ON,True,105,105,1.0,105,18492.0,229.0,15.48,2.76
974,CA-ON,True,111,111,1.0,111,22694.75,284.5,9.64,1.56
975,CA-ON,True,115,115,1.0,115,25095.25,274.5,12.52,2.92
976,CA-ON,True,101,101,1.0,101,22039.0,277.25,15.58,6.18
977,CA-ON,True,113,113,1.0,113,31963.0,328.75,4.36,2.16
978,CA-ON,True,110,110,1.0,110,16986.0,302.25,5.14,2.11
979,CA-ON,True,95,95,1.0,95,15752.25,288.5,10.96,2.45
980,CA-ON,True,94,94,1.0,94,13705.75,256.25,7.79,3.03
981,CA-ON,True,104,104,1.0,104,17870.0,331.5,2.58,1.78
982,CA-ON,True,102,102,1.0,102,11232.75,207.0,10.71,3.38
983,CA-ON,True,114,114,1.0,114,11313.75,258.25,16.75,1.53
984,CA-ON,True,112,112,1.0,112,14975.75,322.0,20.59,2.42
985,CA-ON,True,91,91,1.0,91,7471.75,231.0,39.36,4.25
986,CA-ON,True,112,112,1.0,112,17349.75,329.5,25.28,0.0
987,CA-ON,True,112,112,1.0,112,27904.0,325.0,2.33,2.11
988,CA-ON,True,79,79,1.0,79,18222.5,261.5,11.53,2.61
989,CA-ON,True,123,123,1.0,123,20632.5,312.25,20.46,3.85
990,CA-ON,True,110,110,1.0,110,12804.5,313.75,14.06,4.71
991,CA-ON,True,81,81,1.0,81,6470.75,228.0,10.68,3.9
992,CA-ON,True,100,100,1.0,100,8675.0,279.0,26.57,6.06
993,CA-ON,True,103,103,1.0,103,31228.5,355.75,2.67,1.52
994,CA-ON,True,103,103,1.0,103,21754.5,260.0,13.04,2.89
995,CA-ON,True,65,65,1.0,65,16102.25,293.0,4.04,1.68
996,CA-ON,True,110,110,1.0,110,25226.75,341.0,8.1,1.37
997,CA-ON,True,103,103,1.0,103,13985.0,213.75,14.82,3.72
998,CA-ON,True,114,114,1.0,114,17420.0,250.5,8.52,1.09
999,CA-ON,True,101,101,1.0,101,14526.75,284.5,13.31,1.81
1000,CA-ON,True,99,99,1.0,99,9083.0,191.5,13.02,2.3
1001,CA-ON,True,101,101,1.0,101,10780.25,226.75,15.25,4.43
1002,CA-ON,True,106,106,1.0,106,9212.5,236.75,10.16,0.94
1003,CA-ON,True,120,120,1.0,120,9030.75,297.75,18.51,2.85
1004,CA-ON,True,103,103,1.0,103,9469.75,313.0,17.17,0.87
1005,CA-ON,True,87,87,1.0,87,10598.0,258.0,16.27,1.43
1006,CA-ON,True,119,119,1.0,119,12743.5,240.25,12.32,4.95
1007,CA-ON,True,95,95,1.0,95,10313.0,215.75,14.03,1.82
1008,CA-ON,True,93,93,1.0,93,26056.25,248.75,5.45,1.78
1009,CA-ON,True,94,94,1.0,94,23572.25,237.5,6.94,4.14
1010,CA-ON,True,103,103,1.0,103,25523.75,250.0,5.21,4.03
1011,CA-ON,True,94,94,1.0,94,21454.5,237.75,11.72,1.96
1012,CA-ON,True,86,86,1.0,86,20422.75,220.0,13.77,1.79
1013,CA-ON,True,107,107,1.0,107,35030.5,327.5,1.86,-0.46
1014,CA-ON,True,103,103,1.0,103,14887.25,248.25,15.22,1.39
1015,CA-ON,True,94,94,1.0,94,15979.75,289.0,17.48,2.86
1016,CA-ON,True,112,112,1.0,112,16463.25,270.25,12.56,3.83
1017,CA-ON,True,106,106,1.0,106,21563.75,345.5,16.93,-0.73
1018,CA-ON,True,95,95,1.0,95,19104.0,314.75,8.64,2.1
1019,CA-ON,True,108,108,1.0,108,18714.25,217.25,7.07,4.4
1020,CA-ON,True,100,100,1.0,100,27562.75,277.25,7.62,1.16
1021,CA-ON,True,102,102,1.0,102,22330.5,220.5,6.35,5.26
1022,CA-ON,True,92,92,1.0,92,25290.0,245.75,8.87,4.84
1023,CA-ON,True,112,112,1.0,112,22229.0,295.5,9.58,2.72
1024,CA-ON,True,86,86,1.0,86,25735.5,297.25,6.6,1.98
1025,CA-ON,True,107,107,1.0,107,22264.5,265.0,6.17,3.2
1027,CA-ON,True,110,110,1.0,110,23060.75,297.25,12.92,2.62
1028,CA-ON,True,99,99,1.0,99,17672.0,244.5,16.65,1.41
1029,CA-ON,True,107,107,1.0,107,25203.25,274.0,11.2,3.27
1030,CA-ON,True,102,102,1.0,102,24414.0,249.5,7.94,5.4
1031,CA-ON,True,116,116,1.0,116,25555.5,262.25,9.06,8.54
1032,CA-ON,True,109,109,1.0,109,24741.25,214.75,10.19,5.5
1033,CA-ON,True,92,92,1.0,92,25716.5,242.5,7.97,5.18
1034,CA-ON,True,78,78,1.0,78,32510.25,313.25,3.17,0.63
1035,CA-ON,True,104,104,1.0,104,30718.5,335.25,5.81,1.47
1036,CA-ON,True,87,87,1.0,87,23692.25,254.25,6.87,3.88
1037,CA-ON,True,107,107,1.0,107,25305.75,278.0,6.5,2.54
1038,CA-ON,True,105,105,1.0,105,25996.5,373.0,6.18,2.16
1039,CA-ON,True,100,100,1.0,100,14546.75,234.75,14.93,3.49
1040,CA-ON,True,116,116,1.0,116,25408.75,351.25,16.61,1.2
1041,CA-ON,True,77,77,1.0,77,31449.5,253.25,3.16,2.88
1042,CA-ON,True,101,101,1.0,101,31551.75,250.5,7.51,4.48
1043,CA-ON,True,93,93,1.0,93,25104.0,197.75,7.28,4.35
1044,CA-ON,True,117,117,1.0,117,18172.25,233.0,29.52,7.36
1045,CA-ON,True,96,96,1.0,96,20050.0,214.5,12.21,4.77
1046,CA-ON,True,109,109,1.0,109,25490.5,284.5,6.78,2.57
1047,CA-ON,True,118,118,1.0,118,24217.25,291.75,10.14,2.1
1048,CA-ON,True,106,106,1.0,106,20280.0,231.25,5.15,2.01
1049,CA-ON,True,119,119,1.0,119,24029.25,337.25,12.5,1.75
1050,CA-ON,True,113,113,1.0,113,21904.5,304.5,4.62,3.1
1051,CA-ON,True,99,99,1.0,99,22710.0,313.5,5.5,0.79
1052,CA-ON,True,104,104,1.0,104,14191.25,200.75,18.29,9.57
1053,CA-ON,True,97,97,1.0,97,12678.75,227.0,11.61,0.0
1054,CA-ON,True,123,123,1.0,123,21151.25,349.25,16.41,1.96
1055,CA-ON,True,118,118,1.0,118,22815.75,319.0,1.45,0.47
1056,CA-ON,True,106,106,1.0,106,18442.75,205.5,6.67,3.75
1057,CA-ON,True,92,92,1.0,92,24760.0,302.0,9.15,2.19
1058,CA-ON,True,98,98,1.0,98,23921.25,291.5,6.27,2.51
1059,CA-ON,True,113,113,1.0,113,27875.0,261.25,9.35,4.74
1060,CA-ON,True,105,105,1.0,105,28630.0,254.75,6.34,5.21
1061,CA-ON,True,100,100,1.0,100,22126.75,248.0,7.94,2.84
1062,CA-ON,True,108,108,1.0,108,32570.5,287.75,11.07,5.11
1063,CA-ON,True,93,93,1.0,93,26338.5,250.0,9.4,1.57
1064,CA-ON,True,90,90,1.0,90,35554.75,322.5,5.73,1.15
1065,CA-ON,True,113,113,1.0,113,33200.75,317.25,11.94,3.42
1066,CA-ON,True,93,93,1.0,93,37518.75,365.0,5.38,0.14
1067,CA-ON,True,106,106,1.0,106,30507.5,285.5,8.28,2.56
1068,CA-ON,True,105,105,1.0,105,30340.5,237.5,7.29,6.22
1069,CA-ON,True,110,110,1.0,110,38175.25,295.5,4.3,3.27
1070,CA-ON,True,119,119,1.0,119,45386.25,366.25,1.75,1.08
1071,CA-ON,True,111,111,1.0,111,24717.25,275.0,4.47,3.25
1072,CA-ON,True,124,124,1.0,124,27033.25,319.75,6.88,2.07
1073,CA-ON,True,102,102,1.0,102,20980.5,250.5,8.05,1.86
1074,CA-ON,True,98,98,1.0,98,28030.75,255.25,6.22,3.95
1075,CA-ON,True,90,90,1.0,90,32463.0,307.0,6.82,3.15
1076,CA-ON,True,74,74,1.0,74,18158.0,196.5,10.94,4.96
1077,CA-ON,True,96,96,1.0,96,23756.5,225.0,11.03,7.31
1078,CA-ON,True,69,69,1.0,69,25749.75,244.0,2.51,1.81
1079,CA-ON,True,90,90,1.0,90,20469.0,178.25,8.53,7.76


==> figures/DAG_Plots/Effect_of_Trace/Heterogen/10J_5S_4O_LinePlot.csv <==
Location,CarbonSavings(%),EnergySavings(%),UtilizationRatio,AvgMakeSpan
AU-SA,18.34749766573296,1.7743697478991596,54.79,103.57
CA-ON,10.351051162790696,3.0643906976744186,54.55,103.57
CAL,16.103283858998143,2.7700185528756958,56.69,103.59
TEX,7.966236059479554,3.374600371747212,56.11,103.58


==> figures/DAG_Plots/Effect_of_Trace/Homogen/10J_5S_4O_BoxPlot.csv <==
Instance,Location,IsCarbonAware,MaxMakeSpan,MinMakeSpan,SlackCoeff,Makespan,CarbonConsumption(g),EnergyConsumption(kWh),CarbonSavings(%),EnergySavings(%)
0,TEX,True,115,115,1.0,115,25022.5,59.25,4.39,0.0
1,TEX,True,134,134,1.0,134,29107.0,72.0,6.24,0.0
2,TEX,True,116,116,1.0,116,30314.0,71.75,3.13,0.0
3,TEX,True,100,100,1.0,100,25379.0,53.0,4.77,0.0
4,TEX,True,74,74,1.0,74,27074.5,56.75,1.41,0.0
5,TEX,True,120,120,1.0,120,27100.5,56.0,2.44,0.0
6,TEX,True,130,130,1.0,130,34313.0,77.75,6.41,0.0
7,TEX,True,151,151,1.0,151,32394.5,74.5,8.42,0.0
8,TEX,True,124,124,1.0,124,27433.25,63.25,10.12,0.0
9,TEX,True,110,110,1.0,110,23425.5,67.0,8.23,0.0
10,TEX,True,132,132,1.0,132,25993.25,77.25,18.58,0.0
11,TEX,True,123,123,1.0,123,33644.75,92.25,5.69,0.0
12,TEX,True,139,139,1.0,139,24864.5,74.75,10.83,0.0
13,TEX,True,127,127,1.0,127,31321.25,89.5,7.43,0.0
14,TEX,True,112,112,1.0,112,25604.75,77.0,6.4,0.0
15,TEX,True,136,136,1.0,136,32017.5,74.25,10.53,0.0
16,TEX,True,104,104,1.0,104,26633.5,63.5,6.39,0.0
17,TEX,True,152,152,1.0,152,37545.25,86.5,7.67,0.0
18,TEX,True,139,139,1.0,139,14864.75,71.5,32.46,0.0
19,TEX,True,132,132,1.0,132,11825.25,58.25,36.49,0.0
20,TEX,True,115,115,1.0,115,21948.5,84.25,24.21,0.0
21,TEX,True,111,111,1.0,111,15795.25,61.75,3.04,0.0
22,TEX,True,113,113,1.0,113,16883.75,61.75,1.16,0.0
23,TEX,True,95,95,1.0,95,18738.5,76.75,3.53,0.0
24,TEX,True,117,117,1.0,117,18219.0,66.25,10.13,0.0
25,TEX,True,109,109,1.0,109,18141.5,65.0,15.75,0.0
26,TEX,True,116,116,1.0,116,17940.75,58.5,4.82,0.0
27,TEX,True,110,110,1.0,110,13846.0,50.25,14.39,0.0
28,TEX,True,144,144,1.0,144,25987.0,87.25,14.87,0.0
29,TEX,True,103,103,1.0,103,16544.75,61.5,11.48,0.0
30,TEX,True,104,104,1.0,104,15325.5,59.25,18.24,0.0
31,TEX,True,104,104,1.0,104,20756.5,76.25,11.93,0.0
32,TEX,True,136,136,1.0,136,17510.5,69.25,7.5,0.0
33,TEX,True,117,117,1.0,117,20595.0,73.75,8.44,0.0
34,TEX,True,107,107,1.0,107,14751.0,52.0,4.62,0.0
35,TEX,True,150,150,1.0,150,21144.25,71.5,13.98,0.0
36,TEX,True,101,101,1.0,101,16855.0,53.0,14.78,0.0
37,TEX,True,106,106,1.0,106,18142.75,57.75,6.28,0.0
38,TEX,True,109,109,1.0,109,20702.75,65.5,11.81,0.0
39,TEX,True,99,99,1.0,99,30768.75,71.5,2.51,0.0
40,TEX,True,146,146,1.0,146,41019.75,88.25,1.07,0.0
41,TEX,True,112,112,1.0,112,29830.25,67.75,1.14,0.0
42,TEX,True,160,160,1.0,160,39081.75,88.75,7.72,0.0
43,TEX,True,103,103,1.0,103,26915.75,58.0,3.79,0.0
44,TEX,True,103,103,1.0,103,37668.0,79.5,4.18,0.0
45,TEX,True,121,121,1.0,121,28385.75,62.25,3.59,0.0
46,TEX,True,115,115,1.0,115,42051.0,92.5,2.51,0.0
47,TEX,True,127,127,1.0,127,28687.75,64.25,5.4,0.0
48,TEX,True,114,114,1.0,114,18980.0,56.75,16.64,0.0
49,TEX,True,132,132,1.0,132,22359.25,67.0,9.97,0.0
50,TEX,True,125,125,1.0,125,24856.25,73.25,12.35,0.0
51,TEX,True,108,108,1.0,108,24672.75,69.25,6.34,0.0
52,TEX,True,111,111,1.0,111,32434.5,86.0,2.77,0.0
53,TEX,True,161,161,1.0,161,27624.25,87.0,11.34,0.0
54,TEX,True,109,109,1.0,109,17606.5,58.75,11.69,0.0
55,TEX,True,109,109,1.0,109,20403.5,63.0,9.0,0.0
56,TEX,True,149,149,1.0,149,19327.0,55.0,11.95,0.0
57,TEX,True,113,113,1.0,113,20072.5,48.5,7.97,0.0
58,TEX,True,116,116,1.0,116,36368.75,83.25,1.44,0.0
59,TEX,True,106,106,1.0,106,32040.75,73.75,1.75,0.0
60,TEX,True,108,108,1.0,108,27199.75,67.25,2.04,0.0
61,TEX,True,111,111,1.0,111,32595.5,78.75,3.12,0.0
62,TEX,True,95,95,1.0,95,33816.75,82.5,2.63,0.0
63,TEX,True,154,154,1.0,154,46009.0,92.25,1.96,0.0
64,TEX,True,123,123,1.0,123,38044.5,77.5,2.57,0.0
65,TEX,True,117,117,1.0,117,25255.75,51.75,3.73,0.0
66,TEX,True,131,131,1.0,131,38326.0,73.75,1.06,0.0
67,TEX,True,153,153,1.0,153,41602.0,81.25,1.7,0.0
68,TEX,True,110,110,1.0,110,24701.75,48.0,2.06,0.0
69,TEX,True,153,153,1.0,153,34055.5,68.75,3.84,0.0
70,TEX,True,104,104,1.0,104,26504.5,52.75,1.95,0.0
71,TEX,True,108,108,1.0,108,34823.0,68.75,2.08,0.0
72,TEX,True,142,142,1.0,142,36443.5,84.75,5.45,0.0
73,TEX,True,115,115,1.0,115,34089.75,75.75,4.7,0.0
74,TEX,True,124,124,1.0,124,31388.25,71.75,6.8,0.0
75,TEX,True,126,126,1.0,126,43281.25,99.25,2.9,0.0
76,TEX,True,100,100,1.0,100,40591.5,89.5,0.83,0.0
77,TEX,True,128,128,1.0,128,30129.25,71.5,6.9,0.0
78,TEX,True,110,110,1.0,110,17495.75,59.25,19.58,0.0
79,TEX,True,99,99,1.0,99,15824.75,55.5,13.07,0.0
80,TEX,True,116,116,1.0,116,23868.25,72.0,11.57,0.0
81,TEX,True,132,132,1.0,132,28221.75,74.25,20.47,0.0
82,TEX,True,123,123,1.0,123,25819.5,64.75,17.93,0.0
83,TEX,True,124,124,1.0,124,25450.25,66.25,11.88,0.0
84,TEX,True,126,126,1.0,126,30383.0,77.25,4.41,0.0
85,TEX,True,128,128,1.0,128,21614.0,57.0,8.55,0.0
86,TEX,True,119,119,1.0,119,28364.5,72.75,7.93,0.0
87,TEX,True,112,112,1.0,112,23458.25,55.5,7.97,0.0
88,TEX,True,127,127,1.0,127,28852.25,68.25,8.2,0.0
89,TEX,True,134,134,1.0,134,28435.25,67.75,8.83,0.0
90,TEX,True,111,111,1.0,111,21480.75,59.75,12.8,0.0
91,TEX,True,140,140,1.0,140,18678.0,63.0,18.79,0.0
92,TEX,True,150,150,1.0,150,17991.75,62.75,23.93,0.0
93,TEX,True,129,129,1.0,129,17762.5,77.0,11.68,0.0
94,TEX,True,115,115,1.0,115,17860.75,71.5,6.63,0.0
95,TEX,True,113,113,1.0,113,14529.5,61.0,14.51,0.0
96,TEX,True,109,109,1.0,109,17293.25,74.0,2.3,0.0
97,TEX,True,101,101,1.0,101,15064.5,69.25,5.86,0.0
98,TEX,True,85,85,1.0,85,14175.5,67.75,4.6,0.0
99,TEX,True,108,108,1.0,108,12350.25,55.75,18.72,0.0
100,TEX,True,122,122,1.0,122,19888.5,81.75,5.12,0.0
101,TEX,True,150,150,1.0,150,17810.0,81.75,16.94,0.0
102,TEX,True,99,99,1.0,99,11451.5,62.25,10.01,0.0
103,TEX,True,101,101,1.0,101,10868.5,59.25,14.14,0.0
104,TEX,True,147,147,1.0,147,17782.25,88.0,7.36,0.0
105,TEX,True,110,110,1.0,110,17016.75,56.0,9.76,0.0
106,TEX,True,143,143,1.0,143,27435.0,86.25,5.9,0.0
107,TEX,True,108,108,1.0,108,21650.75,70.75,8.42,0.0
108,TEX,True,112,112,1.0,112,17185.25,55.5,16.44,0.0
109,TEX,True,111,111,1.0,111,24959.25,74.0,16.83,0.0
110,TEX,True,131,131,1.0,131,17364.0,64.25,25.55,0.0
111,TEX,True,122,122,1.0,122,15200.5,68.0,14.43,0.0
112,TEX,True,106,106,1.0,106,15114.0,71.0,7.81,0.0
113,TEX,True,94,94,1.0,94,14427.25,71.5,10.24,0.0
114,TEX,True,98,98,1.0,98,19465.75,64.0,4.45,0.0
115,TEX,True,118,118,1.0,118,15690.5,57.75,11.3,0.0
116,TEX,True,105,105,1.0,105,16299.25,56.5,9.06,0.0
117,TEX,True,186,186,1.0,186,29828.0,93.5,8.03,0.0
118,TEX,True,128,128,1.0,128,18575.25,53.5,4.22,0.0
119,TEX,True,135,135,1.0,135,22294.25,70.0,6.5,0.0
120,TEX,True,107,107,1.0,107,22080.5,64.5,8.93,0.0
121,TEX,True,106,106,1.0,106,19311.75,57.0,7.84,0.0
122,TEX,True,100,100,1.0,100,17478.75,52.5,10.38,0.0
123,TEX,True,125,125,1.0,125,17369.0,69.25,13.17,0.0
124,TEX,True,96,96,1.0,96,19028.5,74.25,7.0,0.0
125,TEX,True,111,111,1.0,111,15704.25,63.0,14.07,0.0
126,TEX,True,123,123,1.0,123,28390.25,75.25,4.56,0.0
127,TEX,True,136,136,1.0,136,29278.25,81.75,8.82,0.0
128,TEX,True,123,123,1.0,123,24953.75,67.5,2.38,0.0
129,TEX,True,109,109,1.0,109,31387.75,94.25,7.22,0.0
130,TEX,True,125,125,1.0,125,22120.5,80.5,18.92,0.0
131,TEX,True,119,119,1.0,119,15419.0,61.25,30.75,0.0
132,TEX,True,152,152,1.0,152,21035.25,89.75,8.16,0.0
133,TEX,True,153,153,1.0,153,18736.5,80.0,5.84,0.0
134,TEX,True,104,104,1.0,104,11931.0,57.25,8.42,0.0
135,TEX,True,154,154,1.0,154,21282.25,76.25,20.37,0.0
136,TEX,True,116,116,1.0,116,22318.25,66.75,4.56,0.0
137,TEX,True,121,121,1.0,121,21252.75,64.0,4.83,0.0
138,TEX,True,110,110,1.0,110,23309.5,89.25,3.39,0.0
139,TEX,True,129,129,1.0,129,20661.25,81.75,5.38,0.0
140,TEX,True,111,111,1.0,111,17870.25,72.0,5.18,0.0
141,TEX,True,113,113,1.0,113,16841.5,62.75,4.31,0.0
142,TEX,True,112,112,1.0,112,18242.0,77.25,13.31,0.0
143,TEX,True,146,146,1.0,146,23653.0,77.25,11.33,0.0
144,TEX,True,117,117,1.0,117,14289.75,49.5,22.62,0.0
145,TEX,True,122,122,1.0,122,19375.75,65.5,14.49,0.0
146,TEX,True,107,107,1.0,107,24128.0,73.0,12.77,0.0
147,TEX,True,175,175,1.0,175,20575.0,79.0,18.32,0.0
148,TEX,True,102,102,1.0,102,14187.75,55.0,10.32,0.0
149,TEX,True,128,128,1.0,128,19215.0,71.75,9.01,0.0
150,TEX,True,112,112,1.0,112,10773.5,48.5,21.24,0.0
151,TEX,True,110,110,1.0,110,13713.75,59.25,19.68,0.0
152,TEX,True,121,121,1.0,121,15881.0,71.5,16.2,0.0
153,TEX,True,116,116,1.0,116,19041.75,103.25,5.88,0.0
154,TEX,True,83,83,1.0,83,11918.25,68.25,13.78,0.0
155,TEX,True,123,123,1.0,123,15216.25,84.25,6.75,0.0
156,TEX,True,117,117,1.0,117,15634.5,65.25,5.77,0.0
157,TEX,True,147,147,1.0,147,19496.0,81.25,10.03,0.0
158,TEX,True,100,100,1.0,100,14862.0,69.5,5.0,0.0
159,TEX,True,115,115,1.0,115,29878.25,83.75,1.65,0.0
160,TEX,True,114,114,1.0,114,23757.25,70.5,7.98,0.0
161,TEX,True,112,112,1.0,112,25633.75,75.5,4.26,0.0
162,TEX,True,120,120,1.0,120,8995.75,55.0,27.72,0.0
163,TEX,True,115,115,1.0,115,9634.5,57.5,47.18,0.0
164,TEX,True,115,115,1.0,115,10933.25,63.25,34.42,0.0
165,TEX,True,108,108,1.0,108,9128.75,50.5,11.95,0.0
166,TEX,True,110,110,1.0,110,11679.25,65.25,12.33,0.0
167,TEX,True,155,155,1.0,155,16034.75,82.25,13.29,0.0
168,TEX,True,124,124,1.0,124,17724.25,75.25,9.87,0.0
169,TEX,True,110,110,1.0,110,16037.25,70.75,7.84,0.0
170,TEX,True,113,113,1.0,113,13881.0,60.5,12.85,0.0
171,TEX,True,132,132,1.0,132,19145.25,84.5,5.25,0.0
172,TEX,True,108,108,1.0,108,16003.5,68.0,3.81,0.0
173,TEX,True,134,134,1.0,134,13323.25,60.0,6.73,0.0
174,TEX,True,104,104,1.0,104,16102.75,59.25,2.94,0.0
175,TEX,True,115,115,1.0,115,14529.75,56.5,7.16,0.0
176,TEX,True,114,114,1.0,114,17716.75,72.5,8.88,0.0
177,TEX,True,113,113,1.0,113,22816.75,59.0,3.96,0.0
178,TEX,True,116,116,1.0,116,26843.25,69.5,5.96,0.0
179,TEX,True,124,124,1.0,124,26087.0,69.75,5.49,0.0
180,TEX,True,110,110,1.0,110,21429.25,76.0,7.15,0.0
181,TEX,True,147,147,1.0,147,19627.0,76.75,12.44,0.0
182,TEX,True,102,102,1.0,102,19261.75,69.0,6.2,0.0
183,TEX,True,121,121,1.0,121,11393.0,55.5,12.79,0.0
184,TEX,True,99,99,1.0,99,16805.0,76.75,3.58,0.0
185,TEX,True,111,111,1.0,111,11799.25,53.25,3.82,0.0
186,TEX,True,89,89,1.0,89,9937.5,54.0,4.19,0.0
187,TEX,True,112,112,1.0,112,16770.0,84.75,7.03,0.0
188,TEX,True,123,123,1.0,123,19518.0,87.75,1.92,0.0
189,TEX,True,108,108,1.0,108,19005.0,56.0,3.69,0.0
190,TEX,True,128,128,1.0,128,23044.25,78.5,4.95,0.0
191,TEX,True,120,120,1.0,120,18396.25,57.5,9.04,0.0
192,TEX,True,122,122,1.0,122,31079.75,88.25,4.06,0.0
193,TEX,True,113,113,1.0,113,20663.0,61.25,14.26,0.0
194,TEX,True,111,111,1.0,111,22893.0,67.0,11.63,0.0
195,TEX,True,125,125,1.0,125,22549.25,67.75,10.32,0.0
196,TEX,True,113,113,1.0,113,20267.75,59.0,9.16,0.0
197,TEX,True,103,103,1.0,103,26078.0,73.0,4.98,0.0
198,TEX,True,98,98,1.0,98,21250.0,71.75,2.22,0.0
199,TEX,True,124,124,1.0,124,17038.0,54.5,6.08,0.0
200,TEX,True,150,150,1.0,150,25438.5,81.25,6.02,0.0
201,TEX,True,114,114,1.0,114,12233.0,58.5,19.13,0.0
202,TEX,True,105,105,1.0,105,15259.5,66.5,7.32,0.0
203,TEX,True,109,109,1.0,109,20045.25,82.25,4.77,0.0
204,TEX,True,108,108,1.0,108,13006.25,53.5,9.03,0.0
205,TEX,True,99,99,1.0,99,18961.5,85.25,6.55,0.0
206,TEX,True,107,107,1.0,107,17510.75,76.25,8.46,0.0
207,TEX,True,130,130,1.0,130,22696.5,82.0,23.18,0.0
208,TEX,True,110,110,1.0,110,19316.5,65.25,21.3,0.0
209,TEX,True,117,117,1.0,117,20939.25,71.75,19.52,0.0
210,TEX,True,185,185,1.0,185,16117.5,82.5,16.79,0.0
211,TEX,True,113,113,1.0,113,17401.75,76.75,5.8,0.0
212,TEX,True,100,100,1.0,100,9250.0,45.0,18.2,0.0
213,TEX,True,123,123,1.0,123,15677.0,77.5,8.1,0.0
214,TEX,True,114,114,1.0,114,14051.75,66.75,8.04,0.0
215,TEX,True,120,120,1.0,120,17660.75,84.0,6.36,0.0
216,TEX,True,110,110,1.0,110,17574.0,79.0,4.3,0.0
217,TEX,True,113,113,1.0,113,18727.75,84.0,3.81,0.0
218,TEX,True,101,101,1.0,101,11666.0,57.75,5.83,0.0
219,TEX,True,103,103,1.0,103,31808.0,93.0,2.35,0.0
220,TEX,True,150,150,1.0,150,19596.0,74.75,17.09,0.0
221,TEX,True,123,123,1.0,123,18249.0,61.25,11.95,0.0
222,TEX,True,110,110,1.0,110,19143.5,80.0,9.1,0.0
223,TEX,True,117,117,1.0,117,17095.0,61.25,3.11,0.0
224,TEX,True,130,130,1.0,130,18956.0,65.5,7.18,0.0
225,TEX,True,126,126,1.0,126,33045.5,76.75,3.04,0.0
226,TEX,True,116,116,1.0,116,31329.25,74.0,3.31,0.0
227,TEX,True,107,107,1.0,107,32756.5,75.75,0.79,0.0
228,TEX,True,136,136,1.0,136,33822.75,90.0,5.53,0.0
229,TEX,True,128,128,1.0,128,27092.25,73.25,8.25,0.0
230,TEX,True,106,106,1.0,106,26905.25,70.0,3.96,0.0
231,TEX,True,107,107,1.0,107,22828.0,68.5,7.56,0.0
232,TEX,True,130,130,1.0,130,22311.0,67.0,11.71,0.0
233,TEX,True,117,117,1.0,117,19866.25,57.75,11.96,0.0
234,TEX,True,95,95,1.0,95,19311.0,64.75,5.23,0.0
235,TEX,True,129,129,1.0,129,14834.0,55.5,21.81,0.0
236,TEX,True,100,100,1.0,100,16715.5,59.0,14.35,0.0
237,TEX,True,115,115,1.0,115,25934.0,75.75,5.31,0.0
238,TEX,True,123,123,1.0,123,23204.75,71.0,8.89,0.0
239,TEX,True,100,100,1.0,100,22925.25,67.5,4.9,0.0
240,TEX,True,120,120,1.0,120,28776.0,69.25,1.36,0.0
241,TEX,True,112,112,1.0,112,30192.5,73.0,4.06,0.0
242,TEX,True,155,155,1.0,155,33089.25,80.75,5.63,0.0
243,TEX,True,128,128,1.0,128,21990.75,82.0,10.8,0.0
244,TEX,True,104,104,1.0,104,18498.5,65.5,23.19,0.0
245,TEX,True,102,102,1.0,102,18757.25,65.25,16.43,0.0
246,TEX,True,121,121,1.0,121,15825.0,67.75,16.99,0.0
247,TEX,True,83,83,1.0,83,19286.75,67.75,8.12,0.0
248,TEX,True,114,114,1.0,114,14732.0,61.25,20.49,0.0
249,TEX,True,131,131,1.0,131,13951.75,74.25,11.08,0.0
250,TEX,True,116,116,1.0,116,14582.25,81.75,10.35,0.0
251,TEX,True,113,113,1.0,113,11259.0,57.75,8.61,0.0
252,TEX,True,155,155,1.0,155,16637.25,65.0,8.34,0.0
253,TEX,True,104,104,1.0,104,17039.25,72.75,2.01,0.0
254,TEX,True,116,116,1.0,116,15108.0,64.0,10.49,0.0
255,TEX,True,108,108,1.0,108,20615.5,66.5,15.98,0.0
256,TEX,True,114,114,1.0,114,20966.5,66.0,13.24,0.0
257,TEX,True,107,107,1.0,107,20038.0,63.25,12.27,0.0
258,TEX,True,104,104,1.0,104,15794.5,58.0,14.16,0.0
259,TEX,True,117,117,1.0,117,16479.5,55.75,12.2,0.0
260,TEX,True,123,123,1.0,123,22013.25,72.0,9.1,0.0
261,TEX,True,142,142,1.0,142,16437.5,85.5,34.81,0.0
262,TEX,True,123,123,1.0,123,17202.5,79.75,27.77,0.0
263,TEX,True,135,135,1.0,135,9411.75,50.5,22.51,0.0
264,TEX,True,106,106,1.0,106,13279.0,79.25,0.79,0.0
265,TEX,True,123,123,1.0,123,9254.25,54.0,7.59,0.0
266,TEX,True,113,113,1.0,113,8134.0,52.0,10.87,0.0
267,TEX,True,101,101,1.0,101,16498.25,61.0,8.86,0.0
268,TEX,True,138,138,1.0,138,13729.25,63.25,17.38,0.0
269,TEX,True,137,137,1.0,137,17588.0,78.75,15.36,0.0
270,TEX,True,151,151,1.0,151,20693.25,88.0,10.32,0.0
271,TEX,True,127,127,1.0,127,16767.5,69.75,7.91,0.0
272,TEX,True,124,124,1.0,124,20378.25,84.5,8.29,0.0
273,TEX,True,117,117,1.0,117,19079.75,70.0,4.39,0.0
274,TEX,True,106,106,1.0,106,18723.75,69.0,1.98,0.0
275,TEX,True,123,123,1.0,123,19207.0,75.0,7.39,0.0
276,TEX,True,100,100,1.0,100,11805.25,61.25,14.68,0.0
277,TEX,True,100,100,1.0,100,11488.75,59.75,5.24,0.0
278,TEX,True,119,119,1.0,119,17376.75,77.25,14.39,0.0
279,TEX,True,131,131,1.0,131,22238.75,70.5,14.69,0.0
280,TEX,True,150,150,1.0,150,20734.75,75.0,22.03,0.0
281,TEX,True,84,84,1.0,84,12050.5,49.5,16.4,0.0
282,TEX,True,111,111,1.0,111,21023.25,68.75,13.97,0.0
283,TEX,True,132,132,1.0,132,14622.75,58.75,25.16,0.0
284,TEX,True,145,145,1.0,145,20043.0,82.75,21.05,0.0
285,TEX,True,116,116,1.0,116,10639.0,59.75,12.29,0.0
286,TEX,True,115,115,1.0,115,16748.0,84.25,3.25,0.0
287,TEX,True,122,122,1.0,122,9445.5,54.5,10.0,0.0
288,TEX,True,112,112,1.0,112,13977.0,71.5,5.11,0.0
289,TEX,True,103,103,1.0,103,13320.25,71.25,6.1,0.0
290,TEX,True,116,116,1.0,116,15001.25,70.5,8.03,0.0
291,TEX,True,128,128,1.0,128,12967.5,48.25,12.08,0.0
292,TEX,True,87,87,1.0,87,14518.25,58.5,6.68,0.0
293,TEX,True,135,135,1.0,135,17163.0,64.0,8.64,0.0
294,TEX,True,108,108,1.0,108,20833.5,60.25,3.84,0.0
295,TEX,True,109,109,1.0,109,21961.75,64.0,6.75,0.0
296,TEX,True,105,105,1.0,105,26363.5,75.0,2.59,0.0
297,TEX,True,111,111,1.0,111,20573.75,65.5,7.76,0.0
298,TEX,True,135,135,1.0,135,19753.0,63.5,6.49,0.0
299,TEX,True,106,106,1.0,106,21934.0,69.0,3.78,0.0
300,TEX,True,119,119,1.0,119,16881.5,65.25,9.43,0.0
301,TEX,True,110,110,1.0,110,15379.75,64.25,14.78,0.0
302,TEX,True,128,128,1.0,128,16885.75,63.5,9.25,0.0
303,TEX,True,147,147,1.0,147,25057.25,90.75,13.64,0.0
304,TEX,True,104,104,1.0,104,20985.75,69.5,9.99,0.0
305,TEX,True,104,104,1.0,104,19333.0,65.25,8.61,0.0
306,TEX,True,142,142,1.0,142,16561.25,83.5,13.09,0.0
307,TEX,True,125,125,1.0,125,15111.75,73.75,18.59,0.0
308,TEX,True,106,106,1.0,106,9188.75,46.5,21.94,0.0
309,TEX,True,155,155,1.0,155,16556.0,83.5,6.21,0.0
310,TEX,True,123,123,1.0,123,15794.25,79.5,3.03,0.0
311,TEX,True,129,129,1.0,129,14240.5,72.75,5.92,0.0
312,TEX,True,133,133,1.0,133,16771.5,70.25,9.66,0.0
313,TEX,True,105,105,1.0,105,15969.25,64.25,3.55,0.0
314,TEX,True,137,137,1.0,137,27173.5,104.25,8.09,0.0
315,TEX,True,132,132,1.0,132,18880.0,70.75,2.16,0.0
316,TEX,True,112,112,1.0,112,13581.75,52.25,5.59,0.0
317,TEX,True,135,135,1.0,135,21910.25,83.5,7.61,0.0
318,TEX,True,113,113,1.0,113,20275.75,59.5,6.26,0.0
319,TEX,True,104,104,1.0,104,19651.25,60.25,3.58,0.0
320,TEX,True,120,120,1.0,120,24241.5,70.0,3.73,0.0
321,TEX,True,123,123,1.0,123,23758.5,65.5,9.55,0.0
322,TEX,True,102,102,1.0,102,23338.0,60.75,3.99,0.0
323,TEX,True,191,191,1.0,191,23057.75,75.75,19.26,0.0
324,TEX,True,120,120,1.0,120,19294.75,63.75,5.73,0.0
325,TEX,True,109,109,1.0,109,18212.75,60.5,5.06,0.0
326,TEX,True,110,110,1.0,110,22658.5,72.25,3.42,0.0
327,TEX,True,130,130,1.0,130,30340.25,77.75,2.13,0.0
328,TEX,True,115,115,1.0,115,27730.5,71.75,2.44,0.0
329,TEX,True,123,123,1.0,123,24318.25,62.25,2.18,0.0
330,TEX,True,109,109,1.0,109,20394.75,66.75,10.48,0.0
331,TEX,True,174,174,1.0,174,26456.75,87.25,10.71,0.0
332,TEX,True,120,120,1.0,120,20032.5,63.0,10.3,0.0
333,TEX,True,138,138,1.0,138,27532.75,82.5,9.61,0.0
334,TEX,True,101,101,1.0,101,20278.0,67.75,10.91,0.0
335,TEX,True,102,102,1.0,102,22424.0,73.0,4.07,0.0
336,TEX,True,102,102,1.0,102,15896.25,65.25,26.18,0.0
337,TEX,True,118,118,1.0,118,18083.0,74.25,19.18,0.0
338,TEX,True,129,129,1.0,129,18601.5,78.5,20.52,0.0
339,TEX,True,102,102,1.0,102,19876.5,76.0,3.87,0.0
340,TEX,True,120,120,1.0,120,18185.25,65.75,4.26,0.0
341,TEX,True,114,114,1.0,114,19474.25,71.0,6.5,0.0
342,TEX,True,164,164,1.0,164,23617.75,83.5,18.67,0.0
343,TEX,True,138,138,1.0,138,19475.0,66.75,15.83,0.0
344,TEX,True,108,108,1.0,108,18377.25,57.0,7.64,0.0
345,TEX,True,120,120,1.0,120,15230.25,57.0,4.82,0.0
346,TEX,True,117,117,1.0,117,16296.25,61.75,5.18,0.0
347,TEX,True,115,115,1.0,115,14712.25,56.25,6.13,0.0
348,TEX,True,112,112,1.0,112,13050.25,47.75,4.5,0.0
349,TEX,True,98,98,1.0,98,11985.75,46.0,5.25,0.0
350,TEX,True,111,111,1.0,111,16520.0,60.5,6.71,0.0
351,TEX,True,126,126,1.0,126,19011.0,73.5,3.37,0.0
352,TEX,True,122,122,1.0,122,16060.75,64.25,3.55,0.0
353,TEX,True,141,141,1.0,141,16560.0,65.25,5.63,0.0
354,TEX,True,100,100,1.0,100,26393.5,73.25,3.62,0.0
355,TEX,True,136,136,1.0,136,25755.0,67.5,4.49,0.0
356,TEX,True,113,113,1.0,113,20584.25,54.5,3.03,0.0
357,TEX,True,107,107,1.0,107,26399.75,72.25,6.64,0.0
358,TEX,True,117,117,1.0,117,28601.5,80.5,7.45,0.0
359,TEX,True,124,124,1.0,124,21676.0,65.0,17.06,0.0
360,TEX,True,109,109,1.0,109,23052.5,83.75,3.06,0.0
361,TEX,True,113,113,1.0,113,20879.5,73.25,0.37,0.0
362,TEX,True,127,127,1.0,127,17653.25,65.25,7.42,0.0
363,TEX,True,96,96,1.0,96,20276.5,74.75,2.81,0.0
364,TEX,True,121,121,1.0,121,24649.0,85.75,2.78,0.0
365,TEX,True,136,136,1.0,136,20665.75,71.25,3.68,0.0
366,TEX,True,99,99,1.0,99,23798.0,70.0,3.13,0.0
367,TEX,True,106,106,1.0,106,28093.0,78.5,1.21,0.0
368,TEX,True,101,101,1.0,101,23582.5,68.75,2.9,0.0
369,TEX,True,112,112,1.0,112,23867.0,73.75,12.52,0.0
370,TEX,True,123,123,1.0,123,21741.75,73.5,10.86,0.0
371,TEX,True,133,133,1.0,133,21435.0,76.25,19.09,0.0
372,TEX,True,83,83,1.0,83,20975.25,72.25,1.32,0.0
373,TEX,True,182,182,1.0,182,28446.75,80.5,6.28,0.0
374,TEX,True,105,105,1.0,105,20995.75,70.5,4.28,0.0
375,TEX,True,114,114,1.0,114,21151.5,59.75,11.67,0.0
376,TEX,True,110,110,1.0,110,23302.75,64.0,9.92,0.0
377,TEX,True,111,111,1.0,111,26612.5,71.5,7.08,0.0
378,TEX,True,115,115,1.0,115,17637.25,63.0,4.42,0.0
379,TEX,True,124,124,1.0,124,24383.75,85.25,3.88,0.0
380,TEX,True,145,145,1.0,145,21918.75,73.75,6.37,0.0
381,TEX,True,93,93,1.0,93,17372.5,47.5,4.05,0.0
382,TEX,True,109,109,1.0,109,25218.75,70.0,4.37,0.0
383,TEX,True,153,153,1.0,153,23413.0,72.75,12.05,0.0
384,TEX,True,163,163,1.0,163,25234.0,70.5,3.31,0.0
385,TEX,True,112,112,1.0,112,20586.75,56.25,4.35,0.0
386,TEX,True,118,118,1.0,118,18411.5,50.75,3.31,0.0
387,TEX,True,126,126,1.0,126,27655.25,75.25,5.55,0.0
388,TEX,True,123,123,1.0,123,24278.75,66.5,7.82,0.0
389,TEX,True,104,104,1.0,104,25700.0,69.5,6.34,0.0
390,TEX,True,130,130,1.0,130,22019.5,61.75,7.76,0.0
391,TEX,True,114,114,1.0,114,21086.75,60.0,9.16,0.0
392,TEX,True,145,145,1.0,145,32601.25,87.5,6.88,0.0
393,TEX,True,122,122,1.0,122,24079.75,63.5,8.43,0.0
394,TEX,True,130,130,1.0,130,29200.0,78.0,11.24,0.0
395,TEX,True,99,99,1.0,99,28118.0,72.75,5.24,0.0
396,TEX,True,105,105,1.0,105,30880.0,73.5,2.05,0.0
397,TEX,True,99,99,1.0,99,37275.25,87.75,1.15,0.0
398,TEX,True,111,111,1.0,111,30251.25,72.0,3.5,0.0
399,TEX,True,105,105,1.0,105,22815.75,62.75,2.54,0.0
400,TEX,True,82,82,1.0,82,22950.75,57.25,8.34,0.0
401,TEX,True,129,129,1.0,129,39240.0,93.0,3.73,0.0
402,TEX,True,113,113,1.0,113,27109.0,76.0,13.0,0.0
403,TEX,True,119,119,1.0,119,24061.0,70.0,17.25,0.0
404,TEX,True,103,103,1.0,103,25175.5,68.5,11.24,0.0
405,TEX,True,137,137,1.0,137,26692.25,93.25,5.28,0.0
406,TEX,True,128,128,1.0,128,17958.5,64.5,6.99,0.0
407,TEX,True,81,81,1.0,81,17114.25,66.75,3.79,0.0
408,TEX,True,115,115,1.0,115,19926.5,51.25,2.0,0.0
409,TEX,True,131,131,1.0,131,29127.75,75.5,2.69,0.0
410,TEX,True,122,122,1.0,122,23599.25,59.5,1.87,0.0
411,TEX,True,131,131,1.0,131,33282.5,87.5,10.11,0.0
412,TEX,True,85,85,1.0,85,21288.0,55.5,5.13,0.0
413,TEX,True,133,133,1.0,133,21183.0,58.5,14.2,0.0
414,TEX,True,105,105,1.0,105,18579.5,56.25,10.92,0.0
415,TEX,True,118,118,1.0,118,23024.75,69.25,13.4,0.0
416,TEX,True,118,118,1.0,118,21922.25,66.5,4.85,0.0
417,TEX,True,126,126,1.0,126,30075.75,105.0,5.47,0.0
418,TEX,True,126,126,1.0,126,19038.5,69.0,7.11,0.0
419,TEX,True,117,117,1.0,117,18109.75,64.75,5.99,0.0
420,TEX,True,107,107,1.0,107,16770.0,56.5,4.34,0.0
421,TEX,True,112,112,1.0,112,16173.25,55.5,3.18,0.0
422,TEX,True,98,98,1.0,98,21366.5,72.75,4.32,0.0
423,TEX,True,160,160,1.0,160,23994.75,74.75,7.1,0.0
424,TEX,True,112,112,1.0,112,24819.75,74.25,3.51,0.0
425,TEX,True,105,105,1.0,105,20262.5,60.25,3.45,0.0
426,TEX,True,89,89,1.0,89,21308.25,66.5,6.29,0.0
427,TEX,True,122,122,1.0,122,32192.0,89.25,5.99,0.0
428,TEX,True,103,103,1.0,103,25752.0,78.0,6.13,0.0
429,TEX,True,111,111,1.0,111,17941.25,57.0,11.61,0.0
430,TEX,True,78,78,1.0,78,22126.5,61.5,1.92,0.0
431,TEX,True,108,108,1.0,108,24461.25,74.0,0.99,0.0
432,TEX,True,113,113,1.0,113,19033.5,60.25,3.86,0.0
433,TEX,True,118,118,1.0,118,22917.75,66.75,9.87,0.0
434,TEX,True,129,129,1.0,129,27661.25,87.25,10.25,0.0
435,TEX,True,93,93,1.0,93,23275.25,77.75,3.37,0.0
436,TEX,True,138,138,1.0,138,26329.25,89.5,7.11,0.0
437,TEX,True,135,135,1.0,135,19776.25,67.25,6.69,0.0
438,TEX,True,109,109,1.0,109,20125.5,61.5,4.55,0.0
439,TEX,True,126,126,1.0,126,24186.0,76.75,3.29,0.0
440,TEX,True,112,112,1.0,112,29781.25,89.75,4.16,0.0
441,TEX,True,99,99,1.0,99,27440.75,68.5,4.6,0.0
442,TEX,True,136,136,1.0,136,28452.5,77.5,9.84,0.0
443,TEX,True,117,117,1.0,117,29066.75,74.0,4.75,0.0
444,TEX,True,165,165,1.0,165,21004.5,69.5,1.26,0.0
445,TEX,True,112,112,1.0,112,19640.75,67.5,6.96,0.0
446,TEX,True,108,108,1.0,108,19690.75,68.25,6.5,0.0
447,TEX,True,125,125,1.0,125,30356.75,86.75,3.66,0.0
448,TEX,True,111,111,1.0,111,21964.5,59.25,0.35,0.0
449,TEX,True,132,132,1.0,132,22528.25,67.25,4.08,0.0
450,TEX,True,123,123,1.0,123,21385.5,63.25,3.87,0.0
451,TEX,True,100,100,1.0,100,16729.0,52.0,3.77,0.0
452,TEX,True,70,70,1.0,70,20242.5,62.5,4.04,0.0
453,TEX,True,116,116,1.0,116,20322.75,59.5,6.54,0.0
454,TEX,True,105,105,1.0,105,20796.75,62.25,6.07,0.0
455,TEX,True,139,139,1.0,139,25405.25,76.5,8.04,0.0
456,TEX,True,101,101,1.0,101,19966.0,58.75,4.19,0.0
457,TEX,True,104,104,1.0,104,22929.75,66.25,4.4,0.0
458,TEX,True,104,104,1.0,104,20820.75,61.5,5.53,0.0
459,TEX,True,109,109,1.0,109,19565.5,67.0,3.72,0.0
460,TEX,True,97,97,1.0,97,20980.5,72.25,3.5,0.0
461,TEX,True,117,117,1.0,117,19531.75,68.0,12.55,0.0
462,TEX,True,103,103,1.0,103,21456.5,69.25,2.03,0.0
463,TEX,True,122,122,1.0,122,16363.0,55.5,6.35,0.0
464,TEX,True,99,99,1.0,99,15045.75,47.5,4.03,0.0
465,TEX,True,120,120,1.0,120,18294.5,59.75,10.72,0.0
466,TEX,True,101,101,1.0,101,17812.0,59.0,7.3,0.0
467,TEX,True,126,126,1.0,126,29427.0,89.5,5.46,0.0
468,TEX,True,133,133,1.0,133,26852.5,76.5,5.52,0.0
469,TEX,True,108,108,1.0,108,24319.75,68.75,5.13,0.0
470,TEX,True,107,107,1.0,107,22542.0,63.5,4.73,0.0
471,TEX,True,129,129,1.0,129,26178.0,74.25,4.71,0.0
472,TEX,True,119,119,1.0,119,25725.0,73.75,5.13,0.0
473,TEX,True,118,118,1.0,118,28462.0,80.5,3.27,0.0
474,TEX,True,111,111,1.0,111,17434.5,53.75,6.89,0.0
475,TEX,True,111,111,1.0,111,17682.75,54.25,6.01,0.0
476,TEX,True,146,146,1.0,146,24128.5,74.75,7.0,0.0
477,TEX,True,110,110,1.0,110,21883.5,73.5,5.31,0.0
478,TEX,True,149,149,1.0,149,24331.75,80.0,4.3,0.0
479,TEX,True,103,103,1.0,103,22606.0,76.0,3.19,0.0
480,TEX,True,143,143,1.0,143,25858.5,71.75,4.64,0.0
481,TEX,True,115,115,1.0,115,29482.25,82.25,1.77,0.0
482,TEX,True,104,104,1.0,104,22638.0,64.75,2.43,0.0
483,TEX,True,125,125,1.0,125,32492.75,74.75,3.52,0.0
484,TEX,True,102,102,1.0,102,24729.0,58.5,2.1,0.0
485,TEX,True,104,104,1.0,104,31104.5,72.0,1.13,0.0
486,TEX,True,123,123,1.0,123,27823.0,65.5,3.89,0.0
487,TEX,True,111,111,1.0,111,34289.5,79.5,3.65,0.0
488,TEX,True,116,116,1.0,116,28207.5,66.25,4.23,0.0
489,TEX,True,124,124,1.0,124,21577.75,53.5,6.63,0.0
490,TEX,True,129,129,1.0,129,24210.5,60.5,5.95,0.0
491,TEX,True,120,120,1.0,120,28898.5,70.25,6.53,0.0
492,TEX,True,115,115,1.0,115,23925.0,64.0,3.26,0.0
493,TEX,True,111,111,1.0,111,21929.5,59.5,4.35,0.0
494,TEX,True,104,104,1.0,104,25123.5,66.75,3.99,0.0
495,TEX,True,106,106,1.0,106,26055.25,71.25,2.72,0.0
496,TEX,True,112,112,1.0,112,26409.25,72.0,2.97,0.0
497,TEX,True,111,111,1.0,111,32906.0,88.75,3.2,0.0
498,TEX,True,119,119,1.0,119,23791.0,73.25,7.65,0.0
499,TEX,True,109,109,1.0,109,19387.0,59.75,9.69,0.0
500,TEX,True,120,120,1.0,120,22671.75,69.5,9.9,0.0
501,TEX,True,112,112,1.0,112,22481.5,78.25,2.88,0.0
502,TEX,True,124,124,1.0,124,23557.75,82.0,3.38,0.0
503,TEX,True,143,143,1.0,143,20203.0,71.0,4.56,0.0
504,TEX,True,123,123,1.0,123,17610.25,60.25,4.78,0.0
505,TEX,True,98,98,1.0,98,13661.25,47.25,3.49,0.0
506,TEX,True,113,113,1.0,113,21999.5,73.5,3.59,0.0
507,TEX,True,101,101,1.0,101,15046.5,52.75,3.71,0.0
508,TEX,True,132,132,1.0,132,18928.25,64.25,4.27,0.0
509,TEX,True,117,117,1.0,117,17795.5,60.25,3.59,0.0
510,TEX,True,110,110,1.0,110,26470.25,78.25,1.36,0.0
511,TEX,True,109,109,1.0,109,23230.75,69.5,2.76,0.0
512,TEX,True,104,104,1.0,104,19380.75,58.25,2.3,0.0
513,TEX,True,131,131,1.0,131,22312.0,57.75,4.59,0.0
514,TEX,True,106,106,1.0,106,23754.75,61.0,7.48,0.0
515,TEX,True,112,112,1.0,112,21591.0,56.5,8.01,0.0
516,TEX,True,126,126,1.0,126,22376.0,63.25,11.1,0.0
517,TEX,True,127,127,1.0,127,25039.25,70.0,9.32,0.0
518,TEX,True,133,133,1.0,133,26373.75,73.75,9.01,0.0
519,TEX,True,117,117,1.0,117,24187.0,69.25,6.35,0.0
520,TEX,True,122,122,1.0,122,26658.75,76.75,5.57,0.0
521,TEX,True,115,115,1.0,115,19256.0,59.0,8.81,0.0
522,TEX,True,124,124,1.0,124,23591.0,59.5,5.02,0.0
523,TEX,True,120,120,1.0,120,26556.0,68.5,2.83,0.0
524,TEX,True,104,104,1.0,104,23440.75,61.5,1.3,0.0
525,TEX,True,127,127,1.0,127,36321.75,97.0,4.35,0.0
526,TEX,True,98,98,1.0,98,23482.75,63.0,2.55,0.0
527,TEX,True,92,92,1.0,92,20886.5,56.25,2.55,0.0
528,TEX,True,135,135,1.0,135,21450.75,62.0,7.16,0.0
529,TEX,True,112,112,1.0,112,29932.25,80.25,2.23,0.0
530,TEX,True,107,107,1.0,107,19119.75,55.25,5.87,0.0
531,TEX,True,133,133,1.0,133,22638.25,56.5,2.28,0.0
532,TEX,True,102,102,1.0,102,26646.75,69.5,2.54,0.0
533,TEX,True,120,120,1.0,120,20448.0,52.5,3.72,0.0
534,TEX,True,104,104,1.0,104,22261.0,55.0,8.5,0.0
535,TEX,True,104,104,1.0,104,24877.75,61.0,6.06,0.0
536,TEX,True,132,132,1.0,132,17279.75,45.25,7.28,0.0
537,TEX,True,127,127,1.0,127,23778.0,73.5,9.18,0.0
538,TEX,True,122,122,1.0,122,18298.75,56.5,9.1,0.0
539,TEX,True,114,114,1.0,114,26530.0,80.25,3.67,0.0
540,TEX,True,119,119,1.0,119,28618.0,81.25,1.52,0.0
541,TEX,True,124,124,1.0,124,27567.5,79.0,2.41,0.0
542,TEX,True,147,147,1.0,147,30901.5,86.75,1.86,0.0
543,TEX,True,109,109,1.0,109,19661.75,54.0,3.01,0.0
544,TEX,True,117,117,1.0,117,21633.25,59.25,4.6,0.0
545,TEX,True,103,103,1.0,103,25735.0,71.25,3.36,0.0
546,TEX,True,107,107,1.0,107,22931.25,65.75,6.19,0.0
547,TEX,True,122,122,1.0,122,20684.0,58.0,3.97,0.0
548,TEX,True,114,114,1.0,114,16387.5,47.25,6.65,0.0
549,TEX,True,142,142,1.0,142,27032.25,80.0,4.97,0.0
550,TEX,True,144,144,1.0,144,23765.25,68.0,3.15,0.0
551,TEX,True,109,109,1.0,109,19820.25,58.75,4.35,0.0
552,TEX,True,106,106,1.0,106,14036.0,40.25,5.7,0.0
553,TEX,True,118,118,1.0,118,25296.25,71.75,5.23,0.0
554,TEX,True,129,129,1.0,129,21521.25,62.0,5.25,0.0
555,TEX,True,130,130,1.0,130,19318.75,56.5,4.9,0.0
556,TEX,True,123,123,1.0,123,27381.5,77.25,3.85,0.0
557,TEX,True,108,108,1.0,108,24714.75,70.0,3.57,0.0
558,TEX,True,116,116,1.0,116,27043.0,69.25,5.22,0.0
559,TEX,True,111,111,1.0,111,23439.5,65.25,8.07,0.0
560,TEX,True,89,89,1.0,89,23502.0,66.25,3.64,0.0
561,TEX,True,95,95,1.0,95,39224.0,87.25,1.97,0.0
562,TEX,True,122,122,1.0,122,21651.0,53.5,10.28,0.0
563,TEX,True,126,126,1.0,126,26204.75,64.5,5.89,0.0
564,TEX,True,131,131,1.0,131,23082.5,66.5,7.59,0.0
565,TEX,True,102,102,1.0,102,20867.25,59.25,2.74,0.0
566,TEX,True,101,101,1.0,101,22850.0,64.0,7.98,0.0
567,TEX,True,144,144,1.0,144,28754.75,69.5,3.94,0.0
568,TEX,True,105,105,1.0,105,25114.25,67.0,1.97,0.0
569,TEX,True,111,111,1.0,111,26219.5,69.75,2.71,0.0
570,TEX,True,117,117,1.0,117,30879.0,75.25,9.79,0.0
571,TEX,True,104,104,1.0,104,34550.0,81.75,2.83,0.0
572,TEX,True,156,156,1.0,156,34195.5,82.5,7.97,0.0
573,TEX,True,113,113,1.0,113,23947.25,56.5,4.39,0.0
574,TEX,True,104,104,1.0,104,19475.5,46.25,5.56,0.0
575,TEX,True,111,111,1.0,111,27181.0,62.0,2.85,0.0
576,TEX,True,94,94,1.0,94,25363.25,63.5,3.35,0.0
577,TEX,True,113,113,1.0,113,27543.25,67.25,3.66,0.0
578,TEX,True,143,143,1.0,143,26582.0,69.5,8.51,0.0
579,TEX,True,106,106,1.0,106,32744.75,84.25,0.05,0.0
580,TEX,True,110,110,1.0,110,26081.25,68.75,2.4,0.0
581,TEX,True,121,121,1.0,121,25695.25,69.25,5.19,0.0
582,TEX,True,103,103,1.0,103,22571.75,63.0,3.79,0.0
583,TEX,True,118,118,1.0,118,29479.25,83.25,1.65,0.0
584,TEX,True,103,103,1.0,103,26667.75,75.0,1.94,0.0
585,TEX,True,114,114,1.0,114,24423.75,70.75,3.69,0.0
586,TEX,True,112,112,1.0,112,25900.0,72.5,2.28,0.0
587,TEX,True,117,117,1.0,117,21854.25,65.75,5.02,0.0
588,TEX,True,115,115,1.0,115,26948.25,76.75,4.41,0.0
589,TEX,True,122,122,1.0,122,29129.5,80.0,1.85,0.0
590,TEX,True,139,139,1.0,139,31247.0,89.0,6.24,0.0
591,TEX,True,101,101,1.0,101,23859.0,64.5,4.22,0.0
592,TEX,True,117,117,1.0,117,22372.25,64.25,3.07,0.0
593,TEX,True,112,112,1.0,112,21429.0,57.75,3.63,0.0
594,TEX,True,125,125,1.0,125,28961.25,67.0,2.39,0.0
595,TEX,True,100,100,1.0,100,22105.25,53.75,5.83,0.0
596,TEX,True,125,125,1.0,125,30096.0,70.5,4.24,0.0
597,TEX,True,114,114,1.0,114,25463.25,59.0,10.73,0.0
598,TEX,True,105,105,1.0,105,32107.5,74.75,3.11,0.0
599,TEX,True,121,121,1.0,121,32279.0,73.5,5.78,0.0
600,TEX,True,104,104,1.0,104,35251.5,79.5,3.85,0.0
601,TEX,True,114,114,1.0,114,23776.5,55.5,6.62,0.0
602,TEX,True,130,130,1.0,130,35048.75,83.5,7.1,0.0
603,TEX,True,123,123,1.0,123,29276.75,73.0,3.24,0.0
604,TEX,True,156,156,1.0,156,36398.75,88.0,2.97,0.0
605,TEX,True,96,96,1.0,96,27766.5,71.75,2.45,0.0
606,TEX,True,135,135,1.0,135,29230.0,69.0,7.23,0.0
607,TEX,True,100,100,1.0,100,29146.25,72.0,4.7,0.0
608,TEX,True,109,109,1.0,109,24123.75,61.25,5.48,0.0
609,TEX,True,98,98,1.0,98,25253.25,55.25,3.17,0.0
610,TEX,True,110,110,1.0,110,26726.25,56.75,1.9,0.0
611,TEX,True,124,124,1.0,124,37709.0,78.0,2.71,0.0
612,TEX,True,107,107,1.0,107,27980.0,61.0,6.53,0.0
613,TEX,True,111,111,1.0,111,32467.75,70.0,6.2,0.0
614,TEX,True,122,122,1.0,122,34881.75,75.75,7.37,0.0
615,TEX,True,123,123,1.0,123,41502.75,88.0,1.42,0.0
616,TEX,True,112,112,1.0,112,37987.0,81.0,3.86,0.0
617,TEX,True,128,128,1.0,128,37892.5,81.5,4.91,0.0
618,TEX,True,102,102,1.0,102,32343.25,69.75,3.32,0.0
619,TEX,True,117,117,1.0,117,25811.0,56.0,4.79,0.0
620,TEX,True,104,104,1.0,104,26382.75,57.25,3.99,0.0
621,TEX,True,92,92,1.0,92,26392.0,60.0,4.78,0.0
622,TEX,True,127,127,1.0,127,30553.0,71.0,4.79,0.0
623,TEX,True,98,98,1.0,98,27767.25,62.75,1.75,0.0
624,TEX,True,122,122,1.0,122,28426.75,75.0,7.09,0.0
625,TEX,True,116,116,1.0,116,28363.0,73.75,6.58,0.0
626,TEX,True,118,118,1.0,118,18187.75,49.0,7.81,0.0
627,TEX,True,167,167,1.0,167,30349.5,103.0,7.01,0.0
628,TEX,True,111,111,1.0,111,17120.5,58.75,8.1,0.0
629,TEX,True,114,114,1.0,114,24862.25,79.0,7.53,0.0
630,TEX,True,92,92,1.0,92,18414.5,61.0,4.45,0.0
631,TEX,True,117,117,1.0,117,22256.0,71.75,5.43,0.0
632,TEX,True,129,129,1.0,129,27278.0,85.25,4.87,0.0
633,TEX,True,113,113,1.0,113,22630.75,71.5,8.64,0.0
634,TEX,True,99,99,1.0,99,15008.0,51.0,8.31,0.0
635,TEX,True,129,129,1.0,129,26292.5,84.75,5.88,0.0
636,TEX,True,133,133,1.0,133,26348.25,85.5,5.76,0.0
637,TEX,True,109,109,1.0,109,18374.0,60.5,6.08,0.0
638,TEX,True,112,112,1.0,112,17376.0,57.25,8.07,0.0
639,TEX,True,110,110,1.0,110,23972.75,65.75,3.56,0.0
640,TEX,True,140,140,1.0,140,29660.0,83.5,3.25,0.0
641,TEX,True,114,114,1.0,114,24692.0,68.5,4.34,0.0
642,TEX,True,113,113,1.0,113,30276.5,68.25,0.6,0.0
643,TEX,True,116,116,1.0,116,37850.0,85.0,0.13,0.0
644,TEX,True,110,110,1.0,110,33855.25,79.5,2.79,0.0
645,TEX,True,101,101,1.0,101,23779.0,57.25,5.12,0.0
646,TEX,True,117,117,1.0,117,31790.75,73.0,2.96,0.0
647,TEX,True,124,124,1.0,124,22097.5,51.25,3.65,0.0
648,TEX,True,149,149,1.0,149,38998.0,88.0,7.41,0.0
649,TEX,True,102,102,1.0,102,33153.75,74.5,3.31,0.0
650,TEX,True,117,117,1.0,117,30278.0,70.25,7.59,0.0
651,TEX,True,122,122,1.0,122,26092.75,62.0,6.12,0.0
652,TEX,True,105,105,1.0,105,26358.5,62.25,6.08,0.0
653,TEX,True,108,108,1.0,108,22340.75,52.0,3.93,0.0
654,TEX,True,100,100,1.0,100,21325.25,50.25,3.82,0.0
655,TEX,True,104,104,1.0,104,28870.0,68.25,2.64,0.0
656,TEX,True,98,98,1.0,98,25857.5,62.25,6.14,0.0
657,TEX,True,113,113,1.0,113,22424.75,53.5,5.62,0.0
658,TEX,True,109,109,1.0,109,26407.5,62.25,2.97,0.0
659,TEX,True,92,92,1.0,92,23025.25,55.25,3.25,0.0
660,TEX,True,131,131,1.0,131,24925.5,60.5,3.99,0.0
661,TEX,True,100,100,1.0,100,27076.25,67.75,4.33,0.0
662,TEX,True,128,128,1.0,128,24494.0,60.5,4.86,0.0
663,TEX,True,103,103,1.0,103,21523.75,56.25,11.41,0.0
664,TEX,True,135,135,1.0,135,31046.75,77.25,7.86,0.0
665,TEX,True,112,112,1.0,112,34305.25,84.75,3.5,0.0
666,TEX,True,110,110,1.0,110,24591.75,60.5,7.82,0.0
667,TEX,True,112,112,1.0,112,34288.25,81.75,4.46,0.0
668,TEX,True,119,119,1.0,119,31664.5,77.5,5.4,0.0
669,TEX,True,115,115,1.0,115,18947.5,54.5,6.41,0.0
670,TEX,True,123,123,1.0,123,21489.0,64.0,6.29,0.0
671,TEX,True,104,104,1.0,104,21354.25,63.5,8.04,0.0
672,TEX,True,115,115,1.0,115,24127.0,67.25,2.96,0.0
673,TEX,True,118,118,1.0,118,22990.0,64.25,4.3,0.0
674,TEX,True,122,122,1.0,122,20827.0,58.0,3.15,0.0
675,TEX,True,146,146,1.0,146,24711.25,70.75,5.42,0.0
676,TEX,True,107,107,1.0,107,16743.75,48.5,7.66,0.0
677,TEX,True,103,103,1.0,103,18598.25,53.5,3.8,0.0
678,TEX,True,121,121,1.0,121,21302.5,62.25,6.91,0.0
679,TEX,True,125,125,1.0,125,21472.0,63.25,8.19,0.0
680,TEX,True,123,123,1.0,123,26022.25,75.25,5.37,0.0
681,TEX,True,145,145,1.0,145,27516.25,76.0,4.81,0.0
682,TEX,True,111,111,1.0,111,22052.25,63.25,8.48,0.0
683,TEX,True,126,126,1.0,126,28138.25,75.25,5.87,0.0
684,TEX,True,121,121,1.0,121,27359.75,69.5,5.12,0.0
685,TEX,True,96,96,1.0,96,22459.25,60.5,4.38,0.0
686,TEX,True,112,112,1.0,112,23705.5,60.25,4.36,0.0
687,TEX,True,105,105,1.0,105,24779.0,62.0,4.72,0.0
688,TEX,True,115,115,1.0,115,33367.25,79.75,1.87,0.0
689,TEX,True,140,140,1.0,140,26982.75,66.25,3.77,0.0
690,TEX,True,115,115,1.0,115,31179.0,75.5,2.08,0.0
691,TEX,True,97,97,1.0,97,29843.0,74.25,0.09,0.0
692,TEX,True,116,116,1.0,116,24096.75,59.0,2.57,0.0
693,TEX,True,174,174,1.0,174,32210.5,82.75,7.67,0.0
694,TEX,True,100,100,1.0,100,25817.0,64.5,5.86,0.0
695,TEX,True,113,113,1.0,113,31722.0,74.5,3.49,0.0
696,TEX,True,131,131,1.0,131,37754.25,95.75,3.63,0.0
697,TEX,True,135,135,1.0,135,28479.0,73.25,5.84,0.0
698,TEX,True,133,133,1.0,133,27077.0,68.75,7.2,0.0
699,TEX,True,120,120,1.0,120,31750.75,80.25,4.98,0.0
700,TEX,True,114,114,1.0,114,25453.0,64.75,5.05,0.0
701,TEX,True,97,97,1.0,97,21141.5,55.0,4.61,0.0
702,TEX,True,125,125,1.0,125,26213.25,70.25,5.01,0.0
703,TEX,True,130,130,1.0,130,26839.0,71.5,3.92,0.0
704,TEX,True,145,145,1.0,145,24190.75,64.5,4.22,0.0
705,TEX,True,110,110,1.0,110,26290.0,67.75,1.66,0.0
706,TEX,True,123,123,1.0,123,21894.25,59.25,4.24,0.0
707,TEX,True,112,112,1.0,112,32240.25,84.25,1.49,0.0
708,TEX,True,97,97,1.0,97,21046.75,57.5,2.94,0.0
709,TEX,True,101,101,1.0,101,23832.0,64.75,2.79,0.0
710,TEX,True,114,114,1.0,114,18993.75,51.75,4.72,0.0
711,TEX,True,100,100,1.0,100,18193.0,50.0,4.66,0.0
712,TEX,True,103,103,1.0,103,20162.5,54.0,3.13,0.0
713,TEX,True,129,129,1.0,129,26072.0,65.25,3.13,0.0
714,TEX,True,101,101,1.0,101,25306.75,60.0,4.6,0.0
715,TEX,True,137,137,1.0,137,40625.25,94.25,3.09,0.0
716,TEX,True,129,129,1.0,129,37465.5,87.25,3.05,0.0
717,TEX,True,119,119,1.0,119,24468.0,56.5,6.17,0.0
718,TEX,True,113,113,1.0,113,30506.25,69.5,4.31,0.0
719,TEX,True,124,124,1.0,124,24023.25,55.0,5.14,0.0
720,TEX,True,94,94,1.0,94,18870.5,47.75,8.81,0.0
721,TEX,True,135,135,1.0,135,32357.5,79.5,5.66,0.0
722,TEX,True,117,117,1.0,117,30604.0,75.0,4.22,0.0
723,TEX,True,112,112,1.0,112,25918.75,64.25,5.43,0.0
724,TEX,True,129,129,1.0,129,31980.5,78.0,4.81,0.0
725,TEX,True,120,120,1.0,120,30274.0,74.25,5.76,0.0
726,TEX,True,111,111,1.0,111,20801.25,52.75,13.87,0.0
727,TEX,True,132,132,1.0,132,34947.25,81.5,5.12,0.0
728,TEX,True,106,106,1.0,106,17543.5,44.75,8.95,0.0
729,TEX,True,138,138,1.0,138,32175.75,70.75,7.93,0.0
730,TEX,True,99,99,1.0,99,26749.25,62.25,7.58,0.0
731,TEX,True,117,117,1.0,117,29830.5,67.5,8.6,0.0
732,TEX,True,140,140,1.0,140,36035.75,83.5,8.85,0.0
733,TEX,True,127,127,1.0,127,29738.5,70.75,10.1,0.0
734,TEX,True,115,115,1.0,115,22564.5,55.25,10.76,0.0
735,TEX,True,110,110,1.0,110,27104.0,63.5,4.78,0.0
736,TEX,True,94,94,1.0,94,24701.5,58.5,6.52,0.0
737,TEX,True,182,182,1.0,182,38586.0,90.0,6.5,0.0
738,TEX,True,121,121,1.0,121,32045.25,69.75,3.07,0.0
739,TEX,True,130,130,1.0,130,26141.5,56.5,2.82,0.0
740,TEX,True,120,120,1.0,120,31203.0,67.0,2.91,0.0
741,TEX,True,121,121,1.0,121,29582.0,63.0,5.37,0.0
742,TEX,True,109,109,1.0,109,24178.75,52.0,6.43,0.0
743,TEX,True,138,138,1.0,138,42689.25,88.5,4.3,0.0
744,TEX,True,113,113,1.0,113,39683.5,86.75,3.01,0.0
745,TEX,True,91,91,1.0,91,28547.25,64.5,6.59,0.0
746,TEX,True,106,106,1.0,106,30168.75,68.0,2.77,0.0
747,TEX,True,125,125,1.0,125,26327.0,74.5,12.06,0.0
748,TEX,True,90,90,1.0,90,19192.0,58.25,17.12,0.0
749,TEX,True,104,104,1.0,104,20218.5,61.5,15.55,0.0
750,TEX,True,156,156,1.0,156,28897.25,82.0,10.53,0.0
751,TEX,True,103,103,1.0,103,23892.5,72.75,8.69,0.0
752,TEX,True,128,128,1.0,128,19256.0,61.0,14.64,0.0
753,TEX,True,119,119,1.0,119,30341.75,88.0,7.63,0.0
754,TEX,True,136,136,1.0,136,23318.75,68.5,12.07,0.0
755,TEX,True,130,130,1.0,130,29218.0,86.75,6.8,0.0
756,TEX,True,136,136,1.0,136,29935.0,85.0,6.0,0.0
757,TEX,True,118,118,1.0,118,24048.75,70.0,14.46,0.0
758,TEX,True,109,109,1.0,109,19517.25,58.75,12.34,0.0
759,TEX,True,111,111,1.0,111,19458.0,55.0,12.56,0.0
760,TEX,True,107,107,1.0,107,28485.25,77.5,4.27,0.0
761,TEX,True,112,112,1.0,112,31038.5,83.25,5.23,0.0
762,TEX,True,116,116,1.0,116,28386.75,68.0,3.86,0.0
763,TEX,True,114,114,1.0,114,26009.25,61.0,4.06,0.0
764,TEX,True,103,103,1.0,103,23653.5,58.5,5.73,0.0
765,TEX,True,110,110,1.0,110,25999.0,69.25,7.47,0.0
766,TEX,True,105,105,1.0,105,26990.25,71.75,7.08,0.0
767,TEX,True,106,106,1.0,106,30121.25,79.75,4.2,0.0
768,TEX,True,87,87,1.0,87,20331.0,66.75,6.0,0.0
769,TEX,True,109,109,1.0,109,24282.0,76.0,6.46,0.0
770,TEX,True,112,112,1.0,112,22716.25,70.0,8.94,0.0
771,TEX,True,110,110,1.0,110,20004.75,57.25,5.84,0.0
772,TEX,True,112,112,1.0,112,31700.25,84.75,2.72,0.0
773,TEX,True,130,130,1.0,130,25081.25,68.5,7.16,0.0
774,TEX,True,135,135,1.0,135,34422.75,82.25,3.98,0.0
775,TEX,True,131,131,1.0,131,22043.25,54.0,7.59,0.0
776,TEX,True,98,98,1.0,98,22925.5,57.0,6.99,0.0
777,TEX,True,110,110,1.0,110,20986.5,52.25,11.21,0.0
778,TEX,True,126,126,1.0,126,25829.25,63.0,6.43,0.0
779,TEX,True,109,109,1.0,109,23611.25,57.75,7.51,0.0
780,TEX,True,123,123,1.0,123,16363.25,47.25,11.29,0.0
781,TEX,True,117,117,1.0,117,24706.75,68.5,8.23,0.0
782,TEX,True,95,95,1.0,95,27966.5,74.75,3.78,0.0
783,TEX,True,110,110,1.0,110,22743.5,67.5,5.69,0.0
784,TEX,True,116,116,1.0,116,17307.0,50.5,4.48,0.0
785,TEX,True,97,97,1.0,97,21096.5,63.0,2.4,0.0
786,TEX,True,101,101,1.0,101,20819.25,57.0,4.08,0.0
787,TEX,True,122,122,1.0,122,22799.0,60.5,3.28,0.0
788,TEX,True,104,104,1.0,104,26784.0,73.5,4.53,0.0
789,TEX,True,121,121,1.0,121,21596.75,58.5,7.29,0.0
790,TEX,True,122,122,1.0,122,28906.0,77.0,7.47,0.0
791,TEX,True,96,96,1.0,96,21277.25,59.5,3.28,0.0
792,TEX,True,171,171,1.0,171,23910.25,73.0,10.64,0.0
793,TEX,True,132,132,1.0,132,30486.5,89.75,6.81,0.0
794,TEX,True,118,118,1.0,118,19315.0,61.25,16.38,0.0
795,TEX,True,119,119,1.0,119,23647.25,61.5,2.96,0.0
796,TEX,True,116,116,1.0,116,18051.75,48.75,3.46,0.0
797,TEX,True,106,106,1.0,106,29385.25,79.0,3.1,0.0
798,TEX,True,124,124,1.0,124,38723.0,80.75,4.23,0.0
799,TEX,True,123,123,1.0,123,38834.5,78.5,1.12,0.0
800,TEX,True,111,111,1.0,111,33838.25,70.5,3.01,0.0
801,TEX,True,112,112,1.0,112,32700.5,72.25,6.19,0.0
802,TEX,True,129,129,1.0,129,30315.25,68.75,8.38,0.0
803,TEX,True,149,149,1.0,149,34041.25,76.75,7.07,0.0
804,TEX,True,111,111,1.0,111,26591.5,60.0,3.94,0.0
805,TEX,True,99,99,1.0,99,23718.0,60.25,7.24,0.0
806,TEX,True,158,158,1.0,158,32175.5,78.0,9.89,0.0
807,TEX,True,130,130,1.0,130,28708.0,63.0,8.37,0.0
808,TEX,True,110,110,1.0,110,25805.75,60.75,9.87,0.0
809,TEX,True,101,101,1.0,101,25493.5,64.25,11.07,0.0
810,TEX,True,118,118,1.0,118,22914.75,55.0,16.21,0.0
811,TEX,True,134,134,1.0,134,24728.0,59.5,11.42,0.0
812,TEX,True,94,94,1.0,94,25830.0,63.0,10.21,0.0
813,TEX,True,126,126,1.0,126,27201.75,64.25,11.61,0.0
814,TEX,True,162,162,1.0,162,32111.75,84.25,18.7,0.0
815,TEX,True,133,133,1.0,133,26448.75,66.75,9.4,0.0
816,TEX,True,124,124,1.0,124,22072.0,56.75,14.44,0.0
817,TEX,True,117,117,1.0,117,24430.25,58.25,14.27,0.0
818,TEX,True,108,108,1.0,108,23787.25,60.0,11.7,0.0
819,TEX,True,136,136,1.0,136,28961.75,64.75,8.0,0.0
820,TEX,True,99,99,1.0,99,24827.0,60.0,13.95,0.0
821,TEX,True,126,126,1.0,126,25978.0,62.25,11.51,0.0
822,TEX,True,115,115,1.0,115,33904.25,81.75,5.38,0.0
823,TEX,True,107,107,1.0,107,23835.5,63.0,17.37,0.0
824,TEX,True,120,120,1.0,120,28761.5,74.25,13.21,0.0
825,TEX,True,110,110,1.0,110,20144.75,54.75,13.61,0.0
826,TEX,True,86,86,1.0,86,29756.0,72.75,2.71,0.0
827,TEX,True,130,130,1.0,130,23300.0,65.25,16.48,0.0
828,TEX,True,103,103,1.0,103,20315.25,62.25,5.9,0.0
829,TEX,True,110,110,1.0,110,32252.0,93.0,4.93,0.0
830,TEX,True,125,125,1.0,125,23001.75,68.5,11.83,0.0
831,TEX,True,127,127,1.0,127,18178.75,47.75,10.31,0.0
832,TEX,True,168,168,1.0,168,35806.5,91.5,8.09,0.0
833,TEX,True,108,108,1.0,108,25564.25,64.5,4.66,0.0
834,TEX,True,110,110,1.0,110,28946.5,69.5,6.88,0.0
835,TEX,True,115,115,1.0,115,28686.0,68.75,4.58,0.0
836,TEX,True,117,117,1.0,117,25935.0,62.75,9.6,0.0
837,TEX,True,104,104,1.0,104,26628.0,65.5,4.86,0.0
838,TEX,True,131,131,1.0,131,35358.25,83.75,5.21,0.0
839,TEX,True,128,128,1.0,128,28849.75,66.0,5.4,0.0
840,TEX,True,112,112,1.0,112,32336.75,74.0,6.43,0.0
841,TEX,True,116,116,1.0,116,24315.75,58.75,15.89,0.0
842,TEX,True,109,109,1.0,109,31691.25,73.0,4.99,0.0
843,TEX,True,101,101,1.0,101,18705.25,47.0,9.37,0.0
844,TEX,True,118,118,1.0,118,26372.75,63.75,11.66,0.0
845,TEX,True,125,125,1.0,125,30377.75,74.5,10.49,0.0
846,TEX,True,128,128,1.0,128,28333.75,78.75,9.55,0.0
847,TEX,True,106,106,1.0,106,22171.25,60.0,13.0,0.0
848,TEX,True,133,133,1.0,133,32290.25,87.25,6.22,0.0
849,TEX,True,130,130,1.0,130,23193.5,68.75,9.04,0.0
850,TEX,True,112,112,1.0,112,21713.5,62.0,8.22,0.0
851,TEX,True,100,100,1.0,100,21340.75,61.0,6.26,0.0
852,TEX,True,101,101,1.0,101,23529.25,74.0,5.37,0.0
853,TEX,True,98,98,1.0,98,12724.25,41.75,8.95,0.0
854,TEX,True,106,106,1.0,106,16945.25,54.5,8.83,0.0
855,TEX,True,96,96,1.0,96,19574.25,65.25,7.46,0.0
856,TEX,True,124,124,1.0,124,21381.0,70.5,7.91,0.0
857,TEX,True,122,122,1.0,122,16412.0,55.75,8.86,0.0
858,TEX,True,118,118,1.0,118,26435.25,80.5,6.9,0.0
859,TEX,True,143,143,1.0,143,24641.25,74.5,4.66,0.0
860,TEX,True,122,122,1.0,122,19527.0,62.5,8.07,0.0
861,TEX,True,163,163,1.0,163,31424.75,93.0,7.43,0.0
862,TEX,True,121,121,1.0,121,33520.75,85.75,4.75,0.0
863,TEX,True,112,112,1.0,112,21574.0,55.25,4.71,0.0
864,TEX,True,120,120,1.0,120,25443.0,75.5,8.31,0.0
865,TEX,True,111,111,1.0,111,26510.75,77.75,5.39,0.0
866,TEX,True,153,153,1.0,153,21692.5,68.75,14.64,0.0
867,TEX,True,130,130,1.0,130,17166.5,63.5,16.4,0.0
868,TEX,True,160,160,1.0,160,25269.75,96.5,11.64,0.0
869,TEX,True,114,114,1.0,114,22059.25,72.0,4.16,0.0
870,TEX,True,113,113,1.0,113,15981.0,73.25,15.13,0.0
871,TEX,True,126,126,1.0,126,18587.25,82.0,8.05,0.0
872,TEX,True,116,116,1.0,116,10917.75,53.25,17.8,0.0
873,TEX,True,152,152,1.0,152,22739.5,95.5,7.53,0.0
874,TEX,True,125,125,1.0,125,18689.25,79.25,6.16,0.0
875,TEX,True,132,132,1.0,132,20860.5,89.25,5.47,0.0
876,TEX,True,97,97,1.0,97,15473.5,65.0,6.91,0.0
877,TEX,True,111,111,1.0,111,14053.5,57.0,8.54,0.0
878,TEX,True,129,129,1.0,129,20547.75,80.75,8.91,0.0
879,TEX,True,99,99,1.0,99,15532.25,58.5,13.93,0.0
880,TEX,True,149,149,1.0,149,20258.5,72.25,10.85,0.0
881,TEX,True,153,153,1.0,153,24374.5,85.0,9.95,0.0
882,TEX,True,111,111,1.0,111,17340.75,58.5,8.95,0.0
883,TEX,True,119,119,1.0,119,23926.75,78.0,2.26,0.0
884,TEX,True,101,101,1.0,101,29377.25,97.5,2.7,0.0
885,TEX,True,121,121,1.0,121,21142.0,56.75,7.48,0.0
886,TEX,True,126,126,1.0,126,26194.25,69.5,5.94,0.0
887,TEX,True,124,124,1.0,124,28982.25,74.5,6.05,0.0
888,TEX,True,105,105,1.0,105,26844.5,67.0,4.4,0.0
889,TEX,True,109,109,1.0,109,24000.5,60.75,6.13,0.0
890,TEX,True,130,130,1.0,130,30752.25,80.5,5.03,0.0
891,TEX,True,128,128,1.0,128,24359.75,76.75,6.63,0.0
892,TEX,True,118,118,1.0,118,17342.0,54.75,8.15,0.0
893,TEX,True,149,149,1.0,149,21255.0,66.5,7.38,0.0
894,TEX,True,119,119,1.0,119,37441.75,97.25,2.86,0.0
895,TEX,True,102,102,1.0,102,19344.25,51.0,6.04,0.0
896,TEX,True,124,124,1.0,124,21286.5,58.75,8.46,0.0
897,TEX,True,122,122,1.0,122,34741.25,76.75,4.78,0.0
898,TEX,True,140,140,1.0,140,35377.75,77.5,6.77,0.0
899,TEX,True,103,103,1.0,103,26404.0,60.75,6.52,0.0
900,TEX,True,117,117,1.0,117,19188.25,55.5,13.74,0.0
901,TEX,True,96,96,1.0,96,19717.5,54.5,15.7,0.0
902,TEX,True,151,151,1.0,151,23856.5,71.0,18.28,0.0
903,TEX,True,107,107,1.0,107,22028.5,69.25,3.39,0.0
904,TEX,True,133,133,1.0,133,24556.0,80.25,7.21,0.0
905,TEX,True,132,132,1.0,132,24025.0,77.5,5.19,0.0
906,TEX,True,138,138,1.0,138,24042.5,81.0,4.98,0.0
907,TEX,True,98,98,1.0,98,21922.75,73.75,3.34,0.0
908,TEX,True,99,99,1.0,99,18530.25,62.0,4.92,0.0
909,TEX,True,120,120,1.0,120,21979.75,69.25,3.71,0.0
910,TEX,True,122,122,1.0,122,29796.75,86.25,0.83,0.0
911,TEX,True,104,104,1.0,104,24194.0,80.25,5.72,0.0
912,TEX,True,134,134,1.0,134,32231.25,77.25,4.22,0.0
913,TEX,True,118,118,1.0,118,38837.75,91.5,3.2,0.0
914,TEX,True,97,97,1.0,97,20158.0,49.5,4.24,0.0
915,TEX,True,130,130,1.0,130,25752.5,67.0,13.04,0.0
916,TEX,True,119,119,1.0,119,25674.0,63.75,10.57,0.0
917,TEX,True,150,150,1.0,150,28904.5,77.5,14.67,0.0
918,TEX,True,112,112,1.0,112,21993.25,68.25,7.79,0.0
919,TEX,True,104,104,1.0,104,20616.25,63.0,6.95,0.0
920,TEX,True,111,111,1.0,111,21530.75,66.75,8.97,0.0
921,TEX,True,148,148,1.0,148,24000.0,80.75,9.93,0.0
922,TEX,True,110,110,1.0,110,17551.5,59.0,10.72,0.0
923,TEX,True,138,138,1.0,138,14604.75,50.5,14.62,0.0
924,TEX,True,96,96,1.0,96,16068.75,50.0,7.44,0.0
925,TEX,True,129,129,1.0,129,26154.25,77.0,5.77,0.0
926,TEX,True,120,120,1.0,120,28819.25,82.75,5.42,0.0
927,TEX,True,110,110,1.0,110,23428.5,64.25,9.31,0.0
928,TEX,True,112,112,1.0,112,29558.0,78.25,5.83,0.0
929,TEX,True,118,118,1.0,118,24010.0,69.25,9.3,0.0
930,TEX,True,128,128,1.0,128,24778.0,84.75,6.07,0.0
931,TEX,True,147,147,1.0,147,27365.5,90.25,4.33,0.0
932,TEX,True,105,105,1.0,105,22511.0,72.25,0.12,0.0
933,TEX,True,118,118,1.0,118,29287.25,76.0,3.12,0.0
934,TEX,True,104,104,1.0,104,22105.25,60.0,5.42,0.0
935,TEX,True,129,129,1.0,129,33083.75,82.0,2.15,0.0
936,TEX,True,107,107,1.0,107,26220.25,72.75,5.46,0.0
937,TEX,True,102,102,1.0,102,27443.5,76.5,5.35,0.0
938,TEX,True,83,83,1.0,83,26866.5,73.75,1.21,0.0
939,TEX,True,115,115,1.0,115,20639.5,57.0,14.28,0.0
940,TEX,True,156,156,1.0,156,30576.25,76.0,10.34,0.0
941,TEX,True,109,109,1.0,109,29782.5,77.0,7.03,0.0
942,TEX,True,110,110,1.0,110,27262.25,63.5,10.63,0.0
943,TEX,True,158,158,1.0,158,36934.75,82.5,9.72,0.0
944,TEX,True,108,108,1.0,108,35580.0,81.5,3.05,0.0
945,TEX,True,129,129,1.0,129,33752.0,84.0,17.01,0.0
946,TEX,True,124,124,1.0,124,32483.0,79.25,10.19,0.0
947,TEX,True,118,118,1.0,118,23876.0,60.25,13.35,0.0
948,TEX,True,120,120,1.0,120,18004.0,66.5,10.14,0.0
949,TEX,True,100,100,1.0,100,14024.75,53.25,8.61,0.0
950,TEX,True,100,100,1.0,100,15471.0,58.25,13.38,0.0
951,TEX,True,113,113,1.0,113,15125.75,44.75,4.63,0.0
952,TEX,True,96,96,1.0,96,13678.25,50.0,6.14,0.0
953,TEX,True,97,97,1.0,97,15815.25,56.75,7.36,0.0
954,TEX,True,160,160,1.0,160,28430.75,97.75,19.66,0.0
955,TEX,True,125,125,1.0,125,22171.75,72.25,18.07,0.0
956,TEX,True,132,132,1.0,132,34645.0,103.5,7.53,0.0
957,TEX,True,141,141,1.0,141,17814.5,76.5,15.87,0.0
958,TEX,True,108,108,1.0,108,15229.5,63.5,17.73,0.0
959,TEX,True,124,124,1.0,124,19285.75,79.25,13.83,0.0
960,TEX,True,103,103,1.0,103,20740.0,82.75,3.48,0.0
961,TEX,True,118,118,1.0,118,19735.5,79.5,9.87,0.0
962,TEX,True,107,107,1.0,107,15983.25,66.5,8.88,0.0
963,TEX,True,114,114,1.0,114,19095.5,55.0,8.33,0.0
964,TEX,True,109,109,1.0,109,20091.25,54.25,3.49,0.0
965,TEX,True,113,113,1.0,113,27823.25,70.5,1.33,0.0
966,TEX,True,89,89,1.0,89,14311.5,54.75,3.52,0.0
967,TEX,True,108,108,1.0,108,15993.5,58.25,5.2,0.0
968,TEX,True,124,124,1.0,124,19785.5,69.0,5.13,0.0
969,TEX,True,113,113,1.0,113,19001.5,65.5,12.07,0.0
970,TEX,True,105,105,1.0,105,16386.75,60.25,10.45,0.0
971,TEX,True,99,99,1.0,99,13976.5,55.0,7.74,0.0
972,TEX,True,107,107,1.0,107,22587.75,78.25,7.67,0.0
973,TEX,True,113,113,1.0,113,18301.75,56.5,8.93,0.0
974,TEX,True,118,118,1.0,118,22278.25,69.5,11.18,0.0
975,TEX,True,147,147,1.0,147,26359.5,67.0,15.05,0.0
976,TEX,True,120,120,1.0,120,25037.5,67.75,13.36,0.0
977,TEX,True,123,123,1.0,123,31814.25,79.5,6.73,0.0
978,TEX,True,116,116,1.0,116,24082.5,74.5,14.24,0.0
979,TEX,True,116,116,1.0,116,22140.5,70.25,18.73,0.0
980,TEX,True,98,98,1.0,98,21484.25,62.25,13.9,0.0
981,TEX,True,127,127,1.0,127,15395.0,82.5,16.92,0.0
982,TEX,True,113,113,1.0,113,9221.25,52.25,23.0,0.0
983,TEX,True,125,125,1.0,125,10952.75,62.5,24.36,0.0
984,TEX,True,130,130,1.0,130,13303.25,78.75,16.47,0.0
985,TEX,True,100,100,1.0,100,8475.5,55.5,14.23,0.0
986,TEX,True,135,135,1.0,135,13764.0,79.75,13.83,0.0
987,TEX,True,120,120,1.0,120,25735.0,78.75,1.7,0.0
988,TEX,True,84,84,1.0,84,14017.25,64.0,5.25,0.0
989,TEX,True,155,155,1.0,155,24527.25,78.0,2.1,0.0
990,TEX,True,132,132,1.0,132,22108.0,76.5,18.51,0.0
991,TEX,True,92,92,1.0,92,17868.5,55.25,15.61,0.0
992,TEX,True,107,107,1.0,107,22119.75,68.75,11.91,0.0
993,TEX,True,118,118,1.0,118,20891.5,86.0,3.05,0.0
994,TEX,True,123,123,1.0,123,15048.75,64.25,9.13,0.0
995,TEX,True,68,68,1.0,68,18906.5,71.0,0.49,0.0
996,TEX,True,128,128,1.0,128,32078.75,82.25,5.31,0.0
997,TEX,True,113,113,1.0,113,19224.75,54.0,2.72,0.0
998,TEX,True,131,131,1.0,131,24552.75,62.25,3.53,0.0
999,TEX,True,117,117,1.0,117,21944.5,69.75,17.6,0.0
1000,TEX,True,107,107,1.0,107,13716.0,47.0,30.07,0.0
1001,TEX,True,116,116,1.0,116,16970.25,55.5,23.01,0.0
1002,TEX,True,108,108,1.0,108,23568.0,58.0,5.46,0.0
1003,TEX,True,143,143,1.0,143,27633.25,73.25,9.58,0.0
1004,TEX,True,111,111,1.0,111,27045.0,75.75,3.81,0.0
1005,TEX,True,88,88,1.0,88,25169.5,62.75,7.55,0.0
1006,TEX,True,142,142,1.0,142,23084.25,59.5,14.54,0.0
1007,TEX,True,103,103,1.0,103,19413.75,52.25,12.25,0.0
1008,TEX,True,102,102,1.0,102,23547.25,60.5,5.1,0.0
1009,TEX,True,99,99,1.0,99,22296.25,58.25,9.01,0.0
1010,TEX,True,113,113,1.0,113,23726.0,60.75,8.65,0.0
1011,TEX,True,98,98,1.0,98,21306.5,58.0,11.83,0.0
1012,TEX,True,90,90,1.0,90,19462.25,53.75,8.76,0.0
1013,TEX,True,139,139,1.0,139,27850.75,79.25,8.93,0.0
1014,TEX,True,109,109,1.0,109,25241.5,61.5,4.23,0.0
1015,TEX,True,95,95,1.0,95,28394.75,70.25,3.36,0.0
1016,TEX,True,131,131,1.0,131,29202.0,67.5,2.87,0.0
1017,TEX,True,116,116,1.0,116,32150.5,84.0,9.07,0.0
1018,TEX,True,100,100,1.0,100,28768.5,76.0,4.47,0.0
1019,TEX,True,118,118,1.0,118,20426.5,52.75,3.63,0.0
1020,TEX,True,110,110,1.0,110,29358.75,68.75,5.31,0.0
1021,TEX,True,105,105,1.0,105,23423.0,55.0,6.95,0.0
1022,TEX,True,109,109,1.0,109,25629.25,60.25,3.28,0.0
1023,TEX,True,119,119,1.0,119,35693.75,73.0,1.63,0.0
1024,TEX,True,97,97,1.0,97,35460.25,71.75,0.9,0.0
1025,TEX,True,113,113,1.0,113,31592.0,64.0,0.75,0.0
1026,TEX,True,122,122,1.0,122,28861.25,86.25,5.38,0.0
1027,TEX,True,126,126,1.0,126,23185.25,73.0,14.74,0.0
1028,TEX,True,109,109,1.0,109,19215.75,59.75,12.72,0.0
1029,TEX,True,118,118,1.0,118,19613.0,67.25,9.12,0.0
1030,TEX,True,109,109,1.0,109,18214.0,61.5,9.4,0.0
1031,TEX,True,126,126,1.0,126,19146.5,65.0,11.4,0.0
1032,TEX,True,119,119,1.0,119,16083.0,54.0,8.99,0.0
1033,TEX,True,97,97,1.0,97,15067.5,60.0,7.86,0.0
1034,TEX,True,93,93,1.0,93,19487.75,75.75,6.01,0.0
1035,TEX,True,113,113,1.0,113,27436.75,82.0,8.15,0.0
1036,TEX,True,102,102,1.0,102,20404.5,62.25,14.91,0.0
1037,TEX,True,117,117,1.0,117,20953.5,68.25,14.71,0.0
1038,TEX,True,122,122,1.0,122,23039.5,91.0,9.74,0.0
1039,TEX,True,102,102,1.0,102,13698.0,57.75,14.51,0.0
1040,TEX,True,138,138,1.0,138,20671.0,86.0,12.78,0.0
1041,TEX,True,108,108,1.0,108,17445.25,62.25,4.43,0.0
1042,TEX,True,112,112,1.0,112,17692.5,63.0,4.77,0.0
1043,TEX,True,96,96,1.0,96,13679.0,48.75,2.89,0.0
1044,TEX,True,142,142,1.0,142,17604.25,57.0,9.93,0.0
1045,TEX,True,101,101,1.0,101,19378.0,53.0,4.69,0.0
1046,TEX,True,116,116,1.0,116,28103.0,69.5,1.88,0.0
1047,TEX,True,137,137,1.0,137,17344.25,72.25,12.17,0.0
1048,TEX,True,111,111,1.0,111,13936.5,56.5,11.04,0.0
1049,TEX,True,141,141,1.0,141,20327.0,82.5,15.9,0.0
1050,TEX,True,132,132,1.0,132,29604.25,75.25,3.23,0.0
1051,TEX,True,114,114,1.0,114,26955.5,76.25,5.24,0.0
1052,TEX,True,115,115,1.0,115,17678.25,51.0,4.44,0.0
1053,TEX,True,105,105,1.0,105,18039.75,54.5,16.33,0.0
1054,TEX,True,150,150,1.0,150,25763.0,85.75,20.52,0.0
1055,TEX,True,141,141,1.0,141,23608.5,78.0,16.51,0.0
1056,TEX,True,110,110,1.0,110,18752.0,50.5,4.11,0.0
1057,TEX,True,117,117,1.0,117,21939.75,74.25,12.0,0.0
1058,TEX,True,103,103,1.0,103,21335.5,71.5,3.62,0.0
1059,TEX,True,140,140,1.0,140,22321.0,65.75,13.69,0.0
1060,TEX,True,112,112,1.0,112,21305.0,62.75,8.28,0.0
1061,TEX,True,107,107,1.0,107,19864.0,59.75,13.66,0.0
1062,TEX,True,120,120,1.0,120,27031.25,72.25,10.66,0.0
1063,TEX,True,99,99,1.0,99,22062.75,60.75,10.74,0.0
1064,TEX,True,112,112,1.0,112,30367.25,78.5,6.3,0.0
1065,TEX,True,151,151,1.0,151,25120.5,79.5,12.88,0.0
1066,TEX,True,102,102,1.0,102,30975.75,88.0,7.32,0.0
1067,TEX,True,119,119,1.0,119,24150.75,70.5,6.81,0.0
1068,TEX,True,116,116,1.0,116,13099.5,60.0,16.17,0.0
1069,TEX,True,135,135,1.0,135,15712.0,73.25,14.48,0.0
1070,TEX,True,143,143,1.0,143,20515.75,90.75,15.52,0.0
1071,TEX,True,132,132,1.0,132,19030.0,67.25,4.82,0.0
1072,TEX,True,166,166,1.0,166,22250.25,79.25,16.97,0.0
1073,TEX,True,112,112,1.0,112,15290.5,61.0,7.65,0.0
1074,TEX,True,117,117,1.0,117,23659.75,63.5,7.39,0.0
1075,TEX,True,111,111,1.0,111,28796.25,75.25,5.31,0.0
1076,TEX,True,78,78,1.0,78,18229.75,48.0,4.73,0.0
1077,TEX,True,98,98,1.0,98,27311.75,57.0,4.99,0.0
1078,TEX,True,76,76,1.0,76,29938.5,59.5,0.8,0.0
1079,TEX,True,102,102,1.0,102,21170.0,45.0,3.58,0.0
0,CAL,True,115,115,1.0,115,14813.0,59.25,20.95,0.0
1,CAL,True,134,134,1.0,134,18956.25,72.0,18.35,0.0
2,CAL,True,116,116,1.0,116,18788.5,71.75,10.89,0.0
3,CAL,True,100,100,1.0,100,13532.0,53.0,16.59,0.0
4,CAL,True,74,74,1.0,74,18717.75,56.75,0.67,0.0
5,CAL,True,120,120,1.0,120,14504.5,56.0,13.95,0.0
6,CAL,True,130,130,1.0,130,20563.5,77.75,10.55,0.0
7,CAL,True,151,151,1.0,151,19568.5,74.5,12.55,0.0
8,CAL,True,124,124,1.0,124,16105.25,63.25,12.22,0.0
9,CAL,True,110,110,1.0,110,15490.5,67.0,10.28,0.0
10,CAL,True,132,132,1.0,132,18768.0,77.25,12.34,0.0
11,CAL,True,123,123,1.0,123,23385.5,92.25,5.56,0.0
12,CAL,True,139,139,1.0,139,19612.25,74.75,10.91,0.0
13,CAL,True,127,127,1.0,127,24496.0,89.5,5.26,0.0
14,CAL,True,112,112,1.0,112,20072.75,77.0,8.31,0.0
15,CAL,True,136,136,1.0,136,17219.0,74.25,15.26,0.0
16,CAL,True,104,104,1.0,104,14691.5,63.5,13.37,0.0
17,CAL,True,152,152,1.0,152,21051.75,86.5,15.61,0.0
18,CAL,True,139,139,1.0,139,15122.5,71.5,15.7,0.0
19,CAL,True,132,132,1.0,132,11108.0,58.25,23.13,0.0
20,CAL,True,115,115,1.0,115,18493.25,84.25,13.4,0.0
21,CAL,True,111,111,1.0,111,15542.75,61.75,13.34,0.0
22,CAL,True,113,113,1.0,113,15751.25,61.75,16.13,0.0
23,CAL,True,95,95,1.0,95,20690.0,76.75,5.73,0.0
24,CAL,True,117,117,1.0,117,15907.25,66.25,23.42,0.0
25,CAL,True,109,109,1.0,109,15514.5,65.0,15.9,0.0
26,CAL,True,116,116,1.0,116,13376.75,58.5,15.0,0.0
27,CAL,True,110,110,1.0,110,10514.0,50.25,21.43,0.0
28,CAL,True,144,144,1.0,144,22324.0,87.25,12.63,0.0
29,CAL,True,103,103,1.0,103,13898.5,61.5,11.45,0.0
30,CAL,True,104,104,1.0,104,13356.75,59.25,21.23,0.0
31,CAL,True,104,104,1.0,104,18694.5,76.25,7.46,0.0
32,CAL,True,136,136,1.0,136,17230.25,69.25,12.74,0.0
33,CAL,True,117,117,1.0,117,20002.25,73.75,11.01,0.0
34,CAL,True,107,107,1.0,107,12796.5,52.0,15.27,0.0
35,CAL,True,150,150,1.0,150,19480.25,71.5,14.38,0.0
36,CAL,True,101,101,1.0,101,12970.75,53.0,11.63,0.0
37,CAL,True,106,106,1.0,106,14380.0,57.75,14.1,0.0
38,CAL,True,109,109,1.0,109,16896.5,65.5,10.8,0.0
39,CAL,True,99,99,1.0,99,17408.0,71.5,6.99,0.0
40,CAL,True,146,146,1.0,146,23180.75,88.25,6.23,0.0
41,CAL,True,112,112,1.0,112,16192.25,67.75,13.17,0.0
42,CAL,True,160,160,1.0,160,28070.0,88.75,3.63,0.0
43,CAL,True,103,103,1.0,103,16259.25,58.0,4.61,0.0
44,CAL,True,103,103,1.0,103,23473.75,79.5,2.43,0.0
45,CAL,True,121,121,1.0,121,17834.0,62.25,11.52,0.0
46,CAL,True,115,115,1.0,115,28863.5,92.5,5.41,0.0
47,CAL,True,127,127,1.0,127,18488.25,64.25,17.9,0.0
48,CAL,True,114,114,1.0,114,14584.25,56.75,15.1,0.0
49,CAL,True,132,132,1.0,132,17899.0,67.0,13.93,0.0
50,CAL,True,125,125,1.0,125,19826.0,73.25,9.98,0.0
51,CAL,True,108,108,1.0,108,19710.5,69.25,9.6,0.0
52,CAL,True,111,111,1.0,111,25607.25,86.0,3.14,0.0
53,CAL,True,161,161,1.0,161,26355.5,87.0,7.04,0.0
54,CAL,True,109,109,1.0,109,19089.0,58.75,7.46,0.0
55,CAL,True,109,109,1.0,109,20652.25,63.0,5.85,0.0
56,CAL,True,149,149,1.0,149,18302.25,55.0,6.29,0.0
57,CAL,True,113,113,1.0,113,15451.0,48.5,7.87,0.0
58,CAL,True,116,116,1.0,116,28057.0,83.25,2.96,0.0
59,CAL,True,106,106,1.0,106,24631.75,73.75,1.7,0.0
60,CAL,True,108,108,1.0,108,19354.0,67.25,6.47,0.0
61,CAL,True,111,111,1.0,111,23456.0,78.75,6.62,0.0
62,CAL,True,95,95,1.0,95,25625.5,82.5,4.9,0.0
63,CAL,True,154,154,1.0,154,32020.0,92.25,1.63,0.0
64,CAL,True,123,123,1.0,123,26850.75,77.5,1.92,0.0
65,CAL,True,117,117,1.0,117,17769.25,51.75,1.35,0.0
66,CAL,True,131,131,1.0,131,20028.75,73.75,6.92,0.0
67,CAL,True,153,153,1.0,153,22677.5,81.25,12.01,0.0
68,CAL,True,110,110,1.0,110,11682.25,48.0,18.68,0.0
69,CAL,True,153,153,1.0,153,21750.5,68.75,6.2,0.0
70,CAL,True,104,104,1.0,104,16507.25,52.75,5.32,0.0
71,CAL,True,108,108,1.0,108,21880.5,68.75,4.7,0.0
72,CAL,True,142,142,1.0,142,20763.75,84.75,11.88,0.0
73,CAL,True,115,115,1.0,115,17711.25,75.75,10.79,0.0
74,CAL,True,124,124,1.0,124,16470.25,71.75,14.3,0.0
75,CAL,True,126,126,1.0,126,27020.0,99.25,5.96,0.0
76,CAL,True,100,100,1.0,100,24325.75,89.5,1.38,0.0
77,CAL,True,128,128,1.0,128,17820.5,71.5,14.05,0.0
78,CAL,True,110,110,1.0,110,12667.25,59.25,32.84,0.0
79,CAL,True,99,99,1.0,99,11530.25,55.5,23.08,0.0
80,CAL,True,116,116,1.0,116,16871.0,72.0,17.43,0.0
81,CAL,True,132,132,1.0,132,17046.25,74.25,20.8,0.0
82,CAL,True,123,123,1.0,123,15095.0,64.75,21.59,0.0
83,CAL,True,124,124,1.0,124,14259.75,66.25,18.94,0.0
84,CAL,True,126,126,1.0,126,18260.75,77.25,11.91,0.0
85,CAL,True,128,128,1.0,128,11596.0,57.0,24.19,0.0
86,CAL,True,119,119,1.0,119,16676.5,72.75,14.8,0.0
87,CAL,True,112,112,1.0,112,11480.0,55.5,24.04,0.0
88,CAL,True,127,127,1.0,127,15669.0,68.25,16.83,0.0
89,CAL,True,134,134,1.0,134,15536.5,67.75,13.62,0.0
90,CAL,True,111,111,1.0,111,15169.75,59.75,12.11,0.0
91,CAL,True,140,140,1.0,140,16333.5,63.0,9.48,0.0
92,CAL,True,150,150,1.0,150,16191.25,62.75,10.12,0.0
93,CAL,True,129,129,1.0,129,23542.25,77.0,2.4,0.0
94,CAL,True,115,115,1.0,115,21795.0,71.5,1.49,0.0
95,CAL,True,113,113,1.0,113,18340.0,61.0,3.49,0.0
96,CAL,True,109,109,1.0,109,14611.75,74.0,19.08,0.0
97,CAL,True,101,101,1.0,101,13359.5,69.25,12.05,0.0
98,CAL,True,85,85,1.0,85,15777.0,67.75,4.08,0.0
99,CAL,True,108,108,1.0,108,9288.5,55.75,26.32,0.0
100,CAL,True,122,122,1.0,122,16480.5,81.75,6.02,0.0
101,CAL,True,150,150,1.0,150,17088.75,81.75,14.0,0.0
102,CAL,True,99,99,1.0,99,14693.75,62.25,13.85,0.0
103,CAL,True,101,101,1.0,101,13566.25,59.25,13.45,0.0
104,CAL,True,147,147,1.0,147,22558.25,88.0,11.76,0.0
105,CAL,True,110,110,1.0,110,17625.0,56.0,5.12,0.0
106,CAL,True,143,143,1.0,143,27723.25,86.25,3.19,0.0
107,CAL,True,108,108,1.0,108,22728.0,70.75,1.01,0.0
108,CAL,True,112,112,1.0,112,16729.0,55.5,5.22,0.0
109,CAL,True,111,111,1.0,111,23042.75,74.0,5.01,0.0
110,CAL,True,131,131,1.0,131,19406.25,64.25,6.23,0.0
111,CAL,True,122,122,1.0,122,15573.75,68.0,11.39,0.0
112,CAL,True,106,106,1.0,106,16377.0,71.0,2.67,0.0
113,CAL,True,94,94,1.0,94,17162.25,71.5,9.11,0.0
114,CAL,True,98,98,1.0,98,12656.0,64.0,1.22,0.0
115,CAL,True,118,118,1.0,118,10532.5,57.75,26.98,0.0
116,CAL,True,105,105,1.0,105,10171.75,56.5,23.2,0.0
117,CAL,True,186,186,1.0,186,18086.75,93.5,29.3,0.0
118,CAL,True,128,128,1.0,128,11025.0,53.5,21.17,0.0
119,CAL,True,135,135,1.0,135,15918.0,70.0,17.2,0.0
120,CAL,True,107,107,1.0,107,12425.5,64.5,22.7,0.0
121,CAL,True,106,106,1.0,106,10182.0,57.0,13.49,0.0
122,CAL,True,100,100,1.0,100,8980.0,52.5,32.3,0.0
123,CAL,True,125,125,1.0,125,14042.75,69.25,26.27,0.0
124,CAL,True,96,96,1.0,96,16590.75,74.25,14.64,0.0
125,CAL,True,111,111,1.0,111,11646.25,63.0,36.53,0.0
126,CAL,True,123,123,1.0,123,16201.0,75.25,15.94,0.0
127,CAL,True,136,136,1.0,136,18631.75,81.75,17.84,0.0
128,CAL,True,123,123,1.0,123,13993.0,67.5,27.38,0.0
129,CAL,True,109,109,1.0,109,23549.5,94.25,4.69,0.0
130,CAL,True,125,125,1.0,125,18550.0,80.5,13.36,0.0
131,CAL,True,119,119,1.0,119,12167.25,61.25,29.4,0.0
132,CAL,True,152,152,1.0,152,20689.5,89.75,13.0,0.0
133,CAL,True,153,153,1.0,153,17763.5,80.0,15.12,0.0
134,CAL,True,104,104,1.0,104,10988.75,57.25,24.91,0.0
135,CAL,True,154,154,1.0,154,16824.75,76.25,15.6,0.0
136,CAL,True,116,116,1.0,116,13698.0,66.75,19.76,0.0
137,CAL,True,121,121,1.0,121,12958.25,64.0,20.84,0.0
138,CAL,True,110,110,1.0,110,22887.0,89.25,7.12,0.0
139,CAL,True,129,129,1.0,129,20280.5,81.75,17.24,0.0
140,CAL,True,111,111,1.0,111,17080.75,72.0,13.66,0.0
141,CAL,True,113,113,1.0,113,13969.5,62.75,22.69,0.0
142,CAL,True,112,112,1.0,112,18574.0,77.25,10.93,0.0
143,CAL,True,146,146,1.0,146,18693.75,77.25,12.37,0.0
144,CAL,True,117,117,1.0,117,7924.0,49.5,36.82,0.0
145,CAL,True,122,122,1.0,122,12095.5,65.5,18.0,0.0
146,CAL,True,107,107,1.0,107,14321.5,73.0,20.39,0.0
147,CAL,True,175,175,1.0,175,18351.75,79.0,9.74,0.0
148,CAL,True,102,102,1.0,102,10450.5,55.0,18.14,0.0
149,CAL,True,128,128,1.0,128,15420.5,71.75,16.16,0.0
150,CAL,True,112,112,1.0,112,12002.0,48.5,16.17,0.0
151,CAL,True,110,110,1.0,110,15213.0,59.25,11.43,0.0
152,CAL,True,121,121,1.0,121,19171.5,71.5,7.45,0.0
153,CAL,True,116,116,1.0,116,23470.0,103.25,4.11,0.0
154,CAL,True,83,83,1.0,83,16471.0,68.25,12.76,0.0
155,CAL,True,123,123,1.0,123,17561.5,84.25,13.45,0.0
156,CAL,True,117,117,1.0,117,11652.5,65.25,21.76,0.0
157,CAL,True,147,147,1.0,147,17195.0,81.25,9.98,0.0
158,CAL,True,100,100,1.0,100,12626.5,69.5,10.88,0.0
159,CAL,True,115,115,1.0,115,18206.25,83.75,4.8,0.0
160,CAL,True,114,114,1.0,114,14010.0,70.5,13.8,0.0
161,CAL,True,112,112,1.0,112,15593.75,75.5,11.45,0.0
162,CAL,True,120,120,1.0,120,8435.0,55.0,25.67,0.0
163,CAL,True,115,115,1.0,115,8976.5,57.5,34.95,0.0
164,CAL,True,115,115,1.0,115,10441.5,63.25,19.8,0.0
165,CAL,True,108,108,1.0,108,6483.75,50.5,34.92,0.0
166,CAL,True,110,110,1.0,110,9556.75,65.25,22.69,0.0
167,CAL,True,155,155,1.0,155,13236.5,82.25,13.14,0.0
168,CAL,True,124,124,1.0,124,14496.25,75.25,5.11,0.0
169,CAL,True,110,110,1.0,110,13048.75,70.75,6.38,0.0
170,CAL,True,113,113,1.0,113,10922.5,60.5,12.2,0.0
171,CAL,True,132,132,1.0,132,13518.5,84.5,10.87,0.0
172,CAL,True,108,108,1.0,108,9710.25,68.0,14.4,0.0
173,CAL,True,134,134,1.0,134,8950.0,60.0,19.55,0.0
174,CAL,True,104,104,1.0,104,8224.5,59.25,21.04,0.0
175,CAL,True,115,115,1.0,115,7447.5,56.5,37.2,0.0
176,CAL,True,114,114,1.0,114,11365.75,72.5,24.94,0.0
177,CAL,True,113,113,1.0,113,7338.25,59.0,26.42,0.0
178,CAL,True,116,116,1.0,116,9696.5,69.5,28.95,0.0
179,CAL,True,124,124,1.0,124,9835.75,69.75,18.93,0.0
180,CAL,True,110,110,1.0,110,12098.5,76.0,15.9,0.0
181,CAL,True,147,147,1.0,147,12386.25,76.75,19.93,0.0
182,CAL,True,102,102,1.0,102,10592.5,69.0,14.66,0.0
183,CAL,True,121,121,1.0,121,6959.0,55.5,39.97,0.0
184,CAL,True,99,99,1.0,99,12112.0,76.75,4.72,0.0
185,CAL,True,111,111,1.0,111,7103.0,53.25,14.43,0.0
186,CAL,True,89,89,1.0,89,8101.0,54.0,10.48,0.0
187,CAL,True,112,112,1.0,112,13238.0,84.75,12.0,0.0
188,CAL,True,123,123,1.0,123,13890.0,87.75,2.91,0.0
189,CAL,True,108,108,1.0,108,8829.5,56.0,19.35,0.0
190,CAL,True,128,128,1.0,128,14236.75,78.5,14.48,0.0
191,CAL,True,120,120,1.0,120,9330.25,57.5,15.64,0.0
192,CAL,True,122,122,1.0,122,18214.75,88.25,4.63,0.0
193,CAL,True,113,113,1.0,113,10715.5,61.25,22.7,0.0
194,CAL,True,111,111,1.0,111,12215.75,67.0,16.17,0.0
195,CAL,True,125,125,1.0,125,14827.75,67.75,16.63,0.0
196,CAL,True,113,113,1.0,113,12160.75,59.0,15.91,0.0
197,CAL,True,103,103,1.0,103,15939.75,73.0,9.16,0.0
198,CAL,True,98,98,1.0,98,13409.5,71.75,10.58,0.0
199,CAL,True,124,124,1.0,124,8690.0,54.5,24.08,0.0
200,CAL,True,150,150,1.0,150,15346.25,81.25,22.05,0.0
201,CAL,True,114,114,1.0,114,9252.75,58.5,23.97,0.0
202,CAL,True,105,105,1.0,105,11473.0,66.5,5.79,0.0
203,CAL,True,109,109,1.0,109,15820.0,82.25,7.83,0.0
204,CAL,True,108,108,1.0,108,6764.75,53.5,34.34,0.0
205,CAL,True,99,99,1.0,99,16435.5,85.25,10.85,0.0
206,CAL,True,107,107,1.0,107,12833.0,76.25,17.21,0.0
207,CAL,True,130,130,1.0,130,13045.0,82.0,25.16,0.0
208,CAL,True,110,110,1.0,110,9162.25,65.25,30.8,0.0
209,CAL,True,117,117,1.0,117,10630.0,71.75,24.81,0.0
210,CAL,True,185,185,1.0,185,10087.0,82.5,38.22,0.0
211,CAL,True,113,113,1.0,113,11706.0,76.75,3.24,0.0
212,CAL,True,100,100,1.0,100,4840.0,45.0,40.54,0.0
213,CAL,True,123,123,1.0,123,10866.25,77.5,19.11,0.0
214,CAL,True,114,114,1.0,114,8647.0,66.75,17.55,0.0
215,CAL,True,120,120,1.0,120,12234.0,84.0,15.85,0.0
216,CAL,True,110,110,1.0,110,10389.0,79.0,5.42,0.0
217,CAL,True,113,113,1.0,113,11476.5,84.0,10.76,0.0
218,CAL,True,101,101,1.0,101,5980.75,57.75,34.52,0.0
219,CAL,True,103,103,1.0,103,15113.0,93.0,7.07,0.0
220,CAL,True,150,150,1.0,150,10755.5,74.75,26.87,0.0
221,CAL,True,123,123,1.0,123,7503.75,61.25,28.52,0.0
222,CAL,True,110,110,1.0,110,14824.0,80.0,9.83,0.0
223,CAL,True,117,117,1.0,117,10345.75,61.25,20.76,0.0
224,CAL,True,130,130,1.0,130,12194.0,65.5,16.3,0.0
225,CAL,True,126,126,1.0,126,12482.0,76.75,21.89,0.0
226,CAL,True,116,116,1.0,116,11653.25,74.0,33.96,0.0
227,CAL,True,107,107,1.0,107,12719.5,75.75,8.2,0.0
228,CAL,True,136,136,1.0,136,14956.5,90.0,10.51,0.0
229,CAL,True,128,128,1.0,128,10523.75,73.25,27.13,0.0
230,CAL,True,106,106,1.0,106,9943.5,70.0,20.31,0.0
231,CAL,True,107,107,1.0,107,11216.25,68.5,26.95,0.0
232,CAL,True,130,130,1.0,130,10891.75,67.0,21.99,0.0
233,CAL,True,117,117,1.0,117,8807.5,57.75,30.1,0.0
234,CAL,True,95,95,1.0,95,9859.75,64.75,6.14,0.0
235,CAL,True,129,129,1.0,129,6664.5,55.5,38.41,0.0
236,CAL,True,100,100,1.0,100,7479.0,59.0,29.17,0.0
237,CAL,True,115,115,1.0,115,9333.0,75.75,18.61,0.0
238,CAL,True,123,123,1.0,123,8375.75,71.0,30.27,0.0
239,CAL,True,100,100,1.0,100,8187.25,67.5,17.9,0.0
240,CAL,True,120,120,1.0,120,8495.75,69.25,14.5,0.0
241,CAL,True,112,112,1.0,112,9021.5,73.0,9.34,0.0
242,CAL,True,155,155,1.0,155,10585.75,80.75,22.46,0.0
243,CAL,True,128,128,1.0,128,12076.25,82.0,6.06,0.0
244,CAL,True,104,104,1.0,104,7990.75,65.5,22.46,0.0
245,CAL,True,102,102,1.0,102,8147.25,65.25,19.2,0.0
246,CAL,True,121,121,1.0,121,7381.25,67.75,26.59,0.0
247,CAL,True,83,83,1.0,83,10655.5,67.75,9.35,0.0
248,CAL,True,114,114,1.0,114,6300.5,61.25,31.68,0.0
249,CAL,True,131,131,1.0,131,7332.75,74.25,10.9,0.0
250,CAL,True,116,116,1.0,116,8453.25,81.75,12.28,0.0
251,CAL,True,113,113,1.0,113,4992.5,57.75,26.49,0.0
252,CAL,True,155,155,1.0,155,6386.75,65.0,20.56,0.0
253,CAL,True,104,104,1.0,104,7322.75,72.75,3.34,0.0
254,CAL,True,116,116,1.0,116,6061.75,64.0,23.33,0.0
255,CAL,True,108,108,1.0,108,6673.25,66.5,26.53,0.0
256,CAL,True,114,114,1.0,114,6641.0,66.0,15.76,0.0
257,CAL,True,107,107,1.0,107,6237.5,63.25,12.82,0.0
258,CAL,True,104,104,1.0,104,6499.5,58.0,24.41,0.0
259,CAL,True,117,117,1.0,117,6924.25,55.75,22.79,0.0
260,CAL,True,123,123,1.0,123,9673.5,72.0,16.83,0.0
261,CAL,True,142,142,1.0,142,12488.75,85.5,22.74,0.0
262,CAL,True,123,123,1.0,123,11132.25,79.75,16.7,0.0
263,CAL,True,135,135,1.0,135,6799.25,50.5,20.29,0.0
264,CAL,True,106,106,1.0,106,12846.5,79.25,0.75,0.0
265,CAL,True,123,123,1.0,123,8305.0,54.0,15.27,0.0
266,CAL,True,113,113,1.0,113,7079.25,52.0,27.01,0.0
267,CAL,True,101,101,1.0,101,9663.25,61.0,18.83,0.0
268,CAL,True,138,138,1.0,138,10476.25,63.25,20.35,0.0
269,CAL,True,137,137,1.0,137,13804.0,78.75,11.17,0.0
270,CAL,True,151,151,1.0,151,13931.25,88.0,13.98,0.0
271,CAL,True,127,127,1.0,127,9659.0,69.75,28.08,0.0
272,CAL,True,124,124,1.0,124,12837.75,84.5,19.99,0.0
273,CAL,True,117,117,1.0,117,9224.5,70.0,16.07,0.0
274,CAL,True,106,106,1.0,106,9600.75,69.0,18.22,0.0
275,CAL,True,123,123,1.0,123,10456.25,75.0,29.33,0.0
276,CAL,True,100,100,1.0,100,8030.5,61.25,28.36,0.0
277,CAL,True,100,100,1.0,100,8126.5,59.75,12.02,0.0
278,CAL,True,119,119,1.0,119,11760.75,77.25,18.58,0.0
279,CAL,True,131,131,1.0,131,9952.5,70.5,26.13,0.0
280,CAL,True,150,150,1.0,150,10671.0,75.0,24.52,0.0
281,CAL,True,84,84,1.0,84,7309.5,49.5,14.73,0.0
282,CAL,True,111,111,1.0,111,10369.75,68.75,20.15,0.0
283,CAL,True,132,132,1.0,132,8893.5,58.75,23.46,0.0
284,CAL,True,145,145,1.0,145,13922.75,82.75,18.02,0.0
285,CAL,True,116,116,1.0,116,7365.75,59.75,17.95,0.0
286,CAL,True,115,115,1.0,115,12552.5,84.25,7.22,0.0
287,CAL,True,122,122,1.0,122,6571.5,54.5,34.42,0.0
288,CAL,True,112,112,1.0,112,9416.25,71.5,21.16,0.0
289,CAL,True,103,103,1.0,103,9578.0,71.25,9.64,0.0
290,CAL,True,116,116,1.0,116,9195.75,70.5,14.32,0.0
291,CAL,True,128,128,1.0,128,6530.0,48.25,25.29,0.0
292,CAL,True,87,87,1.0,87,9265.5,58.5,14.56,0.0
293,CAL,True,135,135,1.0,135,8970.75,64.0,20.36,0.0
294,CAL,True,108,108,1.0,108,7503.25,60.25,23.99,0.0
295,CAL,True,109,109,1.0,109,8008.5,64.0,27.43,0.0
296,CAL,True,105,105,1.0,105,11022.5,75.0,8.73,0.0
297,CAL,True,111,111,1.0,111,8506.0,65.5,34.42,0.0
298,CAL,True,135,135,1.0,135,9059.0,63.5,30.11,0.0
299,CAL,True,106,106,1.0,106,9411.25,69.0,29.78,0.0
300,CAL,True,119,119,1.0,119,10061.25,65.25,28.81,0.0
301,CAL,True,110,110,1.0,110,9606.25,64.25,31.41,0.0
302,CAL,True,128,128,1.0,128,10787.0,63.5,21.4,0.0
303,CAL,True,147,147,1.0,147,17312.0,90.75,16.62,0.0
304,CAL,True,104,104,1.0,104,11081.5,69.5,17.99,0.0
305,CAL,True,104,104,1.0,104,9669.5,65.25,25.34,0.0
306,CAL,True,142,142,1.0,142,12753.0,83.5,29.14,0.0
307,CAL,True,125,125,1.0,125,10672.75,73.75,34.01,0.0
308,CAL,True,106,106,1.0,106,4865.75,46.5,46.68,0.0
309,CAL,True,155,155,1.0,155,13673.25,83.5,23.03,0.0
310,CAL,True,123,123,1.0,123,12534.0,79.5,13.14,0.0
311,CAL,True,129,129,1.0,129,11074.75,72.75,15.91,0.0
312,CAL,True,133,133,1.0,133,8921.25,70.25,37.9,0.0
313,CAL,True,105,105,1.0,105,7751.5,64.25,34.57,0.0
314,CAL,True,137,137,1.0,137,16432.5,104.25,11.34,0.0
315,CAL,True,132,132,1.0,132,8641.0,70.75,25.16,0.0
316,CAL,True,112,112,1.0,112,5113.25,52.25,32.81,0.0
317,CAL,True,135,135,1.0,135,10816.0,83.5,27.3,0.0
318,CAL,True,113,113,1.0,113,6418.5,59.5,28.59,0.0
319,CAL,True,104,104,1.0,104,6386.25,60.25,19.99,0.0
320,CAL,True,120,120,1.0,120,8375.5,70.0,28.59,0.0
321,CAL,True,123,123,1.0,123,7948.5,65.5,37.16,0.0
322,CAL,True,102,102,1.0,102,6974.5,60.75,24.44,0.0
323,CAL,True,191,191,1.0,191,9191.75,75.75,38.37,0.0
324,CAL,True,120,120,1.0,120,7826.25,63.75,30.64,0.0
325,CAL,True,109,109,1.0,109,7138.5,60.5,28.4,0.0
326,CAL,True,110,110,1.0,110,9957.0,72.25,16.29,0.0
327,CAL,True,130,130,1.0,130,9002.5,77.75,30.24,0.0
328,CAL,True,115,115,1.0,115,7594.0,71.75,27.3,0.0
329,CAL,True,123,123,1.0,123,6035.5,62.25,41.95,0.0
330,CAL,True,109,109,1.0,109,6031.75,66.75,30.58,0.0
331,CAL,True,174,174,1.0,174,8237.25,87.25,33.45,0.0
332,CAL,True,120,120,1.0,120,5785.5,63.0,32.29,0.0
333,CAL,True,138,138,1.0,138,10023.75,82.5,23.96,0.0
334,CAL,True,101,101,1.0,101,6573.25,67.75,29.64,0.0
335,CAL,True,102,102,1.0,102,7859.25,73.0,9.34,0.0
336,CAL,True,102,102,1.0,102,6751.0,65.25,37.72,0.0
337,CAL,True,118,118,1.0,118,8970.25,74.25,25.18,0.0
338,CAL,True,129,129,1.0,129,9906.25,78.5,34.47,0.0
339,CAL,True,102,102,1.0,102,9277.5,76.0,18.25,0.0
340,CAL,True,120,120,1.0,120,6553.25,65.75,40.32,0.0
341,CAL,True,114,114,1.0,114,7432.5,71.0,16.82,0.0
342,CAL,True,164,164,1.0,164,8458.75,83.5,31.05,0.0
343,CAL,True,138,138,1.0,138,6304.25,66.75,33.64,0.0
344,CAL,True,108,108,1.0,108,4516.5,57.0,42.63,0.0
345,CAL,True,120,120,1.0,120,5774.0,57.0,23.46,0.0
346,CAL,True,117,117,1.0,117,5496.5,61.75,34.77,0.0
347,CAL,True,115,115,1.0,115,4576.75,56.25,27.43,0.0
348,CAL,True,112,112,1.0,112,3513.0,47.75,27.13,0.0
349,CAL,True,98,98,1.0,98,3197.25,46.0,43.86,0.0
350,CAL,True,111,111,1.0,111,4776.75,60.5,35.64,0.0
351,CAL,True,126,126,1.0,126,6806.25,73.5,29.43,0.0
352,CAL,True,122,122,1.0,122,5246.75,64.25,25.47,0.0
353,CAL,True,141,141,1.0,141,6574.5,65.25,25.5,0.0
354,CAL,True,100,100,1.0,100,7393.5,73.25,7.38,0.0
355,CAL,True,136,136,1.0,136,6053.0,67.5,32.56,0.0
356,CAL,True,113,113,1.0,113,4278.5,54.5,45.3,0.0
357,CAL,True,107,107,1.0,107,7025.75,72.25,25.91,0.0
358,CAL,True,117,117,1.0,117,8452.25,80.5,18.04,0.0
359,CAL,True,124,124,1.0,124,6206.0,65.0,36.05,0.0
360,CAL,True,109,109,1.0,109,10443.0,83.75,16.43,0.0
361,CAL,True,113,113,1.0,113,8428.5,73.25,6.09,0.0
362,CAL,True,127,127,1.0,127,6684.25,65.25,34.14,0.0
363,CAL,True,96,96,1.0,96,9861.0,74.75,25.57,0.0
364,CAL,True,121,121,1.0,121,11189.75,85.75,14.65,0.0
365,CAL,True,136,136,1.0,136,8434.75,71.25,28.4,0.0
366,CAL,True,99,99,1.0,99,8267.75,70.0,23.18,0.0
367,CAL,True,106,106,1.0,106,10276.5,78.5,5.71,0.0
368,CAL,True,101,101,1.0,101,7941.25,68.75,18.36,0.0
369,CAL,True,112,112,1.0,112,8467.5,73.75,23.5,0.0
370,CAL,True,123,123,1.0,123,8542.5,73.5,21.14,0.0
371,CAL,True,133,133,1.0,133,9954.5,76.25,27.99,0.0
372,CAL,True,83,83,1.0,83,11040.25,72.25,2.15,0.0
373,CAL,True,182,182,1.0,182,8459.0,80.5,29.23,0.0
374,CAL,True,105,105,1.0,105,8461.25,70.5,20.23,0.0
375,CAL,True,114,114,1.0,114,5199.0,59.75,36.3,0.0
376,CAL,True,110,110,1.0,110,5693.0,64.0,35.72,0.0
377,CAL,True,111,111,1.0,111,6924.25,71.5,21.27,0.0
378,CAL,True,115,115,1.0,115,5641.25,63.0,27.09,0.0
379,CAL,True,124,124,1.0,124,9313.75,85.25,19.07,0.0
380,CAL,True,145,145,1.0,145,8523.0,73.75,18.12,0.0
381,CAL,True,93,93,1.0,93,4469.0,47.5,20.59,0.0
382,CAL,True,109,109,1.0,109,7182.25,70.0,20.9,0.0
383,CAL,True,153,153,1.0,153,8061.0,72.75,27.84,0.0
384,CAL,True,163,163,1.0,163,10020.5,70.5,20.63,0.0
385,CAL,True,112,112,1.0,112,6725.25,56.25,22.32,0.0
386,CAL,True,118,118,1.0,118,6135.5,50.75,29.74,0.0
387,CAL,True,126,126,1.0,126,10966.5,75.25,25.53,0.0
388,CAL,True,123,123,1.0,123,9145.25,66.5,39.95,0.0
389,CAL,True,104,104,1.0,104,9690.5,69.5,29.41,0.0
390,CAL,True,130,130,1.0,130,9166.5,61.75,28.08,0.0
391,CAL,True,114,114,1.0,114,8561.0,60.0,30.73,0.0
392,CAL,True,145,145,1.0,145,15725.25,87.5,21.3,0.0
393,CAL,True,122,122,1.0,122,7660.5,63.5,28.48,0.0
394,CAL,True,130,130,1.0,130,9938.5,78.0,34.61,0.0
395,CAL,True,99,99,1.0,99,9916.75,72.75,19.99,0.0
396,CAL,True,105,105,1.0,105,7028.75,73.5,23.62,0.0
397,CAL,True,99,99,1.0,99,10689.25,87.75,7.72,0.0
398,CAL,True,111,111,1.0,111,6604.25,72.0,35.95,0.0
399,CAL,True,105,105,1.0,105,6213.25,62.75,9.17,0.0
400,CAL,True,82,82,1.0,82,7454.25,57.25,12.99,0.0
401,CAL,True,129,129,1.0,129,14296.5,93.0,6.35,0.0
402,CAL,True,113,113,1.0,113,10197.0,76.0,19.93,0.0
403,CAL,True,119,119,1.0,119,8953.75,70.0,31.05,0.0
404,CAL,True,103,103,1.0,103,8879.5,68.5,14.7,0.0
405,CAL,True,137,137,1.0,137,11587.0,93.25,27.2,0.0
406,CAL,True,128,128,1.0,128,6631.5,64.5,38.14,0.0
407,CAL,True,81,81,1.0,81,10271.25,66.75,4.01,0.0
408,CAL,True,115,115,1.0,115,4258.5,51.25,33.14,0.0
409,CAL,True,131,131,1.0,131,7248.0,75.5,27.74,0.0
410,CAL,True,122,122,1.0,122,5507.5,59.5,27.34,0.0
411,CAL,True,131,131,1.0,131,7631.75,87.5,22.49,0.0
412,CAL,True,85,85,1.0,85,5451.75,55.5,13.86,0.0
413,CAL,True,133,133,1.0,133,4597.25,58.5,27.96,0.0
414,CAL,True,105,105,1.0,105,3826.0,56.25,29.67,0.0
415,CAL,True,118,118,1.0,118,5267.0,69.25,26.39,0.0
416,CAL,True,118,118,1.0,118,5124.5,66.5,28.55,0.0
417,CAL,True,126,126,1.0,126,11080.5,105.0,8.54,0.0
418,CAL,True,126,126,1.0,126,6086.25,69.0,18.48,0.0
419,CAL,True,117,117,1.0,117,5480.0,64.75,25.37,0.0
420,CAL,True,107,107,1.0,107,4354.0,56.5,31.46,0.0
421,CAL,True,112,112,1.0,112,4324.0,55.5,33.09,0.0
422,CAL,True,98,98,1.0,98,7042.25,72.75,10.25,0.0
423,CAL,True,160,160,1.0,160,7984.75,74.75,26.89,0.0
424,CAL,True,112,112,1.0,112,7778.5,74.25,20.64,0.0
425,CAL,True,105,105,1.0,105,5625.75,60.25,22.86,0.0
426,CAL,True,89,89,1.0,89,7248.0,66.5,18.4,0.0
427,CAL,True,122,122,1.0,122,9881.5,89.25,15.87,0.0
428,CAL,True,103,103,1.0,103,7924.75,78.0,21.73,0.0
429,CAL,True,111,111,1.0,111,5259.5,57.0,22.19,0.0
430,CAL,True,78,78,1.0,78,7713.25,61.5,2.85,0.0
431,CAL,True,108,108,1.0,108,7586.25,74.0,2.53,0.0
432,CAL,True,113,113,1.0,113,4681.5,60.25,34.97,0.0
433,CAL,True,118,118,1.0,118,5533.0,66.75,23.4,0.0
434,CAL,True,129,129,1.0,129,8690.5,87.25,14.6,0.0
435,CAL,True,93,93,1.0,93,8021.75,77.75,9.21,0.0
436,CAL,True,138,138,1.0,138,8414.0,89.5,17.87,0.0
437,CAL,True,135,135,1.0,135,5644.75,67.25,27.67,0.0
438,CAL,True,109,109,1.0,109,4939.5,61.5,19.21,0.0
439,CAL,True,126,126,1.0,126,6897.75,76.75,16.07,0.0
440,CAL,True,112,112,1.0,112,8365.0,89.75,9.41,0.0
441,CAL,True,99,99,1.0,99,5693.5,68.5,30.48,0.0
442,CAL,True,136,136,1.0,136,7206.25,77.5,25.94,0.0
443,CAL,True,117,117,1.0,117,6569.25,74.0,24.79,0.0
444,CAL,True,165,165,1.0,165,5972.25,69.5,32.56,0.0
445,CAL,True,112,112,1.0,112,5680.75,67.5,24.87,0.0
446,CAL,True,108,108,1.0,108,5298.0,68.25,26.71,0.0
447,CAL,True,125,125,1.0,125,8600.0,86.75,19.63,0.0
448,CAL,True,111,111,1.0,111,4996.75,59.25,20.13,0.0
449,CAL,True,132,132,1.0,132,6262.25,67.25,32.55,0.0
450,CAL,True,123,123,1.0,123,7361.5,63.25,19.03,0.0
451,CAL,True,100,100,1.0,100,4628.0,52.0,26.48,0.0
452,CAL,True,70,70,1.0,70,8751.5,62.5,1.85,0.0
453,CAL,True,116,116,1.0,116,6657.25,59.5,30.76,0.0
454,CAL,True,105,105,1.0,105,6691.0,62.25,29.48,0.0
455,CAL,True,139,139,1.0,139,10418.0,76.5,20.73,0.0
456,CAL,True,101,101,1.0,101,4171.25,58.75,47.76,0.0
457,CAL,True,104,104,1.0,104,5016.0,66.25,35.0,0.0
458,CAL,True,104,104,1.0,104,4375.5,61.5,45.49,0.0
459,CAL,True,109,109,1.0,109,5441.0,67.0,17.72,0.0
460,CAL,True,97,97,1.0,97,6756.0,72.25,15.13,0.0
461,CAL,True,117,117,1.0,117,5654.75,68.0,32.05,0.0
462,CAL,True,103,103,1.0,103,6576.75,69.25,11.92,0.0
463,CAL,True,122,122,1.0,122,4847.0,55.5,28.16,0.0
464,CAL,True,99,99,1.0,99,3658.75,47.5,22.2,0.0
465,CAL,True,120,120,1.0,120,6585.0,59.75,30.68,0.0
466,CAL,True,101,101,1.0,101,6153.25,59.0,20.71,0.0
467,CAL,True,126,126,1.0,126,12166.0,89.5,5.84,0.0
468,CAL,True,133,133,1.0,133,12272.75,76.5,15.75,0.0
469,CAL,True,108,108,1.0,108,10063.5,68.75,14.78,0.0
470,CAL,True,107,107,1.0,107,8854.5,63.5,20.5,0.0
471,CAL,True,129,129,1.0,129,11638.75,74.25,26.94,0.0
472,CAL,True,119,119,1.0,119,11407.5,73.75,19.27,0.0
473,CAL,True,118,118,1.0,118,13161.5,80.5,16.23,0.0
474,CAL,True,111,111,1.0,111,5361.0,53.75,38.03,0.0
475,CAL,True,111,111,1.0,111,5760.75,54.25,33.14,0.0
476,CAL,True,146,146,1.0,146,9177.75,74.75,31.73,0.0
477,CAL,True,110,110,1.0,110,6357.0,73.5,34.12,0.0
478,CAL,True,149,149,1.0,149,7410.75,80.0,21.95,0.0
479,CAL,True,103,103,1.0,103,7080.5,76.0,17.85,0.0
480,CAL,True,143,143,1.0,143,6212.75,71.75,33.14,0.0
481,CAL,True,115,115,1.0,115,6700.25,82.25,17.28,0.0
482,CAL,True,104,104,1.0,104,4177.25,64.75,39.88,0.0
483,CAL,True,125,125,1.0,125,8519.0,74.75,13.86,0.0
484,CAL,True,102,102,1.0,102,5464.75,58.5,17.84,0.0
485,CAL,True,104,104,1.0,104,7407.0,72.0,6.55,0.0
486,CAL,True,123,123,1.0,123,8343.5,65.5,24.17,0.0
487,CAL,True,111,111,1.0,111,11003.5,79.5,16.43,0.0
488,CAL,True,116,116,1.0,116,8372.5,66.25,27.07,0.0
489,CAL,True,124,124,1.0,124,6149.0,53.5,22.62,0.0
490,CAL,True,129,129,1.0,129,8089.5,60.5,21.96,0.0
491,CAL,True,120,120,1.0,120,8694.75,70.25,26.38,0.0
492,CAL,True,115,115,1.0,115,6232.0,64.0,39.47,0.0
493,CAL,True,111,111,1.0,111,5447.5,59.5,33.87,0.0
494,CAL,True,104,104,1.0,104,6770.0,66.75,23.54,0.0
495,CAL,True,106,106,1.0,106,6390.0,71.25,29.13,0.0
496,CAL,True,112,112,1.0,112,6537.5,72.0,26.22,0.0
497,CAL,True,111,111,1.0,111,9256.5,88.75,17.98,0.0
498,CAL,True,119,119,1.0,119,5959.75,73.25,34.18,0.0
499,CAL,True,109,109,1.0,109,3950.0,59.75,42.92,0.0
500,CAL,True,120,120,1.0,120,5414.5,69.5,40.72,0.0
501,CAL,True,112,112,1.0,112,6199.0,78.25,24.46,0.0
502,CAL,True,124,124,1.0,124,6850.0,82.0,26.25,0.0
503,CAL,True,143,143,1.0,143,5403.25,71.0,32.2,0.0
504,CAL,True,123,123,1.0,123,5332.25,60.25,37.02,0.0
505,CAL,True,98,98,1.0,98,3437.75,47.25,28.25,0.0
506,CAL,True,113,113,1.0,113,6951.75,73.5,22.53,0.0
507,CAL,True,101,101,1.0,101,5378.0,52.75,22.8,0.0
508,CAL,True,132,132,1.0,132,7736.0,64.25,25.14,0.0
509,CAL,True,117,117,1.0,117,6873.5,60.25,25.81,0.0
510,CAL,True,110,110,1.0,110,9487.0,78.25,20.79,0.0
511,CAL,True,109,109,1.0,109,7471.75,69.5,29.51,0.0
512,CAL,True,104,104,1.0,104,5445.75,58.25,41.82,0.0
513,CAL,True,131,131,1.0,131,6483.75,57.75,35.42,0.0
514,CAL,True,106,106,1.0,106,6137.25,61.0,32.59,0.0
515,CAL,True,112,112,1.0,112,5579.5,56.5,39.51,0.0
516,CAL,True,126,126,1.0,126,8509.75,63.25,28.26,0.0
517,CAL,True,127,127,1.0,127,10888.5,70.0,22.26,0.0
518,CAL,True,133,133,1.0,133,12185.25,73.75,17.58,0.0
519,CAL,True,117,117,1.0,117,11559.25,69.25,22.16,0.0
520,CAL,True,122,122,1.0,122,13607.0,76.75,16.12,0.0
521,CAL,True,115,115,1.0,115,8762.0,59.0,26.83,0.0
522,CAL,True,124,124,1.0,124,10488.0,59.5,19.09,0.0
523,CAL,True,120,120,1.0,120,10978.25,68.5,21.55,0.0
524,CAL,True,104,104,1.0,104,7952.0,61.5,19.55,0.0
525,CAL,True,127,127,1.0,127,20685.5,97.0,7.16,0.0
526,CAL,True,98,98,1.0,98,11737.0,63.0,9.38,0.0
527,CAL,True,92,92,1.0,92,10505.25,56.25,5.55,0.0
528,CAL,True,135,135,1.0,135,11969.5,62.0,24.38,0.0
529,CAL,True,112,112,1.0,112,17284.0,80.25,3.1,0.0
530,CAL,True,107,107,1.0,107,9956.5,55.25,18.33,0.0
531,CAL,True,133,133,1.0,133,7625.0,56.5,24.82,0.0
532,CAL,True,102,102,1.0,102,9762.75,69.5,16.72,0.0
533,CAL,True,120,120,1.0,120,6976.25,52.5,34.99,0.0
534,CAL,True,104,104,1.0,104,5559.0,55.0,40.59,0.0
535,CAL,True,104,104,1.0,104,6564.75,61.0,40.18,0.0
536,CAL,True,132,132,1.0,132,5469.0,45.25,21.33,0.0
537,CAL,True,127,127,1.0,127,10927.0,73.5,19.39,0.0
538,CAL,True,122,122,1.0,122,7468.25,56.5,32.24,0.0
539,CAL,True,114,114,1.0,114,11979.25,80.25,9.89,0.0
540,CAL,True,119,119,1.0,119,11689.25,81.25,13.78,0.0
541,CAL,True,124,124,1.0,124,11384.0,79.0,27.02,0.0
542,CAL,True,147,147,1.0,147,14831.75,86.75,17.38,0.0
543,CAL,True,109,109,1.0,109,5686.5,54.0,31.14,0.0
544,CAL,True,117,117,1.0,117,6664.5,59.25,36.7,0.0
545,CAL,True,103,103,1.0,103,8932.75,71.25,31.22,0.0
546,CAL,True,107,107,1.0,107,9910.25,65.75,23.54,0.0
547,CAL,True,122,122,1.0,122,9416.0,58.0,17.62,0.0
548,CAL,True,114,114,1.0,114,7153.25,47.25,18.91,0.0
549,CAL,True,142,142,1.0,142,15622.25,80.0,21.9,0.0
550,CAL,True,144,144,1.0,144,15095.0,68.0,12.1,0.0
551,CAL,True,109,109,1.0,109,9660.5,58.75,27.33,0.0
552,CAL,True,106,106,1.0,106,7227.75,40.25,29.54,0.0
553,CAL,True,118,118,1.0,118,15010.0,71.75,22.5,0.0
554,CAL,True,129,129,1.0,129,12464.75,62.0,22.84,0.0
555,CAL,True,130,130,1.0,130,8933.0,56.5,30.52,0.0
556,CAL,True,123,123,1.0,123,13513.25,77.25,18.48,0.0
557,CAL,True,108,108,1.0,108,11490.0,70.0,12.96,0.0
558,CAL,True,116,116,1.0,116,14318.75,69.25,9.76,0.0
559,CAL,True,111,111,1.0,111,12275.5,65.25,15.5,0.0
560,CAL,True,89,89,1.0,89,13252.25,66.25,4.87,0.0
561,CAL,True,95,95,1.0,95,18522.75,87.25,5.72,0.0
562,CAL,True,122,122,1.0,122,9296.25,53.5,29.85,0.0
563,CAL,True,126,126,1.0,126,12853.0,64.5,15.22,0.0
564,CAL,True,131,131,1.0,131,10378.5,66.5,30.87,0.0
565,CAL,True,102,102,1.0,102,8164.75,59.25,22.68,0.0
566,CAL,True,101,101,1.0,101,9285.0,64.0,26.57,0.0
567,CAL,True,144,144,1.0,144,16471.5,69.5,10.78,0.0
568,CAL,True,105,105,1.0,105,13607.0,67.0,8.54,0.0
569,CAL,True,111,111,1.0,111,14571.75,69.75,13.6,0.0
570,CAL,True,117,117,1.0,117,16700.0,75.25,14.51,0.0
571,CAL,True,104,104,1.0,104,18655.75,81.75,9.95,0.0
572,CAL,True,156,156,1.0,156,20324.25,82.5,9.36,0.0
573,CAL,True,113,113,1.0,113,12472.0,56.5,22.55,0.0
574,CAL,True,104,104,1.0,104,9763.25,46.25,19.25,0.0
575,CAL,True,111,111,1.0,111,14148.0,62.0,14.82,0.0
576,CAL,True,94,94,1.0,94,15525.0,63.5,11.87,0.0
577,CAL,True,113,113,1.0,113,15971.5,67.25,7.64,0.0
578,CAL,True,143,143,1.0,143,16498.0,69.5,16.14,0.0
579,CAL,True,106,106,1.0,106,21235.25,84.25,0.3,0.0
580,CAL,True,110,110,1.0,110,16376.5,68.75,10.04,0.0
581,CAL,True,121,121,1.0,121,16589.25,69.25,10.4,0.0
582,CAL,True,103,103,1.0,103,13247.75,63.0,14.0,0.0
583,CAL,True,118,118,1.0,118,19130.75,83.25,7.48,0.0
584,CAL,True,103,103,1.0,103,16644.75,75.0,8.38,0.0
585,CAL,True,114,114,1.0,114,13476.0,70.75,13.49,0.0
586,CAL,True,112,112,1.0,112,14155.0,72.5,10.89,0.0
587,CAL,True,117,117,1.0,117,12182.5,65.75,25.58,0.0
588,CAL,True,115,115,1.0,115,15315.0,76.75,12.08,0.0
589,CAL,True,122,122,1.0,122,16330.5,80.0,10.96,0.0
590,CAL,True,139,139,1.0,139,18723.25,89.0,9.81,0.0
591,CAL,True,101,101,1.0,101,10665.75,64.5,5.04,0.0
592,CAL,True,117,117,1.0,117,10677.0,64.25,25.35,0.0
593,CAL,True,112,112,1.0,112,9384.25,57.75,24.69,0.0
594,CAL,True,125,125,1.0,125,12892.25,67.0,16.11,0.0
595,CAL,True,100,100,1.0,100,9428.25,53.75,24.45,0.0
596,CAL,True,125,125,1.0,125,13655.5,70.5,19.13,0.0
597,CAL,True,114,114,1.0,114,12646.25,59.0,14.88,0.0
598,CAL,True,105,105,1.0,105,16432.5,74.75,7.0,0.0
599,CAL,True,121,121,1.0,121,16510.5,73.5,10.36,0.0
600,CAL,True,104,104,1.0,104,18214.75,79.5,10.53,0.0
601,CAL,True,114,114,1.0,114,11382.25,55.5,20.2,0.0
602,CAL,True,130,130,1.0,130,19584.25,83.5,16.79,0.0
603,CAL,True,123,123,1.0,123,15209.0,73.0,14.76,0.0
604,CAL,True,156,156,1.0,156,19859.75,88.0,17.34,0.0
605,CAL,True,96,96,1.0,96,16113.5,71.75,5.89,0.0
606,CAL,True,135,135,1.0,135,14214.75,69.0,22.34,0.0
607,CAL,True,100,100,1.0,100,14429.25,72.0,17.82,0.0
608,CAL,True,109,109,1.0,109,10802.5,61.25,19.7,0.0
609,CAL,True,98,98,1.0,98,11634.75,55.25,14.31,0.0
610,CAL,True,110,110,1.0,110,12060.0,56.75,11.22,0.0
611,CAL,True,124,124,1.0,124,18061.0,78.0,18.83,0.0
612,CAL,True,107,107,1.0,107,14857.75,61.0,10.75,0.0
613,CAL,True,111,111,1.0,111,17572.5,70.0,13.32,0.0
614,CAL,True,122,122,1.0,122,19665.25,75.75,11.39,0.0
615,CAL,True,123,123,1.0,123,24221.25,88.0,4.73,0.0
616,CAL,True,112,112,1.0,112,21708.25,81.0,5.54,0.0
617,CAL,True,128,128,1.0,128,21802.25,81.5,12.27,0.0
618,CAL,True,102,102,1.0,102,16633.75,69.75,10.59,0.0
619,CAL,True,117,117,1.0,117,12526.5,56.0,16.49,0.0
620,CAL,True,104,104,1.0,104,12578.0,57.25,12.07,0.0
621,CAL,True,92,92,1.0,92,12824.5,60.0,7.87,0.0
622,CAL,True,127,127,1.0,127,14667.5,71.0,17.48,0.0
623,CAL,True,98,98,1.0,98,12956.5,62.75,4.86,0.0
624,CAL,True,122,122,1.0,122,9738.0,75.0,35.06,0.0
625,CAL,True,116,116,1.0,116,9365.25,73.75,32.67,0.0
626,CAL,True,118,118,1.0,118,4893.0,49.0,40.09,0.0
627,CAL,True,167,167,1.0,167,14713.5,103.0,27.56,0.0
628,CAL,True,111,111,1.0,111,6107.5,58.75,39.94,0.0
629,CAL,True,114,114,1.0,114,10623.75,79.0,23.62,0.0
630,CAL,True,92,92,1.0,92,9493.75,61.0,13.62,0.0
631,CAL,True,117,117,1.0,117,11003.25,71.75,20.07,0.0
632,CAL,True,129,129,1.0,129,14402.5,85.25,18.84,0.0
633,CAL,True,113,113,1.0,113,10762.25,71.5,22.5,0.0
634,CAL,True,99,99,1.0,99,6103.5,51.0,41.03,0.0
635,CAL,True,129,129,1.0,129,14617.75,84.75,15.07,0.0
636,CAL,True,133,133,1.0,133,19485.5,85.5,10.09,0.0
637,CAL,True,109,109,1.0,109,11793.25,60.5,17.75,0.0
638,CAL,True,112,112,1.0,112,11091.5,57.25,22.01,0.0
639,CAL,True,110,110,1.0,110,16082.5,65.75,9.38,0.0
640,CAL,True,140,140,1.0,140,21878.75,83.5,10.12,0.0
641,CAL,True,114,114,1.0,114,16825.25,68.5,12.48,0.0
642,CAL,True,113,113,1.0,113,19010.75,68.25,3.97,0.0
643,CAL,True,116,116,1.0,116,24402.75,85.0,0.46,0.0
644,CAL,True,110,110,1.0,110,22570.0,79.5,5.25,0.0
645,CAL,True,101,101,1.0,101,10838.75,57.25,26.04,0.0
646,CAL,True,117,117,1.0,117,15088.5,73.0,14.44,0.0
647,CAL,True,124,124,1.0,124,9957.0,51.25,21.8,0.0
648,CAL,True,149,149,1.0,149,21883.0,88.0,13.4,0.0
649,CAL,True,102,102,1.0,102,14948.5,74.5,18.06,0.0
650,CAL,True,117,117,1.0,117,13688.25,70.25,19.69,0.0
651,CAL,True,122,122,1.0,122,14227.0,62.0,16.05,0.0
652,CAL,True,105,105,1.0,105,14055.5,62.25,13.11,0.0
653,CAL,True,108,108,1.0,108,11428.75,52.0,10.64,0.0
654,CAL,True,100,100,1.0,100,9909.5,50.25,10.54,0.0
655,CAL,True,104,104,1.0,104,14813.75,68.25,10.77,0.0
656,CAL,True,98,98,1.0,98,13132.5,62.25,18.8,0.0
657,CAL,True,113,113,1.0,113,10663.75,53.5,16.56,0.0
658,CAL,True,109,109,1.0,109,12853.25,62.25,16.0,0.0
659,CAL,True,92,92,1.0,92,12103.5,55.25,7.49,0.0
660,CAL,True,131,131,1.0,131,11143.75,60.5,16.63,0.0
661,CAL,True,100,100,1.0,100,12815.5,67.75,17.17,0.0
662,CAL,True,128,128,1.0,128,10811.75,60.5,24.77,0.0
663,CAL,True,103,103,1.0,103,9998.0,56.25,27.01,0.0
664,CAL,True,135,135,1.0,135,15527.25,77.25,15.1,0.0
665,CAL,True,112,112,1.0,112,17590.75,84.75,8.67,0.0
666,CAL,True,110,110,1.0,110,8725.0,60.5,28.58,0.0
667,CAL,True,112,112,1.0,112,14114.0,81.75,14.86,0.0
668,CAL,True,119,119,1.0,119,13008.75,77.5,9.17,0.0
669,CAL,True,115,115,1.0,115,8085.5,54.5,27.1,0.0
670,CAL,True,123,123,1.0,123,9910.5,64.0,29.14,0.0
671,CAL,True,104,104,1.0,104,9517.0,63.5,31.86,0.0
672,CAL,True,115,115,1.0,115,11202.25,67.25,21.89,0.0
673,CAL,True,118,118,1.0,118,10537.75,64.25,22.74,0.0
674,CAL,True,122,122,1.0,122,9230.25,58.0,23.77,0.0
675,CAL,True,146,146,1.0,146,11833.75,70.75,21.59,0.0
676,CAL,True,107,107,1.0,107,5877.25,48.5,25.94,0.0
677,CAL,True,103,103,1.0,103,6619.25,53.5,22.82,0.0
678,CAL,True,121,121,1.0,121,9113.25,62.25,25.39,0.0
679,CAL,True,125,125,1.0,125,9376.25,63.25,25.18,0.0
680,CAL,True,123,123,1.0,123,12292.25,75.25,18.6,0.0
681,CAL,True,145,145,1.0,145,12171.75,76.0,22.49,0.0
682,CAL,True,111,111,1.0,111,8726.5,63.25,33.82,0.0
683,CAL,True,126,126,1.0,126,11978.5,75.25,19.71,0.0
684,CAL,True,121,121,1.0,121,13434.0,69.5,18.89,0.0
685,CAL,True,96,96,1.0,96,10634.5,60.5,14.22,0.0
686,CAL,True,112,112,1.0,112,10850.75,60.25,19.05,0.0
687,CAL,True,105,105,1.0,105,7594.25,62.0,45.29,0.0
688,CAL,True,115,115,1.0,115,12086.75,79.75,18.36,0.0
689,CAL,True,140,140,1.0,140,9855.0,66.25,20.43,0.0
690,CAL,True,115,115,1.0,115,11609.75,75.5,14.96,0.0
691,CAL,True,98,98,1.0,98,11972.25,74.25,0.7,0.0
692,CAL,True,116,116,1.0,116,7843.25,59.0,27.32,0.0
693,CAL,True,174,174,1.0,174,14341.0,82.75,24.64,0.0
694,CAL,True,100,100,1.0,100,11384.5,64.5,27.98,0.0
695,CAL,True,113,113,1.0,113,14370.25,74.5,10.08,0.0
696,CAL,True,131,131,1.0,131,19703.75,95.75,11.89,0.0
697,CAL,True,135,135,1.0,135,13538.75,73.25,20.3,0.0
698,CAL,True,133,133,1.0,133,12741.25,68.75,18.68,0.0
699,CAL,True,120,120,1.0,120,15897.0,80.25,13.54,0.0
700,CAL,True,114,114,1.0,114,11749.25,64.75,15.59,0.0
701,CAL,True,97,97,1.0,97,9588.0,55.0,18.22,0.0
702,CAL,True,125,125,1.0,125,10881.5,70.25,23.06,0.0
703,CAL,True,130,130,1.0,130,11300.25,71.5,29.41,0.0
704,CAL,True,145,145,1.0,145,10973.75,64.5,18.25,0.0
705,CAL,True,110,110,1.0,110,8264.25,67.75,12.12,0.0
706,CAL,True,123,123,1.0,123,6704.0,59.25,34.87,0.0
707,CAL,True,112,112,1.0,112,12145.75,84.25,19.8,0.0
708,CAL,True,97,97,1.0,97,5963.5,57.5,29.84,0.0
709,CAL,True,101,101,1.0,101,6954.75,64.75,34.09,0.0
710,CAL,True,114,114,1.0,114,4696.25,51.75,50.58,0.0
711,CAL,True,100,100,1.0,100,4561.75,50.0,40.3,0.0
712,CAL,True,103,103,1.0,103,5276.0,54.0,30.35,0.0
713,CAL,True,129,129,1.0,129,10444.0,65.25,13.39,0.0
714,CAL,True,101,101,1.0,101,10038.5,60.0,25.35,0.0
715,CAL,True,137,137,1.0,137,19527.0,94.25,14.06,0.0
716,CAL,True,129,129,1.0,129,17498.5,87.25,11.81,0.0
717,CAL,True,119,119,1.0,119,9154.0,56.5,29.52,0.0
718,CAL,True,113,113,1.0,113,12506.75,69.5,18.72,0.0
719,CAL,True,124,124,1.0,124,9515.75,55.0,23.15,0.0
720,CAL,True,94,94,1.0,94,7792.5,47.75,32.66,0.0
721,CAL,True,135,135,1.0,135,16021.5,79.5,18.89,0.0
722,CAL,True,117,117,1.0,117,14617.5,75.0,15.72,0.0
723,CAL,True,112,112,1.0,112,10861.25,64.25,23.69,0.0
724,CAL,True,129,129,1.0,129,14758.0,78.0,19.15,0.0
725,CAL,True,120,120,1.0,120,13533.0,74.25,23.88,0.0
726,CAL,True,111,111,1.0,111,8367.0,52.75,34.4,0.0
727,CAL,True,132,132,1.0,132,16283.5,81.5,22.0,0.0
728,CAL,True,106,106,1.0,106,6946.0,44.75,32.32,0.0
729,CAL,True,138,138,1.0,138,12729.75,70.75,25.97,0.0
730,CAL,True,99,99,1.0,99,10463.5,62.25,26.76,0.0
731,CAL,True,117,117,1.0,117,11590.25,67.5,26.09,0.0
732,CAL,True,140,140,1.0,140,15921.0,83.5,18.97,0.0
733,CAL,True,127,127,1.0,127,12160.75,70.75,24.65,0.0
734,CAL,True,115,115,1.0,115,8421.5,55.25,27.64,0.0
735,CAL,True,110,110,1.0,110,10040.0,63.5,16.68,0.0
736,CAL,True,94,94,1.0,94,9574.75,58.5,23.11,0.0
737,CAL,True,182,182,1.0,182,16620.75,90.0,23.81,0.0
738,CAL,True,121,121,1.0,121,16107.0,69.75,12.4,0.0
739,CAL,True,130,130,1.0,130,12839.25,56.5,16.15,0.0
740,CAL,True,120,120,1.0,120,15593.0,67.0,14.42,0.0
741,CAL,True,121,121,1.0,121,15000.5,63.0,22.36,0.0
742,CAL,True,109,109,1.0,109,11744.75,52.0,18.98,0.0
743,CAL,True,138,138,1.0,138,23481.5,88.5,13.94,0.0
744,CAL,True,113,113,1.0,113,24213.0,86.75,5.34,0.0
745,CAL,True,91,91,1.0,91,17183.0,64.5,7.7,0.0
746,CAL,True,106,106,1.0,106,17775.5,68.0,5.39,0.0
747,CAL,True,125,125,1.0,125,20806.25,74.5,9.68,0.0
748,CAL,True,90,90,1.0,90,16245.25,58.25,13.01,0.0
749,CAL,True,104,104,1.0,104,16281.25,61.5,12.18,0.0
750,CAL,True,156,156,1.0,156,23101.75,82.0,10.11,0.0
751,CAL,True,103,103,1.0,103,18784.5,72.75,4.98,0.0
752,CAL,True,128,128,1.0,128,14966.0,61.0,15.44,0.0
753,CAL,True,119,119,1.0,119,23192.25,88.0,7.5,0.0
754,CAL,True,136,136,1.0,136,17620.75,68.5,12.39,0.0
755,CAL,True,130,130,1.0,130,22874.75,86.75,4.08,0.0
756,CAL,True,136,136,1.0,136,22166.25,85.0,5.49,0.0
757,CAL,True,118,118,1.0,118,17018.0,70.0,16.54,0.0
758,CAL,True,109,109,1.0,109,13545.75,58.75,14.94,0.0
759,CAL,True,111,111,1.0,111,9671.25,55.0,32.5,0.0
760,CAL,True,107,107,1.0,107,16228.0,77.5,6.47,0.0
761,CAL,True,112,112,1.0,112,17994.5,83.25,9.45,0.0
762,CAL,True,116,116,1.0,116,8913.5,68.0,26.97,0.0
763,CAL,True,114,114,1.0,114,7539.25,61.0,25.79,0.0
764,CAL,True,103,103,1.0,103,6853.25,58.5,40.5,0.0
765,CAL,True,110,110,1.0,110,9015.0,69.25,21.07,0.0
766,CAL,True,105,105,1.0,105,9799.25,71.75,21.28,0.0
767,CAL,True,106,106,1.0,106,11621.75,79.75,6.37,0.0
768,CAL,True,87,87,1.0,87,12112.75,66.75,9.43,0.0
769,CAL,True,109,109,1.0,109,12995.0,76.0,15.6,0.0
770,CAL,True,112,112,1.0,112,11351.25,70.0,17.66,0.0
771,CAL,True,110,110,1.0,110,7753.0,57.25,38.26,0.0
772,CAL,True,112,112,1.0,112,14321.75,84.75,16.73,0.0
773,CAL,True,130,130,1.0,130,9755.0,68.5,35.07,0.0
774,CAL,True,135,135,1.0,135,10689.0,82.25,25.32,0.0
775,CAL,True,131,131,1.0,131,5205.75,54.0,47.75,0.0
776,CAL,True,98,98,1.0,98,5551.0,57.0,42.35,0.0
777,CAL,True,110,110,1.0,110,5941.75,52.25,39.22,0.0
778,CAL,True,126,126,1.0,126,8697.5,63.0,21.94,0.0
779,CAL,True,109,109,1.0,109,7072.25,57.75,38.16,0.0
780,CAL,True,123,123,1.0,123,5624.5,47.25,30.31,0.0
781,CAL,True,117,117,1.0,117,8577.0,68.5,25.42,0.0
782,CAL,True,95,95,1.0,95,11104.25,74.75,7.68,0.0
783,CAL,True,110,110,1.0,110,10251.25,67.5,20.0,0.0
784,CAL,True,116,116,1.0,116,6667.5,50.5,30.83,0.0
785,CAL,True,97,97,1.0,97,9710.75,63.0,10.17,0.0
786,CAL,True,101,101,1.0,101,7084.75,57.0,25.52,0.0
787,CAL,True,122,122,1.0,122,8530.5,60.5,29.58,0.0
788,CAL,True,104,104,1.0,104,11701.25,73.5,11.55,0.0
789,CAL,True,121,121,1.0,121,8113.75,58.5,24.17,0.0
790,CAL,True,122,122,1.0,122,12168.25,77.0,23.23,0.0
791,CAL,True,96,96,1.0,96,8555.5,59.5,9.92,0.0
792,CAL,True,171,171,1.0,171,9334.25,73.0,37.21,0.0
793,CAL,True,132,132,1.0,132,14549.75,89.75,19.9,0.0
794,CAL,True,118,118,1.0,118,7481.5,61.25,37.93,0.0
795,CAL,True,119,119,1.0,119,8716.5,61.5,24.45,0.0
796,CAL,True,116,116,1.0,116,5741.75,48.75,43.36,0.0
797,CAL,True,106,106,1.0,106,12909.0,79.0,22.07,0.0
798,CAL,True,124,124,1.0,124,17886.5,80.75,13.36,0.0
799,CAL,True,123,123,1.0,123,17546.5,78.5,7.49,0.0
800,CAL,True,111,111,1.0,111,14615.25,70.5,14.93,0.0
801,CAL,True,112,112,1.0,112,15715.5,72.25,20.55,0.0
802,CAL,True,129,129,1.0,129,14661.0,68.75,17.91,0.0
803,CAL,True,149,149,1.0,149,17341.5,76.75,16.34,0.0
804,CAL,True,111,111,1.0,111,10483.0,60.0,18.79,0.0
805,CAL,True,99,99,1.0,99,9288.75,60.25,17.53,0.0
806,CAL,True,158,158,1.0,158,13400.25,78.0,24.83,0.0
807,CAL,True,130,130,1.0,130,11823.25,63.0,22.97,0.0
808,CAL,True,110,110,1.0,110,9683.0,60.75,20.48,0.0
809,CAL,True,101,101,1.0,101,10324.5,64.25,24.01,0.0
810,CAL,True,118,118,1.0,118,9381.75,55.0,38.46,0.0
811,CAL,True,134,134,1.0,134,10628.75,59.5,33.49,0.0
812,CAL,True,94,94,1.0,94,12050.75,63.0,18.85,0.0
813,CAL,True,126,126,1.0,126,11310.5,64.25,32.55,0.0
814,CAL,True,162,162,1.0,162,14171.75,84.25,33.93,0.0
815,CAL,True,133,133,1.0,133,11193.5,66.75,26.5,0.0
816,CAL,True,124,124,1.0,124,7289.75,56.75,34.96,0.0
817,CAL,True,117,117,1.0,117,8139.75,58.25,30.43,0.0
818,CAL,True,108,108,1.0,108,7721.0,60.0,21.1,0.0
819,CAL,True,136,136,1.0,136,14384.25,64.75,18.84,0.0
820,CAL,True,99,99,1.0,99,10956.25,60.0,23.97,0.0
821,CAL,True,126,126,1.0,126,12085.0,62.25,31.05,0.0
822,CAL,True,115,115,1.0,115,20897.25,81.75,7.21,0.0
823,CAL,True,107,107,1.0,107,14205.5,63.0,20.56,0.0
824,CAL,True,120,120,1.0,120,18004.75,74.25,13.33,0.0
825,CAL,True,110,110,1.0,110,12382.0,54.75,22.0,0.0
826,CAL,True,86,86,1.0,86,20415.25,72.75,0.63,0.0
827,CAL,True,130,130,1.0,130,15919.0,65.25,19.96,0.0
828,CAL,True,103,103,1.0,103,14521.75,62.25,23.8,0.0
829,CAL,True,110,110,1.0,110,25099.0,93.0,4.69,0.0
830,CAL,True,125,125,1.0,125,16815.75,68.5,17.69,0.0
831,CAL,True,127,127,1.0,127,10694.0,47.75,17.05,0.0
832,CAL,True,168,168,1.0,168,22549.25,91.5,19.55,0.0
833,CAL,True,108,108,1.0,108,15380.75,64.5,12.81,0.0
834,CAL,True,110,110,1.0,110,16733.0,69.5,17.15,0.0
835,CAL,True,115,115,1.0,115,16380.25,68.75,11.63,0.0
836,CAL,True,117,117,1.0,117,14352.25,62.75,24.43,0.0
837,CAL,True,104,104,1.0,104,15549.0,65.5,9.23,0.0
838,CAL,True,131,131,1.0,131,22026.25,83.75,17.5,0.0
839,CAL,True,128,128,1.0,128,16468.0,66.0,16.13,0.0
840,CAL,True,112,112,1.0,112,20816.0,74.0,13.43,0.0
841,CAL,True,116,116,1.0,116,15503.75,58.75,23.87,0.0
842,CAL,True,109,109,1.0,109,20567.5,73.0,14.3,0.0
843,CAL,True,101,101,1.0,101,10598.5,47.0,30.24,0.0
844,CAL,True,118,118,1.0,118,16024.75,63.75,24.89,0.0
845,CAL,True,125,125,1.0,125,19624.5,74.5,12.31,0.0
846,CAL,True,128,128,1.0,128,19443.75,78.75,12.22,0.0
847,CAL,True,106,106,1.0,106,13177.0,60.0,25.79,0.0
848,CAL,True,133,133,1.0,133,22521.75,87.25,9.95,0.0
849,CAL,True,130,130,1.0,130,16795.0,68.75,16.79,0.0
850,CAL,True,112,112,1.0,112,14367.5,62.0,17.11,0.0
851,CAL,True,100,100,1.0,100,14568.5,61.0,12.22,0.0
852,CAL,True,101,101,1.0,101,18313.25,74.0,7.83,0.0
853,CAL,True,98,98,1.0,98,8099.0,41.75,27.05,0.0
854,CAL,True,106,106,1.0,106,11512.75,54.5,26.29,0.0
855,CAL,True,96,96,1.0,96,12227.75,65.25,28.75,0.0
856,CAL,True,124,124,1.0,124,12785.5,70.5,23.7,0.0
857,CAL,True,122,122,1.0,122,8621.5,55.75,40.49,0.0
858,CAL,True,118,118,1.0,118,15518.75,80.5,11.62,0.0
859,CAL,True,143,143,1.0,143,14221.75,74.5,24.35,0.0
860,CAL,True,122,122,1.0,122,10346.25,62.5,35.44,0.0
861,CAL,True,163,163,1.0,163,20328.75,93.0,21.6,0.0
862,CAL,True,121,121,1.0,121,18966.0,85.75,11.88,0.0
863,CAL,True,112,112,1.0,112,9641.0,55.25,28.81,0.0
864,CAL,True,120,120,1.0,120,16609.0,75.5,14.64,0.0
865,CAL,True,111,111,1.0,111,17368.0,77.75,8.44,0.0
866,CAL,True,153,153,1.0,153,15029.0,68.75,20.04,0.0
867,CAL,True,130,130,1.0,130,11791.25,63.5,26.23,0.0
868,CAL,True,160,160,1.0,160,19914.25,96.5,14.96,0.0
869,CAL,True,114,114,1.0,114,13990.5,72.0,11.47,0.0
870,CAL,True,113,113,1.0,113,11982.0,73.25,20.12,0.0
871,CAL,True,126,126,1.0,126,14296.25,82.0,15.15,0.0
872,CAL,True,116,116,1.0,116,7084.25,53.25,35.94,0.0
873,CAL,True,152,152,1.0,152,20562.5,95.5,8.72,0.0
874,CAL,True,125,125,1.0,125,15347.0,79.25,17.47,0.0
875,CAL,True,132,132,1.0,132,18370.25,89.25,6.21,0.0
876,CAL,True,97,97,1.0,97,11047.75,65.0,13.95,0.0
877,CAL,True,111,111,1.0,111,8536.0,57.0,21.83,0.0
878,CAL,True,129,129,1.0,129,15501.0,80.75,23.12,0.0
879,CAL,True,99,99,1.0,99,9208.25,58.5,29.88,0.0
880,CAL,True,149,149,1.0,149,13293.0,72.25,26.55,0.0
881,CAL,True,153,153,1.0,153,17557.5,85.0,26.2,0.0
882,CAL,True,111,111,1.0,111,10706.75,58.5,18.83,0.0
883,CAL,True,119,119,1.0,119,16539.0,78.0,3.35,0.0
884,CAL,True,101,101,1.0,101,23106.5,97.5,3.33,0.0
885,CAL,True,121,121,1.0,121,11460.75,56.75,30.01,0.0
886,CAL,True,126,126,1.0,126,15747.5,69.5,19.09,0.0
887,CAL,True,124,124,1.0,124,17470.0,74.5,21.28,0.0
888,CAL,True,105,105,1.0,105,14867.25,67.0,15.73,0.0
889,CAL,True,109,109,1.0,109,12449.75,60.75,25.79,0.0
890,CAL,True,130,130,1.0,130,18936.75,80.5,15.15,0.0
891,CAL,True,128,128,1.0,128,17167.0,76.75,15.13,0.0
892,CAL,True,118,118,1.0,118,10231.25,54.75,27.44,0.0
893,CAL,True,149,149,1.0,149,14431.75,66.5,28.94,0.0
894,CAL,True,119,119,1.0,119,25727.0,97.25,6.32,0.0
895,CAL,True,102,102,1.0,102,9613.75,51.0,22.25,0.0
896,CAL,True,124,124,1.0,124,12246.5,58.75,27.36,0.0
897,CAL,True,122,122,1.0,122,17665.25,76.75,13.85,0.0
898,CAL,True,140,140,1.0,140,18008.0,77.5,23.63,0.0
899,CAL,True,103,103,1.0,103,12610.25,60.75,28.06,0.0
900,CAL,True,117,117,1.0,117,9031.25,55.5,26.25,0.0
901,CAL,True,96,96,1.0,96,9155.0,54.5,28.24,0.0
902,CAL,True,151,151,1.0,151,12910.5,71.0,27.55,0.0
903,CAL,True,107,107,1.0,107,11873.25,69.25,11.29,0.0
904,CAL,True,133,133,1.0,133,14756.75,80.25,16.87,0.0
905,CAL,True,132,132,1.0,132,14474.5,77.5,11.5,0.0
906,CAL,True,138,138,1.0,138,16255.0,81.0,12.09,0.0
907,CAL,True,98,98,1.0,98,13377.25,73.75,19.72,0.0
908,CAL,True,99,99,1.0,99,9902.5,62.0,13.54,0.0
909,CAL,True,120,120,1.0,120,15368.25,69.25,17.96,0.0
910,CAL,True,122,122,1.0,122,21540.5,86.25,9.45,0.0
911,CAL,True,104,104,1.0,104,19125.0,80.25,3.66,0.0
912,CAL,True,134,134,1.0,134,13874.25,77.25,28.77,0.0
913,CAL,True,118,118,1.0,118,18849.75,91.5,17.08,0.0
914,CAL,True,97,97,1.0,97,7527.75,49.5,39.7,0.0
915,CAL,True,130,130,1.0,130,11108.25,67.0,26.01,0.0
916,CAL,True,119,119,1.0,119,10312.75,63.75,27.47,0.0
917,CAL,True,150,150,1.0,150,13849.75,77.5,20.11,0.0
918,CAL,True,112,112,1.0,112,10307.25,68.25,28.91,0.0
919,CAL,True,104,104,1.0,104,9346.25,63.0,30.74,0.0
920,CAL,True,111,111,1.0,111,9960.75,66.75,31.46,0.0
921,CAL,True,148,148,1.0,148,12326.25,80.75,22.95,0.0
922,CAL,True,110,110,1.0,110,6886.5,59.0,37.45,0.0
923,CAL,True,138,138,1.0,138,6754.25,50.5,28.65,0.0
924,CAL,True,96,96,1.0,96,7070.75,50.0,33.14,0.0
925,CAL,True,129,129,1.0,129,14612.25,77.0,16.71,0.0
926,CAL,True,120,120,1.0,120,15962.0,82.75,13.88,0.0
927,CAL,True,110,110,1.0,110,11386.75,64.25,15.3,0.0
928,CAL,True,112,112,1.0,112,15363.0,78.25,15.52,0.0
929,CAL,True,118,118,1.0,118,12775.75,69.25,24.86,0.0
930,CAL,True,128,128,1.0,128,16936.75,84.75,17.14,0.0
931,CAL,True,147,147,1.0,147,19407.0,90.25,14.39,0.0
932,CAL,True,105,105,1.0,105,13655.75,72.25,0.04,0.0
933,CAL,True,118,118,1.0,118,15649.5,76.0,17.08,0.0
934,CAL,True,104,104,1.0,104,10779.75,60.0,29.01,0.0
935,CAL,True,129,129,1.0,129,17977.25,82.0,13.1,0.0
936,CAL,True,107,107,1.0,107,15873.0,72.75,3.77,0.0
937,CAL,True,102,102,1.0,102,17056.25,76.5,6.44,0.0
938,CAL,True,83,83,1.0,83,19973.0,73.75,0.88,0.0
939,CAL,True,115,115,1.0,115,9813.25,57.0,31.88,0.0
940,CAL,True,156,156,1.0,156,16137.75,76.0,21.72,0.0
941,CAL,True,109,109,1.0,109,16301.5,77.0,7.75,0.0
942,CAL,True,110,110,1.0,110,12442.0,63.5,20.04,0.0
943,CAL,True,158,158,1.0,158,18419.0,82.5,18.72,0.0
944,CAL,True,108,108,1.0,108,18293.0,81.5,5.33,0.0
945,CAL,True,129,129,1.0,129,17795.25,84.0,20.13,0.0
946,CAL,True,124,124,1.0,124,16498.75,79.25,14.6,0.0
947,CAL,True,118,118,1.0,118,11312.0,60.25,18.36,0.0
948,CAL,True,120,120,1.0,120,12685.25,66.5,14.65,0.0
949,CAL,True,100,100,1.0,100,8741.75,53.25,17.22,0.0
950,CAL,True,100,100,1.0,100,10066.25,58.25,15.59,0.0
951,CAL,True,113,113,1.0,113,7805.75,44.75,26.46,0.0
952,CAL,True,96,96,1.0,96,8665.0,50.0,28.42,0.0
953,CAL,True,97,97,1.0,97,10701.75,56.75,8.65,0.0
954,CAL,True,160,160,1.0,160,20132.75,97.75,16.03,0.0
955,CAL,True,125,125,1.0,125,13801.5,72.25,17.75,0.0
956,CAL,True,132,132,1.0,132,22846.5,103.5,5.98,0.0
957,CAL,True,141,141,1.0,141,13023.75,76.5,19.33,0.0
958,CAL,True,108,108,1.0,108,9943.0,63.5,24.5,0.0
959,CAL,True,124,124,1.0,124,13606.0,79.25,24.03,0.0
960,CAL,True,103,103,1.0,103,14880.25,82.75,0.97,0.0
961,CAL,True,118,118,1.0,118,14149.0,79.5,15.44,0.0
962,CAL,True,107,107,1.0,107,10720.75,66.5,21.03,0.0
963,CAL,True,114,114,1.0,114,8654.0,55.0,36.92,0.0
964,CAL,True,109,109,1.0,109,8167.75,54.25,25.23,0.0
965,CAL,True,113,113,1.0,113,12400.25,70.5,19.86,0.0
966,CAL,True,89,89,1.0,89,9184.0,54.75,22.23,0.0
967,CAL,True,108,108,1.0,108,8778.0,58.25,24.35,0.0
968,CAL,True,124,124,1.0,124,11503.75,69.0,23.04,0.0
969,CAL,True,113,113,1.0,113,14457.0,65.5,16.21,0.0
970,CAL,True,105,105,1.0,105,12820.5,60.25,15.26,0.0
971,CAL,True,99,99,1.0,99,11146.25,55.0,15.27,0.0
972,CAL,True,107,107,1.0,107,17925.0,78.25,10.93,0.0
973,CAL,True,113,113,1.0,113,10883.5,56.5,25.85,0.0
974,CAL,True,118,118,1.0,118,14849.75,69.5,14.96,0.0
975,CAL,True,147,147,1.0,147,14372.0,67.0,22.89,0.0
976,CAL,True,120,120,1.0,120,14316.75,67.75,26.15,0.0
977,CAL,True,123,123,1.0,123,18243.25,79.5,9.82,0.0
978,CAL,True,116,116,1.0,116,16122.5,74.5,14.12,0.0
979,CAL,True,116,116,1.0,116,14780.0,70.25,17.86,0.0
980,CAL,True,98,98,1.0,98,12657.75,62.25,17.46,0.0
981,CAL,True,127,127,1.0,127,15454.5,82.5,21.36,0.0
982,CAL,True,113,113,1.0,113,7606.25,52.25,31.63,0.0
983,CAL,True,125,125,1.0,125,10242.25,62.5,26.55,0.0
984,CAL,True,130,130,1.0,130,15214.75,78.75,8.97,0.0
985,CAL,True,100,100,1.0,100,8895.25,55.5,25.86,0.0
986,CAL,True,135,135,1.0,135,15469.0,79.75,9.93,0.0
987,CAL,True,120,120,1.0,120,23595.75,78.75,2.51,0.0
988,CAL,True,84,84,1.0,84,19025.5,64.0,5.46,0.0
989,CAL,True,155,155,1.0,155,23160.0,78.0,4.32,0.0
990,CAL,True,132,132,1.0,132,19915.25,76.5,7.96,0.0
991,CAL,True,92,92,1.0,92,14411.25,55.25,9.39,0.0
992,CAL,True,107,107,1.0,107,17988.25,68.75,8.83,0.0
993,CAL,True,118,118,1.0,118,20758.5,86.0,4.61,0.0
994,CAL,True,123,123,1.0,123,14729.0,64.25,8.95,0.0
995,CAL,True,68,68,1.0,68,19935.5,71.0,0.06,0.0
996,CAL,True,128,128,1.0,128,19182.0,82.25,15.34,0.0
997,CAL,True,113,113,1.0,113,10202.5,54.0,32.31,0.0
998,CAL,True,131,131,1.0,131,12837.0,62.25,26.88,0.0
999,CAL,True,117,117,1.0,117,18959.0,69.75,9.43,0.0
1000,CAL,True,107,107,1.0,107,11762.5,47.0,22.49,0.0
1001,CAL,True,116,116,1.0,116,14495.25,55.5,15.28,0.0
1002,CAL,True,108,108,1.0,108,12688.75,58.0,17.57,0.0
1003,CAL,True,143,143,1.0,143,17869.75,73.25,18.51,0.0
1004,CAL,True,111,111,1.0,111,18454.25,75.75,7.28,0.0
1005,CAL,True,88,88,1.0,88,16079.25,62.75,7.52,0.0
1006,CAL,True,142,142,1.0,142,13777.0,59.5,25.64,0.0
1007,CAL,True,103,103,1.0,103,11056.75,52.25,24.45,0.0
1008,CAL,True,102,102,1.0,102,14750.25,60.5,13.33,0.0
1009,CAL,True,99,99,1.0,99,13933.0,58.25,14.91,0.0
1010,CAL,True,113,113,1.0,113,14933.75,60.75,13.82,0.0
1011,CAL,True,98,98,1.0,98,14563.5,58.0,19.83,0.0
1012,CAL,True,90,90,1.0,90,13832.0,53.75,12.97,0.0
1013,CAL,True,139,139,1.0,139,21675.0,79.25,8.65,0.0
1014,CAL,True,109,109,1.0,109,14333.75,61.5,21.46,0.0
1015,CAL,True,95,95,1.0,95,18083.5,70.25,12.08,0.0
1016,CAL,True,131,131,1.0,131,16502.5,67.5,19.64,0.0
1017,CAL,True,116,116,1.0,116,22343.0,84.0,15.38,0.0
1018,CAL,True,100,100,1.0,100,20502.75,76.0,6.56,0.0
1019,CAL,True,118,118,1.0,118,12926.25,52.75,12.9,0.0
1020,CAL,True,110,110,1.0,110,16964.0,68.75,15.66,0.0
1021,CAL,True,105,105,1.0,105,12389.25,55.0,30.6,0.0
1022,CAL,True,109,109,1.0,109,14082.75,60.25,19.28,0.0
1023,CAL,True,119,119,1.0,119,15987.5,73.0,22.77,0.0
1024,CAL,True,97,97,1.0,97,17037.0,71.75,3.85,0.0
1025,CAL,True,113,113,1.0,113,13698.25,64.0,9.43,0.0
1026,CAL,True,122,122,1.0,122,18286.0,86.25,4.29,0.0
1027,CAL,True,126,126,1.0,126,14608.0,73.0,13.31,0.0
1028,CAL,True,109,109,1.0,109,10978.25,59.75,18.99,0.0
1029,CAL,True,118,118,1.0,118,15014.75,67.25,11.89,0.0
1030,CAL,True,109,109,1.0,109,13418.0,61.5,12.44,0.0
1031,CAL,True,126,126,1.0,126,15106.25,65.0,10.47,0.0
1032,CAL,True,119,119,1.0,119,12747.5,54.0,20.14,0.0
1033,CAL,True,97,97,1.0,97,14537.75,60.0,12.54,0.0
1034,CAL,True,93,93,1.0,93,20515.25,75.75,7.0,0.0
1035,CAL,True,113,113,1.0,113,24469.25,82.0,5.71,0.0
1036,CAL,True,102,102,1.0,102,17922.25,62.25,10.6,0.0
1037,CAL,True,117,117,1.0,117,19868.25,68.25,6.81,0.0
1038,CAL,True,122,122,1.0,122,24864.75,91.0,10.91,0.0
1039,CAL,True,102,102,1.0,102,14567.5,57.75,15.56,0.0
1040,CAL,True,138,138,1.0,138,22935.0,86.0,12.23,0.0
1041,CAL,True,108,108,1.0,108,14318.0,62.25,16.24,0.0
1042,CAL,True,112,112,1.0,112,14532.0,63.0,13.12,0.0
1043,CAL,True,96,96,1.0,96,10313.5,48.75,14.98,0.0
1044,CAL,True,142,142,1.0,142,11769.25,57.0,23.64,0.0
1045,CAL,True,101,101,1.0,101,10758.0,53.0,21.39,0.0
1046,CAL,True,116,116,1.0,116,15190.0,69.5,9.49,0.0
1047,CAL,True,137,137,1.0,137,15819.0,72.25,20.05,0.0
1048,CAL,True,111,111,1.0,111,10904.25,56.5,19.97,0.0
1049,CAL,True,141,141,1.0,141,18857.75,82.5,9.93,0.0
1050,CAL,True,132,132,1.0,132,21426.75,75.25,5.77,0.0
1051,CAL,True,114,114,1.0,114,21427.25,76.25,7.51,0.0
1052,CAL,True,115,115,1.0,115,13238.75,51.0,16.36,0.0
1053,CAL,True,105,105,1.0,105,13372.0,54.5,13.05,0.0
1054,CAL,True,150,150,1.0,150,23593.25,85.75,10.1,0.0
1055,CAL,True,141,141,1.0,141,21531.0,78.0,7.51,0.0
1056,CAL,True,110,110,1.0,110,11435.75,50.5,14.57,0.0
1057,CAL,True,117,117,1.0,117,18144.75,74.25,8.21,0.0
1058,CAL,True,103,103,1.0,103,17291.5,71.5,7.88,0.0
1059,CAL,True,140,140,1.0,140,16507.5,65.75,12.52,0.0
1060,CAL,True,112,112,1.0,112,15463.5,62.75,6.76,0.0
1061,CAL,True,107,107,1.0,107,14443.25,59.75,13.89,0.0
1062,CAL,True,120,120,1.0,120,17710.25,72.25,15.21,0.0
1063,CAL,True,99,99,1.0,99,14318.5,60.75,20.2,0.0
1064,CAL,True,112,112,1.0,112,19855.5,78.5,12.57,0.0
1065,CAL,True,151,151,1.0,151,18219.5,79.5,16.02,0.0
1066,CAL,True,102,102,1.0,102,21853.0,88.0,3.52,0.0
1067,CAL,True,119,119,1.0,119,15601.25,70.5,14.69,0.0
1068,CAL,True,116,116,1.0,116,12945.5,60.0,12.95,0.0
1069,CAL,True,135,135,1.0,135,16704.5,73.25,9.63,0.0
1070,CAL,True,143,143,1.0,143,21951.25,90.75,8.54,0.0
1071,CAL,True,132,132,1.0,132,15583.0,67.25,12.12,0.0
1072,CAL,True,166,166,1.0,166,18576.25,79.25,10.1,0.0
1073,CAL,True,112,112,1.0,112,13203.25,61.0,17.4,0.0
1074,CAL,True,117,117,1.0,117,13642.5,63.5,16.05,0.0
1075,CAL,True,111,111,1.0,111,17405.25,75.25,14.28,0.0
1076,CAL,True,78,78,1.0,78,13344.25,48.0,10.45,0.0
1077,CAL,True,98,98,1.0,98,9519.25,57.0,21.6,0.0
1078,CAL,True,76,76,1.0,76,12673.75,59.5,0.56,0.0
1079,CAL,True,102,102,1.0,102,6728.0,45.0,18.41,0.0
0,AU-SA,True,115,115,1.0,115,4981.75,59.25,26.25,0.0
1,AU-SA,True,134,134,1.0,134,5415.5,72.0,31.96,0.0
2,AU-SA,True,116,116,1.0,116,6800.75,71.75,19.6,0.0
3,AU-SA,True,100,100,1.0,100,9307.25,53.0,6.76,0.0
4,AU-SA,True,74,74,1.0,74,8760.5,56.75,3.65,0.0
5,AU-SA,True,120,120,1.0,120,7459.75,56.0,25.72,0.0
6,AU-SA,True,130,130,1.0,130,3854.0,77.75,39.09,0.0
7,AU-SA,True,151,151,1.0,151,3806.75,74.5,41.11,0.0
8,AU-SA,True,124,124,1.0,124,2797.5,63.25,47.11,0.0
9,AU-SA,True,110,110,1.0,110,4732.25,67.0,17.71,0.0
10,AU-SA,True,132,132,1.0,132,5205.25,77.25,23.95,0.0
11,AU-SA,True,123,123,1.0,123,6656.75,92.25,13.67,0.0
12,AU-SA,True,139,139,1.0,139,10882.75,74.75,13.47,0.0
13,AU-SA,True,127,127,1.0,127,14491.25,89.5,9.31,0.0
14,AU-SA,True,112,112,1.0,112,12459.0,77.0,3.65,0.0
15,AU-SA,True,136,136,1.0,136,8088.25,74.25,41.91,0.0
16,AU-SA,True,104,104,1.0,104,12248.5,63.5,13.99,0.0
17,AU-SA,True,152,152,1.0,152,9511.75,86.5,38.56,0.0
18,AU-SA,True,139,139,1.0,139,5194.25,71.5,58.49,0.0
19,AU-SA,True,132,132,1.0,132,4245.5,58.25,55.11,0.0
20,AU-SA,True,115,115,1.0,115,7661.25,84.25,44.62,0.0
21,AU-SA,True,111,111,1.0,111,9208.25,61.75,32.02,0.0
22,AU-SA,True,113,113,1.0,113,9648.25,61.75,12.54,0.0
23,AU-SA,True,95,95,1.0,95,15505.75,76.75,14.93,0.0
24,AU-SA,True,117,117,1.0,117,6294.25,66.25,56.6,0.0
25,AU-SA,True,109,109,1.0,109,11492.75,65.0,29.74,0.0
26,AU-SA,True,116,116,1.0,116,8933.75,58.5,37.09,0.0
27,AU-SA,True,110,110,1.0,110,3321.0,50.25,37.86,0.0
28,AU-SA,True,144,144,1.0,144,7577.0,87.25,23.14,0.0
29,AU-SA,True,103,103,1.0,103,6339.5,61.5,21.89,0.0
30,AU-SA,True,104,104,1.0,104,5255.0,59.25,25.01,0.0
31,AU-SA,True,104,104,1.0,104,9428.75,76.25,10.59,0.0
32,AU-SA,True,136,136,1.0,136,8765.25,69.25,12.09,0.0
33,AU-SA,True,117,117,1.0,117,6029.25,73.75,46.63,0.0
34,AU-SA,True,107,107,1.0,107,4404.25,52.0,49.86,0.0
35,AU-SA,True,150,150,1.0,150,2967.5,71.5,63.36,0.0
36,AU-SA,True,101,101,1.0,101,2072.0,53.0,9.12,0.0
37,AU-SA,True,106,106,1.0,106,2205.0,57.75,1.15,0.0
38,AU-SA,True,109,109,1.0,109,2396.75,65.5,12.08,0.0
39,AU-SA,True,99,99,1.0,99,3219.0,71.5,20.04,0.0
40,AU-SA,True,146,146,1.0,146,6118.5,88.25,27.11,0.0
41,AU-SA,True,112,112,1.0,112,3374.25,67.75,13.01,0.0
42,AU-SA,True,160,160,1.0,160,12972.75,88.75,33.08,0.0
43,AU-SA,True,103,103,1.0,103,12544.25,58.0,16.38,0.0
44,AU-SA,True,103,103,1.0,103,16989.25,79.5,14.25,0.0
45,AU-SA,True,121,121,1.0,121,5691.25,62.25,22.11,0.0
46,AU-SA,True,115,115,1.0,115,11766.75,92.5,15.58,0.0
47,AU-SA,True,127,127,1.0,127,4955.25,64.25,52.98,0.0
48,AU-SA,True,114,114,1.0,114,4339.75,56.75,40.59,0.0
49,AU-SA,True,132,132,1.0,132,4911.5,67.0,39.71,0.0
50,AU-SA,True,125,125,1.0,125,6424.5,73.25,26.5,0.0
51,AU-SA,True,108,108,1.0,108,7400.25,69.25,33.66,0.0
52,AU-SA,True,111,111,1.0,111,12428.5,86.0,12.27,0.0
53,AU-SA,True,161,161,1.0,161,10940.75,87.0,36.99,0.0
54,AU-SA,True,109,109,1.0,109,2983.5,58.75,71.1,0.0
55,AU-SA,True,109,109,1.0,109,3449.75,63.0,53.41,0.0
56,AU-SA,True,149,149,1.0,149,3489.25,55.0,53.46,0.0
57,AU-SA,True,113,113,1.0,113,4663.0,48.5,44.14,0.0
58,AU-SA,True,116,116,1.0,116,12406.5,83.25,5.27,0.0
59,AU-SA,True,106,106,1.0,106,12250.5,73.75,6.76,0.0
60,AU-SA,True,108,108,1.0,108,2931.5,67.25,6.33,0.0
61,AU-SA,True,111,111,1.0,111,3549.25,78.75,10.56,0.0
62,AU-SA,True,95,95,1.0,95,3817.25,82.5,8.18,0.0
63,AU-SA,True,154,154,1.0,154,10720.75,92.25,36.6,0.0
64,AU-SA,True,123,123,1.0,123,6686.75,77.5,34.48,0.0
65,AU-SA,True,117,117,1.0,117,3762.5,51.75,28.18,0.0
66,AU-SA,True,131,131,1.0,131,17243.5,73.75,9.71,0.0
67,AU-SA,True,153,153,1.0,153,19732.75,81.25,22.71,0.0
68,AU-SA,True,110,110,1.0,110,11007.75,48.0,25.19,0.0
69,AU-SA,True,153,153,1.0,153,13925.0,68.75,42.33,0.0
70,AU-SA,True,104,104,1.0,104,19293.75,52.75,17.62,0.0
71,AU-SA,True,108,108,1.0,108,23210.5,68.75,14.51,0.0
72,AU-SA,True,142,142,1.0,142,5231.75,84.75,48.6,0.0
73,AU-SA,True,115,115,1.0,115,5363.75,75.75,37.82,0.0
74,AU-SA,True,124,124,1.0,124,4002.75,71.75,44.61,0.0
75,AU-SA,True,126,126,1.0,126,14819.5,99.25,9.17,0.0
76,AU-SA,True,100,100,1.0,100,20554.5,89.5,4.42,0.0
77,AU-SA,True,128,128,1.0,128,6166.75,71.5,52.45,0.0
78,AU-SA,True,110,110,1.0,110,5396.25,59.25,51.22,0.0
79,AU-SA,True,99,99,1.0,99,11159.75,55.5,11.21,0.0
80,AU-SA,True,116,116,1.0,116,11005.75,72.0,23.38,0.0
81,AU-SA,True,132,132,1.0,132,7260.25,74.25,63.76,0.0
82,AU-SA,True,123,123,1.0,123,7802.75,64.75,45.92,0.0
83,AU-SA,True,124,124,1.0,124,10751.75,66.25,46.01,0.0
84,AU-SA,True,126,126,1.0,126,10720.5,77.25,28.17,0.0
85,AU-SA,True,128,128,1.0,128,3307.25,57.0,71.96,0.0
86,AU-SA,True,119,119,1.0,119,10320.25,72.75,27.07,0.0
87,AU-SA,True,112,112,1.0,112,2781.5,55.5,33.04,0.0
88,AU-SA,True,127,127,1.0,127,3409.5,68.25,31.25,0.0
89,AU-SA,True,134,134,1.0,134,3131.75,67.75,23.16,0.0
90,AU-SA,True,111,111,1.0,111,5021.75,59.75,31.56,0.0
91,AU-SA,True,140,140,1.0,140,4826.0,63.0,36.8,0.0
92,AU-SA,True,150,150,1.0,150,4404.25,62.75,52.94,0.0
93,AU-SA,True,129,129,1.0,129,7833.0,77.0,38.2,0.0
94,AU-SA,True,115,115,1.0,115,9506.5,71.5,15.31,0.0
95,AU-SA,True,113,113,1.0,113,6289.75,61.0,31.06,0.0
96,AU-SA,True,109,109,1.0,109,15691.75,74.0,1.13,0.0
97,AU-SA,True,101,101,1.0,101,18016.75,69.25,13.02,0.0
98,AU-SA,True,85,85,1.0,85,19333.5,67.75,3.91,0.0
99,AU-SA,True,108,108,1.0,108,7335.5,55.75,55.23,0.0
100,AU-SA,True,122,122,1.0,122,18425.75,81.75,9.08,0.0
101,AU-SA,True,150,150,1.0,150,10348.5,81.75,46.3,0.0
102,AU-SA,True,99,99,1.0,99,9124.5,62.25,22.32,0.0
103,AU-SA,True,101,101,1.0,101,6861.25,59.25,29.95,0.0
104,AU-SA,True,147,147,1.0,147,5894.0,88.0,48.54,0.0
105,AU-SA,True,110,110,1.0,110,2922.0,56.0,14.53,0.0
106,AU-SA,True,143,143,1.0,143,4632.25,86.25,11.3,0.0
107,AU-SA,True,108,108,1.0,108,4341.5,70.75,5.48,0.0
108,AU-SA,True,112,112,1.0,112,4555.75,55.5,20.89,0.0
109,AU-SA,True,111,111,1.0,111,5367.5,74.0,15.13,0.0
110,AU-SA,True,131,131,1.0,131,3900.75,64.25,42.48,0.0
111,AU-SA,True,122,122,1.0,122,4503.75,68.0,33.81,0.0
112,AU-SA,True,106,106,1.0,106,7634.5,71.0,9.23,0.0
113,AU-SA,True,94,94,1.0,94,6912.75,71.5,15.21,0.0
114,AU-SA,True,98,98,1.0,98,7755.5,64.0,1.47,0.0
115,AU-SA,True,118,118,1.0,118,3667.25,57.75,34.44,0.0
116,AU-SA,True,105,105,1.0,105,4931.25,56.5,13.96,0.0
117,AU-SA,True,186,186,1.0,186,8699.25,93.5,12.02,0.0
118,AU-SA,True,128,128,1.0,128,2698.5,53.5,15.84,0.0
119,AU-SA,True,135,135,1.0,135,3880.0,70.0,14.12,0.0
120,AU-SA,True,107,107,1.0,107,12621.5,64.5,11.1,0.0
121,AU-SA,True,106,106,1.0,106,12594.25,57.0,9.17,0.0
122,AU-SA,True,100,100,1.0,100,10576.75,52.5,20.99,0.0
123,AU-SA,True,125,125,1.0,125,9315.25,69.25,17.63,0.0
124,AU-SA,True,96,96,1.0,96,13637.5,74.25,13.68,0.0
125,AU-SA,True,111,111,1.0,111,8640.0,63.0,28.32,0.0
126,AU-SA,True,123,123,1.0,123,11975.0,75.25,20.02,0.0
127,AU-SA,True,136,136,1.0,136,8349.25,81.75,43.66,0.0
128,AU-SA,True,123,123,1.0,123,6717.25,67.5,54.01,0.0
129,AU-SA,True,109,109,1.0,109,8186.0,94.25,19.19,0.0
130,AU-SA,True,125,125,1.0,125,6047.25,80.5,28.02,0.0
131,AU-SA,True,119,119,1.0,119,4171.0,61.25,31.39,0.0
132,AU-SA,True,152,152,1.0,152,7555.0,89.75,21.56,0.0
133,AU-SA,True,153,153,1.0,153,6492.5,80.0,27.59,0.0
134,AU-SA,True,104,104,1.0,104,5630.75,57.25,16.97,0.0
135,AU-SA,True,154,154,1.0,154,6224.0,76.25,28.67,0.0
136,AU-SA,True,116,116,1.0,116,5640.25,66.75,20.41,0.0
137,AU-SA,True,121,121,1.0,121,5746.0,64.0,9.18,0.0
138,AU-SA,True,110,110,1.0,110,10594.25,89.25,4.79,0.0
139,AU-SA,True,129,129,1.0,129,8425.5,81.75,20.32,0.0
140,AU-SA,True,111,111,1.0,111,8455.0,72.0,25.12,0.0
141,AU-SA,True,113,113,1.0,113,6126.75,62.75,16.43,0.0
142,AU-SA,True,112,112,1.0,112,8277.5,77.25,10.29,0.0
143,AU-SA,True,146,146,1.0,146,7301.5,77.25,13.64,0.0
144,AU-SA,True,117,117,1.0,117,3795.5,49.5,23.06,0.0
145,AU-SA,True,122,122,1.0,122,5469.0,65.5,6.48,0.0
146,AU-SA,True,107,107,1.0,107,5640.5,73.0,20.11,0.0
147,AU-SA,True,175,175,1.0,175,14400.25,79.0,8.82,0.0
148,AU-SA,True,102,102,1.0,102,8657.75,55.0,2.32,0.0
149,AU-SA,True,128,128,1.0,128,11791.25,71.75,5.83,0.0
150,AU-SA,True,112,112,1.0,112,7638.75,48.5,28.2,0.0
151,AU-SA,True,110,110,1.0,110,10016.5,59.25,15.25,0.0
152,AU-SA,True,121,121,1.0,121,11941.0,71.5,22.5,0.0
153,AU-SA,True,116,116,1.0,116,23370.25,103.25,9.48,0.0
154,AU-SA,True,83,83,1.0,83,18962.25,68.25,10.42,0.0
155,AU-SA,True,123,123,1.0,123,14955.25,84.25,22.13,0.0
156,AU-SA,True,117,117,1.0,117,5654.0,65.25,15.15,0.0
157,AU-SA,True,147,147,1.0,147,6040.75,81.25,20.5,0.0
158,AU-SA,True,100,100,1.0,100,6434.75,69.5,10.49,0.0
159,AU-SA,True,115,115,1.0,115,3888.75,83.75,9.51,0.0
160,AU-SA,True,114,114,1.0,114,3135.25,70.5,17.53,0.0
161,AU-SA,True,112,112,1.0,112,3359.25,75.5,7.53,0.0
162,AU-SA,True,120,120,1.0,120,7530.5,55.0,48.29,0.0
163,AU-SA,True,115,115,1.0,115,4387.25,57.5,62.99,0.0
164,AU-SA,True,115,115,1.0,115,9869.75,63.25,28.24,0.0
165,AU-SA,True,108,108,1.0,108,7611.5,50.5,18.81,0.0
166,AU-SA,True,110,110,1.0,110,11706.75,65.25,14.44,0.0
167,AU-SA,True,155,155,1.0,155,15302.25,82.25,13.71,0.0
168,AU-SA,True,124,124,1.0,124,10030.0,75.25,7.98,0.0
169,AU-SA,True,110,110,1.0,110,10832.0,70.75,18.82,0.0
170,AU-SA,True,113,113,1.0,113,7047.75,60.5,25.0,0.0
171,AU-SA,True,132,132,1.0,132,8328.5,84.5,35.21,0.0
172,AU-SA,True,108,108,1.0,108,7556.0,68.0,37.38,0.0
173,AU-SA,True,134,134,1.0,134,5129.0,60.0,47.06,0.0
174,AU-SA,True,104,104,1.0,104,16073.0,59.25,10.29,0.0
175,AU-SA,True,115,115,1.0,115,8151.75,56.5,43.5,0.0
176,AU-SA,True,114,114,1.0,114,13426.75,72.5,28.21,0.0
177,AU-SA,True,113,113,1.0,113,10535.25,59.0,22.0,0.0
178,AU-SA,True,116,116,1.0,116,9658.25,69.5,33.41,0.0
179,AU-SA,True,124,124,1.0,124,9712.75,69.75,24.97,0.0
180,AU-SA,True,110,110,1.0,110,9081.5,76.0,45.12,0.0
181,AU-SA,True,147,147,1.0,147,7897.75,76.75,52.76,0.0
182,AU-SA,True,102,102,1.0,102,11339.75,69.0,26.76,0.0
183,AU-SA,True,121,121,1.0,121,4419.0,55.5,48.23,0.0
184,AU-SA,True,99,99,1.0,99,12956.5,76.75,5.22,0.0
185,AU-SA,True,111,111,1.0,111,6885.25,53.25,6.51,0.0
186,AU-SA,True,89,89,1.0,89,2837.5,54.0,9.43,0.0
187,AU-SA,True,112,112,1.0,112,4832.5,84.75,9.69,0.0
188,AU-SA,True,123,123,1.0,123,6428.75,87.75,2.42,0.0
189,AU-SA,True,108,108,1.0,108,11113.75,56.0,12.2,0.0
190,AU-SA,True,128,128,1.0,128,13804.5,78.5,28.99,0.0
191,AU-SA,True,120,120,1.0,120,9344.75,57.5,29.66,0.0
192,AU-SA,True,122,122,1.0,122,25286.0,88.25,7.63,0.0
193,AU-SA,True,113,113,1.0,113,14251.75,61.25,30.62,0.0
194,AU-SA,True,111,111,1.0,111,17848.0,67.0,14.98,0.0
195,AU-SA,True,125,125,1.0,125,6068.5,67.75,19.61,0.0
196,AU-SA,True,113,113,1.0,113,5402.25,59.0,25.73,0.0
197,AU-SA,True,103,103,1.0,103,9204.75,73.0,13.92,0.0
198,AU-SA,True,98,98,1.0,98,11464.25,71.75,11.52,0.0
199,AU-SA,True,124,124,1.0,124,6733.75,54.5,20.97,0.0
200,AU-SA,True,150,150,1.0,150,12782.25,81.25,16.15,0.0
201,AU-SA,True,114,114,1.0,114,4721.0,58.5,45.8,0.0
202,AU-SA,True,105,105,1.0,105,8077.75,66.5,16.37,0.0
203,AU-SA,True,109,109,1.0,109,11312.25,82.25,22.91,0.0
204,AU-SA,True,108,108,1.0,108,3677.25,53.5,43.21,0.0
205,AU-SA,True,99,99,1.0,99,11376.75,85.25,13.82,0.0
206,AU-SA,True,107,107,1.0,107,6786.25,76.25,34.69,0.0
207,AU-SA,True,130,130,1.0,130,9118.25,82.0,42.77,0.0
208,AU-SA,True,110,110,1.0,110,6095.0,65.25,46.21,0.0
209,AU-SA,True,117,117,1.0,117,6910.0,71.75,44.34,0.0
210,AU-SA,True,185,185,1.0,185,15002.75,82.5,35.98,0.0
211,AU-SA,True,113,113,1.0,113,20325.0,76.75,-0.31,0.0
212,AU-SA,True,100,100,1.0,100,12038.75,45.0,21.33,0.0
213,AU-SA,True,123,123,1.0,123,15767.0,77.5,14.13,0.0
214,AU-SA,True,114,114,1.0,114,13700.5,66.75,11.32,0.0
215,AU-SA,True,120,120,1.0,120,16678.5,84.0,9.94,0.0
216,AU-SA,True,110,110,1.0,110,13894.0,79.0,15.74,0.0
217,AU-SA,True,113,113,1.0,113,14739.75,84.0,14.98,0.0
218,AU-SA,True,101,101,1.0,101,10405.75,57.75,21.53,0.0
219,AU-SA,True,103,103,1.0,103,4863.75,93.0,18.04,0.0
220,AU-SA,True,150,150,1.0,150,4172.75,74.75,27.54,0.0
221,AU-SA,True,123,123,1.0,123,2384.5,61.25,36.5,0.0
222,AU-SA,True,110,110,1.0,110,11535.25,80.0,19.16,0.0
223,AU-SA,True,117,117,1.0,117,7652.25,61.25,25.65,0.0
224,AU-SA,True,130,130,1.0,130,7878.25,65.5,28.27,0.0
225,AU-SA,True,126,126,1.0,126,10591.75,76.75,20.57,0.0
226,AU-SA,True,116,116,1.0,116,9311.0,74.0,38.16,0.0
227,AU-SA,True,107,107,1.0,107,13415.25,75.75,6.05,0.0
228,AU-SA,True,136,136,1.0,136,16119.75,90.0,15.73,0.0
229,AU-SA,True,128,128,1.0,128,11211.25,73.25,21.94,0.0
230,AU-SA,True,106,106,1.0,106,14676.25,70.0,7.66,0.0
231,AU-SA,True,107,107,1.0,107,13064.0,68.5,16.42,0.0
232,AU-SA,True,130,130,1.0,130,7777.0,67.0,48.33,0.0
233,AU-SA,True,117,117,1.0,117,8727.25,57.75,34.39,0.0
234,AU-SA,True,95,95,1.0,95,3892.0,64.75,11.05,0.0
235,AU-SA,True,129,129,1.0,129,2404.25,55.5,28.02,0.0
236,AU-SA,True,100,100,1.0,100,2670.5,59.0,26.26,0.0
237,AU-SA,True,115,115,1.0,115,5157.5,75.75,9.34,0.0
238,AU-SA,True,123,123,1.0,123,4436.0,71.0,14.86,0.0
239,AU-SA,True,100,100,1.0,100,4901.75,67.5,11.01,0.0
240,AU-SA,True,120,120,1.0,120,9438.25,69.25,27.83,0.0
241,AU-SA,True,112,112,1.0,112,13176.0,73.0,10.68,0.0
242,AU-SA,True,155,155,1.0,155,5922.25,80.75,54.37,0.0
243,AU-SA,True,128,128,1.0,128,6156.5,82.0,4.42,0.0
244,AU-SA,True,104,104,1.0,104,4785.25,65.5,6.43,0.0
245,AU-SA,True,102,102,1.0,102,5064.0,65.25,5.32,0.0
246,AU-SA,True,121,121,1.0,121,3549.5,67.75,22.3,0.0
247,AU-SA,True,83,83,1.0,83,3683.0,67.75,18.8,0.0
248,AU-SA,True,114,114,1.0,114,3132.5,61.25,18.22,0.0
249,AU-SA,True,131,131,1.0,131,13813.25,74.25,30.71,0.0
250,AU-SA,True,116,116,1.0,116,17608.0,81.75,17.55,0.0
251,AU-SA,True,113,113,1.0,113,11087.25,57.75,13.83,0.0
252,AU-SA,True,155,155,1.0,155,8044.5,65.0,57.45,0.0
253,AU-SA,True,104,104,1.0,104,23775.25,72.75,2.0,0.0
254,AU-SA,True,116,116,1.0,116,11086.75,64.0,30.87,0.0
255,AU-SA,True,108,108,1.0,108,8235.75,66.5,41.26,0.0
256,AU-SA,True,114,114,1.0,114,10127.0,66.0,17.79,0.0
257,AU-SA,True,107,107,1.0,107,11883.5,63.25,5.94,0.0
258,AU-SA,True,104,104,1.0,104,5075.0,58.0,15.38,0.0
259,AU-SA,True,117,117,1.0,117,4485.25,55.75,10.03,0.0
260,AU-SA,True,123,123,1.0,123,5920.5,72.0,15.59,0.0
261,AU-SA,True,142,142,1.0,142,9142.75,85.5,21.7,0.0
262,AU-SA,True,123,123,1.0,123,7178.5,79.75,27.28,0.0
263,AU-SA,True,135,135,1.0,135,5191.5,50.5,22.9,0.0
264,AU-SA,True,106,106,1.0,106,20773.75,79.25,1.41,0.0
265,AU-SA,True,123,123,1.0,123,7613.5,54.0,33.57,0.0
266,AU-SA,True,113,113,1.0,113,9246.25,52.0,39.94,0.0
267,AU-SA,True,101,101,1.0,101,14130.25,61.0,18.87,0.0
268,AU-SA,True,138,138,1.0,138,8660.5,63.25,43.12,0.0
269,AU-SA,True,137,137,1.0,137,11975.5,78.75,35.88,0.0
270,AU-SA,True,151,151,1.0,151,9493.0,88.0,46.38,0.0
271,AU-SA,True,127,127,1.0,127,9812.25,69.75,31.62,0.0
272,AU-SA,True,124,124,1.0,124,15839.0,84.5,26.09,0.0
273,AU-SA,True,117,117,1.0,117,4368.75,70.0,9.04,0.0
274,AU-SA,True,106,106,1.0,106,4309.25,69.0,8.04,0.0
275,AU-SA,True,123,123,1.0,123,4545.25,75.0,6.48,0.0
276,AU-SA,True,100,100,1.0,100,16403.5,61.25,17.53,0.0
277,AU-SA,True,100,100,1.0,100,25231.5,59.75,2.81,0.0
278,AU-SA,True,119,119,1.0,119,19493.25,77.25,22.9,0.0
279,AU-SA,True,131,131,1.0,131,8258.5,70.5,42.55,0.0
280,AU-SA,True,150,150,1.0,150,7789.0,75.0,61.94,0.0
281,AU-SA,True,84,84,1.0,84,18282.0,49.5,3.58,0.0
282,AU-SA,True,111,111,1.0,111,9809.5,68.75,6.78,0.0
283,AU-SA,True,132,132,1.0,132,3805.75,58.75,54.14,0.0
284,AU-SA,True,145,145,1.0,145,8973.25,82.75,31.51,0.0
285,AU-SA,True,116,116,1.0,116,13350.5,59.75,22.86,0.0
286,AU-SA,True,115,115,1.0,115,22922.0,84.25,3.87,0.0
287,AU-SA,True,122,122,1.0,122,3984.75,54.5,65.49,0.0
288,AU-SA,True,112,112,1.0,112,13257.25,71.5,25.2,0.0
289,AU-SA,True,103,103,1.0,103,18732.25,71.25,8.5,0.0
290,AU-SA,True,116,116,1.0,116,15307.0,70.5,9.74,0.0
291,AU-SA,True,128,128,1.0,128,3220.75,48.25,75.5,0.0
292,AU-SA,True,87,87,1.0,87,18830.25,58.5,7.2,0.0
293,AU-SA,True,135,135,1.0,135,7521.25,64.0,58.18,0.0
294,AU-SA,True,108,108,1.0,108,9517.25,60.25,16.33,0.0
295,AU-SA,True,109,109,1.0,109,9093.75,64.0,13.28,0.0
296,AU-SA,True,105,105,1.0,105,14282.0,75.0,7.89,0.0
297,AU-SA,True,111,111,1.0,111,14966.75,65.5,22.81,0.0
298,AU-SA,True,135,135,1.0,135,9501.5,63.5,35.45,0.0
299,AU-SA,True,106,106,1.0,106,18476.0,69.0,20.95,0.0
300,AU-SA,True,119,119,1.0,119,16909.5,65.25,22.22,0.0
301,AU-SA,True,110,110,1.0,110,15732.75,64.25,23.48,0.0
302,AU-SA,True,128,128,1.0,128,11887.25,63.5,29.5,0.0
303,AU-SA,True,147,147,1.0,147,24902.75,90.75,19.52,0.0
304,AU-SA,True,104,104,1.0,104,25008.0,69.5,9.23,0.0
305,AU-SA,True,104,104,1.0,104,22086.25,65.25,11.68,0.0
306,AU-SA,True,142,142,1.0,142,16602.0,83.5,24.13,0.0
307,AU-SA,True,125,125,1.0,125,13587.75,73.75,30.32,0.0
308,AU-SA,True,106,106,1.0,106,10788.25,46.5,19.96,0.0
309,AU-SA,True,155,155,1.0,155,16693.0,83.5,29.08,0.0
310,AU-SA,True,123,123,1.0,123,17213.0,79.5,21.27,0.0
311,AU-SA,True,129,129,1.0,129,12594.5,72.75,38.48,0.0
312,AU-SA,True,133,133,1.0,133,9736.75,70.25,52.84,0.0
313,AU-SA,True,105,105,1.0,105,19652.25,64.25,15.82,0.0
314,AU-SA,True,137,137,1.0,137,29255.5,104.25,3.83,0.0
315,AU-SA,True,132,132,1.0,132,12604.0,70.75,27.97,0.0
316,AU-SA,True,112,112,1.0,112,9164.75,52.25,22.87,0.0
317,AU-SA,True,135,135,1.0,135,12714.25,83.5,34.46,0.0
318,AU-SA,True,113,113,1.0,113,9856.0,59.5,15.39,0.0
319,AU-SA,True,104,104,1.0,104,10270.0,60.25,8.95,0.0
320,AU-SA,True,120,120,1.0,120,10384.0,70.0,21.79,0.0
321,AU-SA,True,123,123,1.0,123,10292.25,65.5,34.52,0.0
322,AU-SA,True,102,102,1.0,102,13859.75,60.75,10.71,0.0
323,AU-SA,True,191,191,1.0,191,10629.75,75.75,29.58,0.0
324,AU-SA,True,120,120,1.0,120,5521.0,63.75,42.83,0.0
325,AU-SA,True,109,109,1.0,109,7612.75,60.5,21.53,0.0
326,AU-SA,True,110,110,1.0,110,9963.0,72.25,6.76,0.0
327,AU-SA,True,130,130,1.0,130,6494.5,77.75,24.35,0.0
328,AU-SA,True,115,115,1.0,115,6951.5,71.75,16.69,0.0
329,AU-SA,True,123,123,1.0,123,4713.25,62.25,22.36,0.0
330,AU-SA,True,109,109,1.0,109,12104.75,66.75,26.57,0.0
331,AU-SA,True,174,174,1.0,174,14298.25,87.25,34.91,0.0
332,AU-SA,True,120,120,1.0,120,9233.0,63.0,28.18,0.0
333,AU-SA,True,138,138,1.0,138,12585.5,82.5,20.62,0.0
334,AU-SA,True,101,101,1.0,101,11871.25,67.75,16.64,0.0
335,AU-SA,True,102,102,1.0,102,13703.0,73.0,10.4,0.0
336,AU-SA,True,102,102,1.0,102,4884.25,65.25,61.51,0.0
337,AU-SA,True,118,118,1.0,118,5853.75,74.25,45.42,0.0
338,AU-SA,True,129,129,1.0,129,4065.5,78.5,72.91,0.0
339,AU-SA,True,102,102,1.0,102,4228.25,76.0,17.21,0.0
340,AU-SA,True,120,120,1.0,120,4298.25,65.75,16.17,0.0
341,AU-SA,True,114,114,1.0,114,4291.75,71.0,18.95,0.0
342,AU-SA,True,164,164,1.0,164,14327.25,83.5,29.35,0.0
343,AU-SA,True,138,138,1.0,138,9670.5,66.75,37.88,0.0
344,AU-SA,True,108,108,1.0,108,11318.25,57.0,19.63,0.0
345,AU-SA,True,120,120,1.0,120,14435.75,57.0,8.95,0.0
346,AU-SA,True,117,117,1.0,117,15476.5,61.75,10.67,0.0
347,AU-SA,True,115,115,1.0,115,14720.5,56.25,15.66,0.0
348,AU-SA,True,112,112,1.0,112,6972.25,47.75,25.1,0.0
349,AU-SA,True,98,98,1.0,98,9549.0,46.0,13.99,0.0
350,AU-SA,True,111,111,1.0,111,9773.25,60.5,23.66,0.0
351,AU-SA,True,126,126,1.0,126,15034.75,73.5,19.38,0.0
352,AU-SA,True,122,122,1.0,122,12268.25,64.25,34.83,0.0
353,AU-SA,True,141,141,1.0,141,11350.75,65.25,41.98,0.0
354,AU-SA,True,100,100,1.0,100,24282.25,73.25,2.84,0.0
355,AU-SA,True,136,136,1.0,136,13206.5,67.5,33.41,0.0
356,AU-SA,True,113,113,1.0,113,12356.5,54.5,17.37,0.0
357,AU-SA,True,107,107,1.0,107,7556.5,72.25,25.04,0.0
358,AU-SA,True,117,117,1.0,117,7457.25,80.5,17.65,0.0
359,AU-SA,True,124,124,1.0,124,4690.5,65.0,46.74,0.0
360,AU-SA,True,109,109,1.0,109,8877.0,83.75,12.64,0.0
361,AU-SA,True,113,113,1.0,113,7882.25,73.25,1.87,0.0
362,AU-SA,True,127,127,1.0,127,5359.75,65.25,24.03,0.0
363,AU-SA,True,96,96,1.0,96,10832.0,74.75,9.46,0.0
364,AU-SA,True,121,121,1.0,121,10119.75,85.75,8.83,0.0
365,AU-SA,True,136,136,1.0,136,7744.25,71.25,21.68,0.0
366,AU-SA,True,99,99,1.0,99,13170.5,70.0,5.38,0.0
367,AU-SA,True,106,106,1.0,106,17179.0,78.5,2.07,0.0
368,AU-SA,True,101,101,1.0,101,13898.5,68.75,8.33,0.0
369,AU-SA,True,112,112,1.0,112,16145.25,73.75,23.8,0.0
370,AU-SA,True,123,123,1.0,123,14955.5,73.5,16.86,0.0
371,AU-SA,True,133,133,1.0,133,12993.5,76.25,19.11,0.0
372,AU-SA,True,83,83,1.0,83,19193.5,72.25,2.06,0.0
373,AU-SA,True,182,182,1.0,182,9624.25,80.5,37.73,0.0
374,AU-SA,True,105,105,1.0,105,16165.5,70.5,4.89,0.0
375,AU-SA,True,114,114,1.0,114,6479.25,59.75,28.76,0.0
376,AU-SA,True,110,110,1.0,110,7212.25,64.0,25.43,0.0
377,AU-SA,True,111,111,1.0,111,9895.25,71.5,12.47,0.0
378,AU-SA,True,115,115,1.0,115,8873.25,63.0,21.01,0.0
379,AU-SA,True,124,124,1.0,124,12485.25,85.25,13.67,0.0
380,AU-SA,True,145,145,1.0,145,10825.25,73.75,19.91,0.0
381,AU-SA,True,93,93,1.0,93,8415.25,47.5,8.36,0.0
382,AU-SA,True,109,109,1.0,109,10130.75,70.0,13.26,0.0
383,AU-SA,True,153,153,1.0,153,9169.75,72.75,24.49,0.0
384,AU-SA,True,163,163,1.0,163,11250.5,70.5,21.51,0.0
385,AU-SA,True,112,112,1.0,112,7901.5,56.25,26.73,0.0
386,AU-SA,True,118,118,1.0,118,6210.25,50.75,32.4,0.0
387,AU-SA,True,126,126,1.0,126,14274.25,75.25,18.94,0.0
388,AU-SA,True,123,123,1.0,123,10240.25,66.5,36.06,0.0
389,AU-SA,True,104,104,1.0,104,16181.25,69.5,10.72,0.0
390,AU-SA,True,130,130,1.0,130,12142.5,61.75,38.59,0.0
391,AU-SA,True,114,114,1.0,114,13909.75,60.0,25.36,0.0
392,AU-SA,True,145,145,1.0,145,20934.0,87.5,27.83,0.0
393,AU-SA,True,122,122,1.0,122,17963.5,63.5,7.88,0.0
394,AU-SA,True,130,130,1.0,130,20564.25,78.0,23.01,0.0
395,AU-SA,True,99,99,1.0,99,31444.25,72.75,5.31,0.0
396,AU-SA,True,105,105,1.0,105,26974.0,73.5,8.67,0.0
397,AU-SA,True,99,99,1.0,99,35300.5,87.75,2.11,0.0
398,AU-SA,True,111,111,1.0,111,22659.75,72.0,19.22,0.0
399,AU-SA,True,105,105,1.0,105,21171.5,62.75,3.07,0.0
400,AU-SA,True,82,82,1.0,82,21410.0,57.25,1.97,0.0
401,AU-SA,True,129,129,1.0,129,28850.5,93.0,0.98,0.0
402,AU-SA,True,113,113,1.0,113,26119.0,76.0,9.12,0.0
403,AU-SA,True,119,119,1.0,119,21605.25,70.0,5.75,0.0
404,AU-SA,True,103,103,1.0,103,26575.75,68.5,4.51,0.0
405,AU-SA,True,137,137,1.0,137,24607.0,93.25,13.22,0.0
406,AU-SA,True,128,128,1.0,128,13950.75,64.5,29.02,0.0
407,AU-SA,True,81,81,1.0,81,22093.75,66.75,2.32,0.0
408,AU-SA,True,115,115,1.0,115,8527.25,51.25,32.89,0.0
409,AU-SA,True,131,131,1.0,131,12851.75,75.5,35.38,0.0
410,AU-SA,True,122,122,1.0,122,11093.75,59.5,26.83,0.0
411,AU-SA,True,131,131,1.0,131,6182.0,87.5,37.24,0.0
412,AU-SA,True,85,85,1.0,85,4407.25,55.5,19.16,0.0
413,AU-SA,True,133,133,1.0,133,3621.75,58.5,46.28,0.0
414,AU-SA,True,105,105,1.0,105,12710.75,56.25,6.97,0.0
415,AU-SA,True,118,118,1.0,118,13099.25,69.25,12.46,0.0
416,AU-SA,True,118,118,1.0,118,14633.0,66.5,10.81,0.0
417,AU-SA,True,126,126,1.0,126,26008.0,105.0,10.71,0.0
418,AU-SA,True,126,126,1.0,126,14430.0,69.0,21.24,0.0
419,AU-SA,True,117,117,1.0,117,14410.5,64.75,22.23,0.0
420,AU-SA,True,107,107,1.0,107,13329.5,56.5,12.66,0.0
421,AU-SA,True,112,112,1.0,112,12967.25,55.5,6.7,0.0
422,AU-SA,True,98,98,1.0,98,18333.25,72.75,6.14,0.0
423,AU-SA,True,160,160,1.0,160,18770.0,74.75,19.48,0.0
424,AU-SA,True,112,112,1.0,112,20118.25,74.25,16.05,0.0
425,AU-SA,True,105,105,1.0,105,18489.5,60.25,6.19,0.0
426,AU-SA,True,89,89,1.0,89,19532.25,66.5,8.0,0.0
427,AU-SA,True,122,122,1.0,122,26447.25,89.25,3.21,0.0
428,AU-SA,True,103,103,1.0,103,22624.0,78.0,5.83,0.0
429,AU-SA,True,111,111,1.0,111,15972.5,57.0,8.72,0.0
430,AU-SA,True,78,78,1.0,78,19529.0,61.5,3.03,0.0
431,AU-SA,True,108,108,1.0,108,23021.75,74.0,0.75,0.0
432,AU-SA,True,113,113,1.0,113,15755.25,60.25,27.44,0.0
433,AU-SA,True,118,118,1.0,118,17207.75,66.75,15.13,0.0
434,AU-SA,True,129,129,1.0,129,24046.75,87.25,17.11,0.0
435,AU-SA,True,93,93,1.0,93,29503.25,77.75,7.27,0.0
436,AU-SA,True,138,138,1.0,138,24950.5,89.5,13.54,0.0
437,AU-SA,True,135,135,1.0,135,15831.0,67.25,29.93,0.0
438,AU-SA,True,109,109,1.0,109,18975.0,61.5,15.09,0.0
439,AU-SA,True,126,126,1.0,126,20634.75,76.75,33.73,0.0
440,AU-SA,True,112,112,1.0,112,30043.5,89.75,11.85,0.0
441,AU-SA,True,99,99,1.0,99,23759.25,68.5,8.98,0.0
442,AU-SA,True,136,136,1.0,136,19129.0,77.5,25.3,0.0
443,AU-SA,True,117,117,1.0,117,21846.0,74.0,18.74,0.0
444,AU-SA,True,165,165,1.0,165,2350.25,69.5,60.49,0.0
445,AU-SA,True,112,112,1.0,112,2754.75,67.5,62.11,0.0
446,AU-SA,True,108,108,1.0,108,2763.25,68.25,61.71,0.0
447,AU-SA,True,125,125,1.0,125,2940.0,86.75,15.14,0.0
448,AU-SA,True,111,111,1.0,111,2308.0,59.25,8.4,0.0
449,AU-SA,True,132,132,1.0,132,2305.0,67.25,20.86,0.0
450,AU-SA,True,123,123,1.0,123,3191.75,63.25,19.37,0.0
451,AU-SA,True,100,100,1.0,100,1835.75,52.0,11.1,0.0
452,AU-SA,True,70,70,1.0,70,2047.0,62.5,3.02,0.0
453,AU-SA,True,116,116,1.0,116,15198.5,59.5,23.98,0.0
454,AU-SA,True,105,105,1.0,105,17908.5,62.25,21.85,0.0
455,AU-SA,True,139,139,1.0,139,21668.75,76.5,21.67,0.0
456,AU-SA,True,101,101,1.0,101,18189.25,58.75,12.44,0.0
457,AU-SA,True,104,104,1.0,104,19729.0,66.25,9.26,0.0
458,AU-SA,True,104,104,1.0,104,16911.75,61.5,15.66,0.0
459,AU-SA,True,109,109,1.0,109,22647.75,67.0,4.87,0.0
460,AU-SA,True,97,97,1.0,97,26548.0,72.25,6.25,0.0
461,AU-SA,True,117,117,1.0,117,17344.75,68.0,26.48,0.0
462,AU-SA,True,103,103,1.0,103,20982.0,69.25,2.75,0.0
463,AU-SA,True,122,122,1.0,122,15153.75,55.5,11.14,0.0
464,AU-SA,True,99,99,1.0,99,14840.25,47.5,2.55,0.0
465,AU-SA,True,120,120,1.0,120,17382.5,59.75,31.85,0.0
466,AU-SA,True,101,101,1.0,101,24655.75,59.0,7.25,0.0
467,AU-SA,True,126,126,1.0,126,32079.25,89.5,6.97,0.0
468,AU-SA,True,133,133,1.0,133,23520.75,76.5,9.98,0.0
469,AU-SA,True,108,108,1.0,108,23078.75,68.75,6.67,0.0
470,AU-SA,True,107,107,1.0,107,22342.75,63.5,3.4,0.0
471,AU-SA,True,129,129,1.0,129,24784.75,74.25,5.87,0.0
472,AU-SA,True,119,119,1.0,119,24891.75,73.75,8.66,0.0
473,AU-SA,True,118,118,1.0,118,29040.75,80.5,8.41,0.0
474,AU-SA,True,111,111,1.0,111,20275.25,53.75,14.61,0.0
475,AU-SA,True,111,111,1.0,111,20501.75,54.25,13.04,0.0
476,AU-SA,True,146,146,1.0,146,27119.5,74.75,14.02,0.0
477,AU-SA,True,110,110,1.0,110,25322.0,73.5,12.13,0.0
478,AU-SA,True,149,149,1.0,149,26881.75,80.0,10.71,0.0
479,AU-SA,True,103,103,1.0,103,32126.0,76.0,0.98,0.0
480,AU-SA,True,143,143,1.0,143,8087.75,71.75,57.62,0.0
481,AU-SA,True,115,115,1.0,115,20562.0,82.25,11.28,0.0
482,AU-SA,True,104,104,1.0,104,15872.75,64.75,16.99,0.0
483,AU-SA,True,125,125,1.0,125,2533.0,74.75,12.16,0.0
484,AU-SA,True,102,102,1.0,102,1794.5,58.5,27.36,0.0
485,AU-SA,True,104,104,1.0,104,2331.0,72.0,20.61,0.0
486,AU-SA,True,123,123,1.0,123,7641.0,65.5,16.35,0.0
487,AU-SA,True,111,111,1.0,111,10427.25,79.5,12.57,0.0
488,AU-SA,True,116,116,1.0,116,8054.0,66.25,10.08,0.0
489,AU-SA,True,124,124,1.0,124,20557.5,53.5,15.25,0.0
490,AU-SA,True,129,129,1.0,129,24189.25,60.5,9.17,0.0
491,AU-SA,True,120,120,1.0,120,27915.75,70.25,14.36,0.0
492,AU-SA,True,115,115,1.0,115,9056.5,64.0,37.03,0.0
493,AU-SA,True,111,111,1.0,111,8704.0,59.5,35.54,0.0
494,AU-SA,True,104,104,1.0,104,12462.5,66.75,15.64,0.0
495,AU-SA,True,106,106,1.0,106,13171.75,71.25,11.08,0.0
496,AU-SA,True,112,112,1.0,112,13314.25,72.0,10.66,0.0
497,AU-SA,True,111,111,1.0,111,15972.5,88.75,5.58,0.0
498,AU-SA,True,119,119,1.0,119,17518.25,73.25,19.18,0.0
499,AU-SA,True,109,109,1.0,109,14448.25,59.75,16.4,0.0
500,AU-SA,True,120,120,1.0,120,15586.5,69.5,17.88,0.0
501,AU-SA,True,112,112,1.0,112,26989.5,78.25,11.83,0.0
502,AU-SA,True,124,124,1.0,124,26061.75,82.0,11.94,0.0
503,AU-SA,True,143,143,1.0,143,23428.0,71.0,15.9,0.0
504,AU-SA,True,123,123,1.0,123,20116.75,60.25,9.75,0.0
505,AU-SA,True,98,98,1.0,98,17051.25,47.25,2.77,0.0
506,AU-SA,True,113,113,1.0,113,25314.75,73.5,5.37,0.0
507,AU-SA,True,101,101,1.0,101,16060.75,52.75,12.07,0.0
508,AU-SA,True,132,132,1.0,132,13598.5,64.25,31.69,0.0
509,AU-SA,True,117,117,1.0,117,14695.5,60.25,24.08,0.0
510,AU-SA,True,110,110,1.0,110,7419.5,78.25,16.34,0.0
511,AU-SA,True,109,109,1.0,109,5994.5,69.5,35.06,0.0
512,AU-SA,True,104,104,1.0,104,5029.75,58.25,35.17,0.0
513,AU-SA,True,131,131,1.0,131,11742.5,57.75,27.88,0.0
514,AU-SA,True,106,106,1.0,106,17464.75,61.0,11.1,0.0
515,AU-SA,True,112,112,1.0,112,13009.25,56.5,20.72,0.0
516,AU-SA,True,126,126,1.0,126,17301.75,63.25,25.88,0.0
517,AU-SA,True,127,127,1.0,127,21965.25,70.0,19.04,0.0
518,AU-SA,True,133,133,1.0,133,25219.0,73.75,7.87,0.0
519,AU-SA,True,117,117,1.0,117,9102.5,69.25,31.63,0.0
520,AU-SA,True,122,122,1.0,122,10440.5,76.75,33.13,0.0
521,AU-SA,True,115,115,1.0,115,7458.0,59.0,50.07,0.0
522,AU-SA,True,124,124,1.0,124,3991.5,59.5,26.88,0.0
523,AU-SA,True,120,120,1.0,120,4607.25,68.5,25.5,0.0
524,AU-SA,True,104,104,1.0,104,4957.75,61.5,22.6,0.0
525,AU-SA,True,127,127,1.0,127,9148.75,97.0,21.74,0.0
526,AU-SA,True,98,98,1.0,98,7451.5,63.0,23.07,0.0
527,AU-SA,True,92,92,1.0,92,6579.5,56.25,11.31,0.0
528,AU-SA,True,135,135,1.0,135,4199.75,62.0,39.92,0.0
529,AU-SA,True,112,112,1.0,112,7655.75,80.25,7.39,0.0
530,AU-SA,True,107,107,1.0,107,4002.75,55.25,26.95,0.0
531,AU-SA,True,133,133,1.0,133,14331.75,56.5,12.96,0.0
532,AU-SA,True,102,102,1.0,102,18988.25,69.5,5.69,0.0
533,AU-SA,True,120,120,1.0,120,10637.25,52.5,13.23,0.0
534,AU-SA,True,104,104,1.0,104,2100.0,55.0,77.05,0.0
535,AU-SA,True,104,104,1.0,104,2703.75,61.0,67.82,0.0
536,AU-SA,True,132,132,1.0,132,2013.25,45.25,49.62,0.0
537,AU-SA,True,127,127,1.0,127,8786.5,73.5,16.56,0.0
538,AU-SA,True,122,122,1.0,122,6711.75,56.5,14.67,0.0
539,AU-SA,True,114,114,1.0,114,5849.0,80.25,36.85,0.0
540,AU-SA,True,119,119,1.0,119,11124.0,81.25,9.89,0.0
541,AU-SA,True,124,124,1.0,124,10745.5,79.0,17.69,0.0
542,AU-SA,True,147,147,1.0,147,13832.5,86.75,22.92,0.0
543,AU-SA,True,109,109,1.0,109,19808.0,54.0,3.93,0.0
544,AU-SA,True,117,117,1.0,117,18654.75,59.25,11.64,0.0
545,AU-SA,True,103,103,1.0,103,23189.25,71.25,7.62,0.0
546,AU-SA,True,107,107,1.0,107,21830.25,65.75,10.34,0.0
547,AU-SA,True,122,122,1.0,122,16612.5,58.0,10.96,0.0
548,AU-SA,True,114,114,1.0,114,13554.0,47.25,17.42,0.0
549,AU-SA,True,142,142,1.0,142,15348.75,80.0,21.25,0.0
550,AU-SA,True,144,144,1.0,144,13952.75,68.0,18.02,0.0
551,AU-SA,True,109,109,1.0,109,12774.5,58.75,22.73,0.0
552,AU-SA,True,106,106,1.0,106,5625.25,40.25,20.77,0.0
553,AU-SA,True,118,118,1.0,118,10038.25,71.75,24.48,0.0
554,AU-SA,True,129,129,1.0,129,8943.25,62.0,21.64,0.0
555,AU-SA,True,130,130,1.0,130,3421.75,56.5,50.56,0.0
556,AU-SA,True,123,123,1.0,123,5340.5,77.25,37.14,0.0
557,AU-SA,True,108,108,1.0,108,5936.75,70.0,19.77,0.0
558,AU-SA,True,116,116,1.0,116,3212.25,69.25,21.35,0.0
559,AU-SA,True,111,111,1.0,111,2651.5,65.25,31.28,0.0
560,AU-SA,True,89,89,1.0,89,3273.0,66.25,11.94,0.0
561,AU-SA,True,95,95,1.0,95,4162.5,87.25,15.84,0.0
562,AU-SA,True,122,122,1.0,122,2360.75,53.5,31.99,0.0
563,AU-SA,True,126,126,1.0,126,3635.5,64.5,19.0,0.0
564,AU-SA,True,131,131,1.0,131,15795.25,66.5,19.6,0.0
565,AU-SA,True,102,102,1.0,102,20409.25,59.25,2.64,0.0
566,AU-SA,True,101,101,1.0,101,18581.25,64.0,1.19,0.0
567,AU-SA,True,144,144,1.0,144,19592.0,69.5,12.76,0.0
568,AU-SA,True,105,105,1.0,105,23123.0,67.0,5.48,0.0
569,AU-SA,True,111,111,1.0,111,23013.25,69.75,7.23,0.0
570,AU-SA,True,117,117,1.0,117,17018.5,75.25,23.35,0.0
571,AU-SA,True,104,104,1.0,104,23710.75,81.75,14.44,0.0
572,AU-SA,True,156,156,1.0,156,11036.0,82.5,39.19,0.0
573,AU-SA,True,113,113,1.0,113,2905.0,56.5,49.89,0.0
574,AU-SA,True,104,104,1.0,104,2328.75,46.25,38.2,0.0
575,AU-SA,True,111,111,1.0,111,3845.75,62.0,29.33,0.0
576,AU-SA,True,94,94,1.0,94,22912.75,63.5,6.12,0.0
577,AU-SA,True,113,113,1.0,113,21995.0,67.25,8.1,0.0
578,AU-SA,True,143,143,1.0,143,17665.0,69.5,24.41,0.0
579,AU-SA,True,106,106,1.0,106,33207.75,84.25,0.46,0.0
580,AU-SA,True,110,110,1.0,110,22767.5,68.75,11.39,0.0
581,AU-SA,True,121,121,1.0,121,18096.5,69.25,21.42,0.0
582,AU-SA,True,103,103,1.0,103,23749.0,63.0,4.69,0.0
583,AU-SA,True,118,118,1.0,118,29350.25,83.25,7.53,0.0
584,AU-SA,True,103,103,1.0,103,28340.25,75.0,4.74,0.0
585,AU-SA,True,114,114,1.0,114,19673.25,70.75,16.25,0.0
586,AU-SA,True,112,112,1.0,112,21550.25,72.5,7.19,0.0
587,AU-SA,True,117,117,1.0,117,15458.5,65.75,27.26,0.0
588,AU-SA,True,115,115,1.0,115,4206.25,76.75,35.53,0.0
589,AU-SA,True,122,122,1.0,122,4291.75,80.0,29.73,0.0
590,AU-SA,True,139,139,1.0,139,6236.5,89.0,24.82,0.0
591,AU-SA,True,101,101,1.0,101,11466.0,64.5,1.89,0.0
592,AU-SA,True,117,117,1.0,117,8986.25,64.25,18.51,0.0
593,AU-SA,True,112,112,1.0,112,8748.75,57.75,15.41,0.0
594,AU-SA,True,125,125,1.0,125,20193.5,67.0,8.63,0.0
595,AU-SA,True,100,100,1.0,100,13616.75,53.75,6.5,0.0
596,AU-SA,True,125,125,1.0,125,18753.0,70.5,6.62,0.0
597,AU-SA,True,114,114,1.0,114,2248.5,59.0,65.81,0.0
598,AU-SA,True,105,105,1.0,105,3670.75,74.75,52.05,0.0
599,AU-SA,True,121,121,1.0,121,3211.75,73.5,48.0,0.0
600,AU-SA,True,104,104,1.0,104,4418.5,79.5,29.82,0.0
601,AU-SA,True,114,114,1.0,114,2100.75,55.5,43.91,0.0
602,AU-SA,True,130,130,1.0,130,3703.5,83.5,39.41,0.0
603,AU-SA,True,123,123,1.0,123,4034.5,73.0,31.44,0.0
604,AU-SA,True,156,156,1.0,156,6233.25,88.0,29.13,0.0
605,AU-SA,True,96,96,1.0,96,6972.5,71.75,12.13,0.0
606,AU-SA,True,135,135,1.0,135,6141.75,69.0,28.91,0.0
607,AU-SA,True,100,100,1.0,100,8583.25,72.0,12.96,0.0
608,AU-SA,True,109,109,1.0,109,7838.5,61.25,18.74,0.0
609,AU-SA,True,98,98,1.0,98,3537.0,55.25,45.39,0.0
610,AU-SA,True,110,110,1.0,110,2313.0,56.75,58.6,0.0
611,AU-SA,True,124,124,1.0,124,3269.0,78.0,62.15,0.0
612,AU-SA,True,107,107,1.0,107,2120.5,61.0,20.42,0.0
613,AU-SA,True,111,111,1.0,111,2338.0,70.0,33.48,0.0
614,AU-SA,True,122,122,1.0,122,2647.0,75.75,23.43,0.0
615,AU-SA,True,123,123,1.0,123,11513.75,88.0,13.78,0.0
616,AU-SA,True,112,112,1.0,112,6366.25,81.0,47.94,0.0
617,AU-SA,True,128,128,1.0,128,6399.5,81.5,35.18,0.0
618,AU-SA,True,102,102,1.0,102,8248.5,69.75,30.2,0.0
619,AU-SA,True,117,117,1.0,117,3439.5,56.0,47.62,0.0
620,AU-SA,True,104,104,1.0,104,6202.25,57.25,31.98,0.0
621,AU-SA,True,92,92,1.0,92,6292.0,60.0,4.41,0.0
622,AU-SA,True,127,127,1.0,127,5665.5,71.0,21.09,0.0
623,AU-SA,True,98,98,1.0,98,6886.5,62.75,1.57,0.0
624,AU-SA,True,122,122,1.0,122,13479.25,75.0,24.94,0.0
625,AU-SA,True,116,116,1.0,116,14553.75,73.75,22.37,0.0
626,AU-SA,True,118,118,1.0,118,8525.75,49.0,37.47,0.0
627,AU-SA,True,167,167,1.0,167,22591.75,103.0,32.24,0.0
628,AU-SA,True,111,111,1.0,111,14082.75,58.75,32.59,0.0
629,AU-SA,True,114,114,1.0,114,17814.75,79.0,11.79,0.0
630,AU-SA,True,92,92,1.0,92,12384.5,61.0,11.17,0.0
631,AU-SA,True,117,117,1.0,117,10846.0,71.75,25.96,0.0
632,AU-SA,True,129,129,1.0,129,13527.0,85.25,16.72,0.0
633,AU-SA,True,113,113,1.0,113,10585.75,71.5,32.52,0.0
634,AU-SA,True,99,99,1.0,99,9684.25,51.0,25.41,0.0
635,AU-SA,True,129,129,1.0,129,14653.25,84.75,22.58,0.0
636,AU-SA,True,133,133,1.0,133,9818.75,85.5,28.45,0.0
637,AU-SA,True,109,109,1.0,109,6737.25,60.5,43.44,0.0
638,AU-SA,True,112,112,1.0,112,5611.5,57.25,48.11,0.0
639,AU-SA,True,110,110,1.0,110,2653.75,65.75,41.48,0.0
640,AU-SA,True,140,140,1.0,140,4959.0,83.5,44.11,0.0
641,AU-SA,True,114,114,1.0,114,2718.5,68.5,40.11,0.0
642,AU-SA,True,113,113,1.0,113,17052.5,68.25,0.81,0.0
643,AU-SA,True,116,116,1.0,116,23304.25,85.0,0.32,0.0
644,AU-SA,True,110,110,1.0,110,21057.75,79.5,8.2,0.0
645,AU-SA,True,101,101,1.0,101,14880.75,57.25,5.68,0.0
646,AU-SA,True,117,117,1.0,117,22208.0,73.0,4.27,0.0
647,AU-SA,True,124,124,1.0,124,14795.5,51.25,6.34,0.0
648,AU-SA,True,149,149,1.0,149,29374.25,88.0,10.68,0.0
649,AU-SA,True,102,102,1.0,102,29976.25,74.5,6.85,0.0
650,AU-SA,True,117,117,1.0,117,22644.25,70.25,19.57,0.0
651,AU-SA,True,122,122,1.0,122,13401.0,62.0,34.65,0.0
652,AU-SA,True,105,105,1.0,105,19888.75,62.25,6.87,0.0
653,AU-SA,True,108,108,1.0,108,14469.0,52.0,14.71,0.0
654,AU-SA,True,100,100,1.0,100,15345.5,50.25,8.0,0.0
655,AU-SA,True,104,104,1.0,104,18949.25,68.25,15.61,0.0
656,AU-SA,True,98,98,1.0,98,15599.0,62.25,17.34,0.0
657,AU-SA,True,113,113,1.0,113,1836.25,53.5,54.34,0.0
658,AU-SA,True,109,109,1.0,109,2188.25,62.25,56.82,0.0
659,AU-SA,True,92,92,1.0,92,2213.25,55.25,52.69,0.0
660,AU-SA,True,131,131,1.0,131,15720.5,60.5,28.02,0.0
661,AU-SA,True,100,100,1.0,100,21905.25,67.75,11.01,0.0
662,AU-SA,True,128,128,1.0,128,10446.25,60.5,37.98,0.0
663,AU-SA,True,103,103,1.0,103,11748.25,56.25,17.03,0.0
664,AU-SA,True,135,135,1.0,135,14600.5,77.25,27.48,0.0
665,AU-SA,True,112,112,1.0,112,18178.5,84.75,15.06,0.0
666,AU-SA,True,110,110,1.0,110,9978.75,60.5,37.19,0.0
667,AU-SA,True,112,112,1.0,112,16127.25,81.75,9.18,0.0
668,AU-SA,True,119,119,1.0,119,14507.5,77.5,21.13,0.0
669,AU-SA,True,115,115,1.0,115,2082.25,54.5,58.21,0.0
670,AU-SA,True,123,123,1.0,123,2493.75,64.0,71.99,0.0
671,AU-SA,True,104,104,1.0,104,2570.75,63.5,68.4,0.0
672,AU-SA,True,115,115,1.0,115,2984.75,67.25,42.79,0.0
673,AU-SA,True,118,118,1.0,118,2994.25,64.25,36.22,0.0
674,AU-SA,True,122,122,1.0,122,2619.25,58.0,51.92,0.0
675,AU-SA,True,146,146,1.0,146,6802.0,70.75,37.86,0.0
676,AU-SA,True,107,107,1.0,107,4281.0,48.5,39.13,0.0
677,AU-SA,True,103,103,1.0,103,5774.5,53.5,30.89,0.0
678,AU-SA,True,121,121,1.0,121,2677.75,62.25,66.25,0.0
679,AU-SA,True,125,125,1.0,125,2567.75,63.25,59.78,0.0
680,AU-SA,True,123,123,1.0,123,3577.5,75.25,62.98,0.0
681,AU-SA,True,145,145,1.0,145,3821.25,76.0,22.14,0.0
682,AU-SA,True,111,111,1.0,111,2418.75,63.25,41.09,0.0
683,AU-SA,True,126,126,1.0,126,3033.5,75.25,26.97,0.0
684,AU-SA,True,121,121,1.0,121,2704.75,69.5,29.89,0.0
685,AU-SA,True,96,96,1.0,96,2555.0,60.5,25.48,0.0
686,AU-SA,True,112,112,1.0,112,2314.25,60.25,24.92,0.0
687,AU-SA,True,105,105,1.0,105,12903.25,62.0,29.1,0.0
688,AU-SA,True,115,115,1.0,115,23457.0,79.75,9.72,0.0
689,AU-SA,True,140,140,1.0,140,14950.0,66.25,24.51,0.0
690,AU-SA,True,115,115,1.0,115,6876.0,75.5,31.31,0.0
691,AU-SA,True,98,98,1.0,98,11568.5,74.25,1.48,0.0
692,AU-SA,True,116,116,1.0,116,4352.0,59.0,44.01,0.0
693,AU-SA,True,174,174,1.0,174,4026.5,82.75,15.18,0.0
694,AU-SA,True,100,100,1.0,100,2383.25,64.5,43.18,0.0
695,AU-SA,True,113,113,1.0,113,2952.25,74.5,23.24,0.0
696,AU-SA,True,131,131,1.0,131,7096.5,95.75,25.44,0.0
697,AU-SA,True,135,135,1.0,135,5484.0,73.25,34.92,0.0
698,AU-SA,True,133,133,1.0,133,4871.25,68.75,30.85,0.0
699,AU-SA,True,120,120,1.0,120,15977.75,80.25,13.4,0.0
700,AU-SA,True,114,114,1.0,114,14225.5,64.75,17.32,0.0
701,AU-SA,True,97,97,1.0,97,15267.25,55.0,6.21,0.0
702,AU-SA,True,125,125,1.0,125,2574.25,70.25,63.82,0.0
703,AU-SA,True,130,130,1.0,130,2912.0,71.5,65.06,0.0
704,AU-SA,True,145,145,1.0,145,2449.5,64.5,50.54,0.0
705,AU-SA,True,110,110,1.0,110,8848.25,67.75,11.4,0.0
706,AU-SA,True,123,123,1.0,123,5982.75,59.25,26.47,0.0
707,AU-SA,True,112,112,1.0,112,9431.5,84.25,10.07,0.0
708,AU-SA,True,97,97,1.0,97,2666.75,57.5,32.59,0.0
709,AU-SA,True,101,101,1.0,101,3057.5,64.75,40.85,0.0
710,AU-SA,True,114,114,1.0,114,2132.5,51.75,60.81,0.0
711,AU-SA,True,100,100,1.0,100,2096.25,50.0,23.4,0.0
712,AU-SA,True,103,103,1.0,103,2236.75,54.0,32.92,0.0
713,AU-SA,True,129,129,1.0,129,4801.5,65.25,16.32,0.0
714,AU-SA,True,101,101,1.0,101,2849.75,60.0,69.07,0.0
715,AU-SA,True,137,137,1.0,137,4092.0,94.25,59.63,0.0
716,AU-SA,True,129,129,1.0,129,3950.25,87.25,53.76,0.0
717,AU-SA,True,119,119,1.0,119,2138.0,56.5,11.72,0.0
718,AU-SA,True,113,113,1.0,113,2750.5,69.5,12.32,0.0
719,AU-SA,True,124,124,1.0,124,2138.25,55.0,15.08,0.0
720,AU-SA,True,94,94,1.0,94,10504.5,47.75,10.8,0.0
721,AU-SA,True,135,135,1.0,135,6178.75,79.5,62.77,0.0
722,AU-SA,True,117,117,1.0,117,12652.0,75.0,4.7,0.0
723,AU-SA,True,112,112,1.0,112,2321.5,64.25,5.38,0.0
724,AU-SA,True,129,129,1.0,129,2891.5,78.0,8.15,0.0
725,AU-SA,True,120,120,1.0,120,2806.75,74.25,7.12,0.0
726,AU-SA,True,111,111,1.0,111,1776.25,52.75,9.04,0.0
727,AU-SA,True,132,132,1.0,132,2911.25,81.5,9.64,0.0
728,AU-SA,True,106,106,1.0,106,1577.25,44.75,3.58,0.0
729,AU-SA,True,138,138,1.0,138,2720.75,70.75,10.32,0.0
730,AU-SA,True,99,99,1.0,99,2351.25,62.25,14.32,0.0
731,AU-SA,True,117,117,1.0,117,2652.0,67.5,11.86,0.0
732,AU-SA,True,140,140,1.0,140,3934.25,83.5,26.13,0.0
733,AU-SA,True,127,127,1.0,127,2702.25,70.75,2.51,0.0
734,AU-SA,True,115,115,1.0,115,2079.5,55.25,7.72,0.0
735,AU-SA,True,110,110,1.0,110,11518.75,63.5,21.47,0.0
736,AU-SA,True,94,94,1.0,94,15390.25,58.5,12.07,0.0
737,AU-SA,True,182,182,1.0,182,5113.25,90.0,62.66,0.0
738,AU-SA,True,121,121,1.0,121,1447.0,69.75,57.33,0.0
739,AU-SA,True,130,130,1.0,130,1102.5,56.5,49.06,0.0
740,AU-SA,True,120,120,1.0,120,1446.5,67.0,42.03,0.0
741,AU-SA,True,121,121,1.0,121,2149.0,63.0,0.26,0.0
742,AU-SA,True,109,109,1.0,109,1789.5,52.0,1.74,0.0
743,AU-SA,True,138,138,1.0,138,3052.5,88.5,3.43,0.0
744,AU-SA,True,113,113,1.0,113,4404.75,86.75,29.21,0.0
745,AU-SA,True,91,91,1.0,91,2309.75,64.5,8.29,0.0
746,AU-SA,True,106,106,1.0,106,4049.0,68.0,14.81,0.0
747,AU-SA,True,125,125,1.0,125,10621.75,74.5,35.12,0.0
748,AU-SA,True,90,90,1.0,90,12492.25,58.25,4.28,0.0
749,AU-SA,True,104,104,1.0,104,12809.75,61.5,17.93,0.0
750,AU-SA,True,156,156,1.0,156,5530.0,82.0,50.23,0.0
751,AU-SA,True,103,103,1.0,103,13544.75,72.75,16.12,0.0
752,AU-SA,True,128,128,1.0,128,4425.0,61.0,54.3,0.0
753,AU-SA,True,119,119,1.0,119,6049.5,88.0,4.24,0.0
754,AU-SA,True,136,136,1.0,136,5589.5,68.5,27.23,0.0
755,AU-SA,True,130,130,1.0,130,6517.0,86.75,16.78,0.0
756,AU-SA,True,136,136,1.0,136,17162.75,85.0,16.98,0.0
757,AU-SA,True,118,118,1.0,118,9108.5,70.0,46.74,0.0
758,AU-SA,True,109,109,1.0,109,9276.0,58.75,40.82,0.0
759,AU-SA,True,111,111,1.0,111,7730.25,55.0,49.95,0.0
760,AU-SA,True,107,107,1.0,107,23950.0,77.5,3.49,0.0
761,AU-SA,True,112,112,1.0,112,21978.25,83.25,14.15,0.0
762,AU-SA,True,116,116,1.0,116,3934.25,68.0,14.22,0.0
763,AU-SA,True,114,114,1.0,114,3585.0,61.0,16.98,0.0
764,AU-SA,True,103,103,1.0,103,3074.5,58.5,23.85,0.0
765,AU-SA,True,110,110,1.0,110,7513.25,69.25,13.84,0.0
766,AU-SA,True,105,105,1.0,105,8277.25,71.75,18.15,0.0
767,AU-SA,True,106,106,1.0,106,10072.0,79.75,10.67,0.0
768,AU-SA,True,87,87,1.0,87,10534.25,66.75,9.75,0.0
769,AU-SA,True,109,109,1.0,109,9443.75,76.0,23.11,0.0
770,AU-SA,True,112,112,1.0,112,7785.25,70.0,15.69,0.0
771,AU-SA,True,110,110,1.0,110,1951.25,57.25,19.61,0.0
772,AU-SA,True,112,112,1.0,112,3079.0,84.75,12.0,0.0
773,AU-SA,True,130,130,1.0,130,2487.25,68.5,5.51,0.0
774,AU-SA,True,135,135,1.0,135,4673.75,82.25,19.47,0.0
775,AU-SA,True,131,131,1.0,131,2776.5,54.0,33.33,0.0
776,AU-SA,True,98,98,1.0,98,3017.75,57.0,25.61,0.0
777,AU-SA,True,110,110,1.0,110,4631.75,52.25,50.15,0.0
778,AU-SA,True,126,126,1.0,126,7579.0,63.0,27.74,0.0
779,AU-SA,True,109,109,1.0,109,8215.5,57.75,29.82,0.0
780,AU-SA,True,123,123,1.0,123,2166.5,47.25,64.53,0.0
781,AU-SA,True,117,117,1.0,117,5535.0,68.5,60.55,0.0
782,AU-SA,True,95,95,1.0,95,9934.5,74.75,29.91,0.0
783,AU-SA,True,110,110,1.0,110,8291.75,67.5,47.16,0.0
784,AU-SA,True,116,116,1.0,116,3491.25,50.5,65.57,0.0
785,AU-SA,True,97,97,1.0,97,15811.5,63.0,4.95,0.0
786,AU-SA,True,101,101,1.0,101,6296.75,57.0,12.61,0.0
787,AU-SA,True,122,122,1.0,122,3532.5,60.5,36.04,0.0
788,AU-SA,True,104,104,1.0,104,7744.5,73.5,5.48,0.0
789,AU-SA,True,121,121,1.0,121,3245.25,58.5,15.77,0.0
790,AU-SA,True,122,122,1.0,122,4091.25,77.0,22.47,0.0
791,AU-SA,True,96,96,1.0,96,3563.75,59.5,13.71,0.0
792,AU-SA,True,171,171,1.0,171,8624.0,73.0,26.69,0.0
793,AU-SA,True,132,132,1.0,132,7199.75,89.75,33.09,0.0
794,AU-SA,True,118,118,1.0,118,3506.75,61.25,41.6,0.0
795,AU-SA,True,119,119,1.0,119,11307.0,61.5,21.28,0.0
796,AU-SA,True,116,116,1.0,116,5353.0,48.75,56.76,0.0
797,AU-SA,True,106,106,1.0,106,14396.0,79.0,28.77,0.0
798,AU-SA,True,124,124,1.0,124,14101.5,80.75,35.9,0.0
799,AU-SA,True,123,123,1.0,123,15801.75,78.5,9.85,0.0
800,AU-SA,True,111,111,1.0,111,13053.25,70.5,22.15,0.0
801,AU-SA,True,112,112,1.0,112,22659.25,72.25,16.23,0.0
802,AU-SA,True,129,129,1.0,129,8875.0,68.75,52.09,0.0
803,AU-SA,True,149,149,1.0,149,6603.25,76.75,72.54,0.0
804,AU-SA,True,111,111,1.0,111,2965.0,60.0,9.71,0.0
805,AU-SA,True,99,99,1.0,99,2456.0,60.25,20.31,0.0
806,AU-SA,True,158,158,1.0,158,4479.5,78.0,13.54,0.0
807,AU-SA,True,130,130,1.0,130,4302.75,63.0,17.08,0.0
808,AU-SA,True,110,110,1.0,110,4375.5,60.75,8.83,0.0
809,AU-SA,True,101,101,1.0,101,5066.25,64.25,27.75,0.0
810,AU-SA,True,118,118,1.0,118,1982.0,55.0,52.5,0.0
811,AU-SA,True,134,134,1.0,134,2057.25,59.5,58.17,0.0
812,AU-SA,True,94,94,1.0,94,2467.0,63.0,44.25,0.0
813,AU-SA,True,126,126,1.0,126,2837.5,64.25,6.28,0.0
814,AU-SA,True,162,162,1.0,162,5349.25,84.25,17.45,0.0
815,AU-SA,True,133,133,1.0,133,2991.75,66.75,10.04,0.0
816,AU-SA,True,124,124,1.0,124,5642.0,56.75,53.89,0.0
817,AU-SA,True,117,117,1.0,117,8076.75,58.25,21.49,0.0
818,AU-SA,True,108,108,1.0,108,11236.0,60.0,22.08,0.0
819,AU-SA,True,136,136,1.0,136,8844.0,64.75,33.28,0.0
820,AU-SA,True,99,99,1.0,99,12285.5,60.0,19.58,0.0
821,AU-SA,True,126,126,1.0,126,7619.5,62.25,49.34,0.0
822,AU-SA,True,115,115,1.0,115,6352.5,81.75,15.09,0.0
823,AU-SA,True,107,107,1.0,107,4233.0,63.0,37.35,0.0
824,AU-SA,True,120,120,1.0,120,4738.25,74.25,44.93,0.0
825,AU-SA,True,110,110,1.0,110,1970.0,54.75,45.13,0.0
826,AU-SA,True,86,86,1.0,86,4135.25,72.75,13.02,0.0
827,AU-SA,True,130,130,1.0,130,2519.75,65.25,46.59,0.0
828,AU-SA,True,103,103,1.0,103,3303.75,62.25,20.73,0.0
829,AU-SA,True,110,110,1.0,110,6031.75,93.0,8.21,0.0
830,AU-SA,True,125,125,1.0,125,3382.0,68.5,26.59,0.0
831,AU-SA,True,127,127,1.0,127,2084.25,47.75,25.03,0.0
832,AU-SA,True,168,168,1.0,168,3547.5,91.5,37.33,0.0
833,AU-SA,True,108,108,1.0,108,3656.0,64.5,26.45,0.0
834,AU-SA,True,110,110,1.0,110,2859.75,69.5,6.58,0.0
835,AU-SA,True,115,115,1.0,115,2893.75,68.75,8.99,0.0
836,AU-SA,True,117,117,1.0,117,2604.75,62.75,11.73,0.0
837,AU-SA,True,104,104,1.0,104,14531.0,65.5,1.94,0.0
838,AU-SA,True,131,131,1.0,131,7869.5,83.75,39.1,0.0
839,AU-SA,True,128,128,1.0,128,7331.75,66.0,30.8,0.0
840,AU-SA,True,112,112,1.0,112,5976.0,74.0,19.17,0.0
841,AU-SA,True,116,116,1.0,116,3384.75,58.75,39.41,0.0
842,AU-SA,True,109,109,1.0,109,5841.5,73.0,26.51,0.0
843,AU-SA,True,101,101,1.0,101,2737.75,47.0,34.59,0.0
844,AU-SA,True,118,118,1.0,118,3632.75,63.75,30.2,0.0
845,AU-SA,True,125,125,1.0,125,4549.25,74.5,30.87,0.0
846,AU-SA,True,128,128,1.0,128,4904.75,78.75,50.17,0.0
847,AU-SA,True,106,106,1.0,106,3978.25,60.0,43.62,0.0
848,AU-SA,True,133,133,1.0,133,5649.25,87.25,44.02,0.0
849,AU-SA,True,130,130,1.0,130,4006.0,68.75,21.59,0.0
850,AU-SA,True,112,112,1.0,112,3994.75,62.0,18.42,0.0
851,AU-SA,True,100,100,1.0,100,4537.25,61.0,6.54,0.0
852,AU-SA,True,101,101,1.0,101,3694.75,74.0,14.23,0.0
853,AU-SA,True,98,98,1.0,98,1747.75,41.75,25.02,0.0
854,AU-SA,True,106,106,1.0,106,2445.0,54.5,26.23,0.0
855,AU-SA,True,96,96,1.0,96,6323.5,65.25,25.42,0.0
856,AU-SA,True,124,124,1.0,124,8097.0,70.5,10.14,0.0
857,AU-SA,True,122,122,1.0,122,5316.5,55.75,29.35,0.0
858,AU-SA,True,118,118,1.0,118,10539.25,80.5,34.5,0.0
859,AU-SA,True,143,143,1.0,143,5080.75,74.5,64.95,0.0
860,AU-SA,True,122,122,1.0,122,5273.75,62.5,61.23,0.0
861,AU-SA,True,163,163,1.0,163,5156.5,93.0,27.48,0.0
862,AU-SA,True,121,121,1.0,121,4206.25,85.75,10.07,0.0
863,AU-SA,True,112,112,1.0,112,2438.75,55.25,21.18,0.0
864,AU-SA,True,120,120,1.0,120,3971.0,75.5,37.89,0.0
865,AU-SA,True,111,111,1.0,111,4925.5,77.75,16.43,0.0
866,AU-SA,True,153,153,1.0,153,4768.5,68.75,35.37,0.0
867,AU-SA,True,130,130,1.0,130,6421.25,63.5,43.02,0.0
868,AU-SA,True,160,160,1.0,160,11042.75,96.5,34.51,0.0
869,AU-SA,True,114,114,1.0,114,14451.5,72.0,3.8,0.0
870,AU-SA,True,113,113,1.0,113,3394.0,73.25,50.36,0.0
871,AU-SA,True,126,126,1.0,126,3747.5,82.0,29.63,0.0
872,AU-SA,True,116,116,1.0,116,2203.5,53.25,53.64,0.0
873,AU-SA,True,152,152,1.0,152,7177.0,95.5,27.97,0.0
874,AU-SA,True,125,125,1.0,125,6151.5,79.25,23.57,0.0
875,AU-SA,True,132,132,1.0,132,7256.5,89.25,25.88,0.0
876,AU-SA,True,97,97,1.0,97,7290.25,65.0,14.88,0.0
877,AU-SA,True,111,111,1.0,111,4493.25,57.0,38.33,0.0
878,AU-SA,True,129,129,1.0,129,5473.75,80.75,40.01,0.0
879,AU-SA,True,99,99,1.0,99,3786.25,58.5,31.59,0.0
880,AU-SA,True,149,149,1.0,149,6072.25,72.25,33.15,0.0
881,AU-SA,True,153,153,1.0,153,8285.0,85.0,19.11,0.0
882,AU-SA,True,111,111,1.0,111,6431.25,58.5,22.48,0.0
883,AU-SA,True,119,119,1.0,119,9418.75,78.0,9.59,0.0
884,AU-SA,True,101,101,1.0,101,16379.0,97.5,4.08,0.0
885,AU-SA,True,121,121,1.0,121,6750.0,56.75,52.13,0.0
886,AU-SA,True,126,126,1.0,126,7858.25,69.5,48.63,0.0
887,AU-SA,True,124,124,1.0,124,10800.75,74.5,31.67,0.0
888,AU-SA,True,105,105,1.0,105,7542.75,67.0,20.93,0.0
889,AU-SA,True,109,109,1.0,109,4702.0,60.75,41.07,0.0
890,AU-SA,True,130,130,1.0,130,7443.0,80.5,33.32,0.0
891,AU-SA,True,128,128,1.0,128,9383.25,76.75,33.6,0.0
892,AU-SA,True,118,118,1.0,118,4808.5,54.75,56.7,0.0
893,AU-SA,True,149,149,1.0,149,7872.25,66.5,32.54,0.0
894,AU-SA,True,119,119,1.0,119,6970.5,97.25,35.35,0.0
895,AU-SA,True,102,102,1.0,102,2353.75,51.0,50.24,0.0
896,AU-SA,True,124,124,1.0,124,2806.0,58.75,62.96,0.0
897,AU-SA,True,122,122,1.0,122,13568.0,76.75,20.67,0.0
898,AU-SA,True,140,140,1.0,140,6174.75,77.5,59.24,0.0
899,AU-SA,True,103,103,1.0,103,11343.25,60.75,25.7,0.0
900,AU-SA,True,117,117,1.0,117,3065.25,55.5,25.65,0.0
901,AU-SA,True,96,96,1.0,96,2955.25,54.5,24.15,0.0
902,AU-SA,True,151,151,1.0,151,4508.25,71.0,21.83,0.0
903,AU-SA,True,107,107,1.0,107,8024.0,69.25,7.34,0.0
904,AU-SA,True,133,133,1.0,133,7710.0,80.25,21.78,0.0
905,AU-SA,True,132,132,1.0,132,8069.25,77.5,14.46,0.0
906,AU-SA,True,138,138,1.0,138,7912.5,81.0,36.56,0.0
907,AU-SA,True,98,98,1.0,98,14027.75,73.75,14.11,0.0
908,AU-SA,True,99,99,1.0,99,13174.0,62.0,3.18,0.0
909,AU-SA,True,120,120,1.0,120,7240.25,69.25,39.28,0.0
910,AU-SA,True,122,122,1.0,122,13416.0,86.25,4.66,0.0
911,AU-SA,True,104,104,1.0,104,13975.5,80.25,21.07,0.0
912,AU-SA,True,134,134,1.0,134,5540.25,77.25,34.14,0.0
913,AU-SA,True,118,118,1.0,118,8068.75,91.5,16.88,0.0
914,AU-SA,True,97,97,1.0,97,5010.25,49.5,18.73,0.0
915,AU-SA,True,130,130,1.0,130,4259.5,67.0,30.38,0.0
916,AU-SA,True,119,119,1.0,119,4596.5,63.75,20.73,0.0
917,AU-SA,True,150,150,1.0,150,4693.5,77.5,32.74,0.0
918,AU-SA,True,112,112,1.0,112,4691.75,68.25,18.57,0.0
919,AU-SA,True,104,104,1.0,104,4072.25,63.0,17.17,0.0
920,AU-SA,True,111,111,1.0,111,4462.0,66.75,25.93,0.0
921,AU-SA,True,148,148,1.0,148,8883.25,80.75,47.38,0.0
922,AU-SA,True,110,110,1.0,110,6843.5,59.0,42.22,0.0
923,AU-SA,True,138,138,1.0,138,4006.0,50.5,59.76,0.0
924,AU-SA,True,96,96,1.0,96,7788.5,50.0,38.2,0.0
925,AU-SA,True,129,129,1.0,129,10182.0,77.0,46.7,0.0
926,AU-SA,True,120,120,1.0,120,14344.5,82.75,20.9,0.0
927,AU-SA,True,110,110,1.0,110,4028.0,64.25,15.39,0.0
928,AU-SA,True,112,112,1.0,112,5137.5,78.25,13.12,0.0
929,AU-SA,True,118,118,1.0,118,4351.0,69.25,22.63,0.0
930,AU-SA,True,128,128,1.0,128,8513.25,84.75,49.8,0.0
931,AU-SA,True,147,147,1.0,147,9517.25,90.25,41.76,0.0
932,AU-SA,True,105,105,1.0,105,22280.25,72.25,0.2,0.0
933,AU-SA,True,118,118,1.0,118,5238.25,76.0,15.85,0.0
934,AU-SA,True,104,104,1.0,104,3737.5,60.0,24.17,0.0
935,AU-SA,True,129,129,1.0,129,5763.0,82.0,9.61,0.0
936,AU-SA,True,107,107,1.0,107,16809.5,72.75,2.01,0.0
937,AU-SA,True,102,102,1.0,102,19202.75,76.5,12.51,0.0
938,AU-SA,True,83,83,1.0,83,20553.75,73.75,2.1,0.0
939,AU-SA,True,115,115,1.0,115,6694.75,57.0,47.86,0.0
940,AU-SA,True,156,156,1.0,156,9851.25,76.0,34.08,0.0
941,AU-SA,True,109,109,1.0,109,16613.0,77.0,10.64,0.0
942,AU-SA,True,110,110,1.0,110,10425.25,63.5,17.88,0.0
943,AU-SA,True,158,158,1.0,158,10802.75,82.5,36.9,0.0
944,AU-SA,True,108,108,1.0,108,17587.75,81.5,15.19,0.0
945,AU-SA,True,129,129,1.0,129,10260.0,84.0,33.02,0.0
946,AU-SA,True,124,124,1.0,124,11014.25,79.25,27.8,0.0
947,AU-SA,True,118,118,1.0,118,6803.75,60.25,48.91,0.0
948,AU-SA,True,120,120,1.0,120,4599.75,66.5,26.01,0.0
949,AU-SA,True,100,100,1.0,100,4762.75,53.25,15.25,0.0
950,AU-SA,True,100,100,1.0,100,4908.5,58.25,11.55,0.0
951,AU-SA,True,113,113,1.0,113,5093.25,44.75,40.4,0.0
952,AU-SA,True,96,96,1.0,96,10561.5,50.0,14.22,0.0
953,AU-SA,True,97,97,1.0,97,14830.5,56.75,13.5,0.0
954,AU-SA,True,160,160,1.0,160,11110.0,97.75,30.61,0.0
955,AU-SA,True,125,125,1.0,125,8225.75,72.25,27.52,0.0
956,AU-SA,True,132,132,1.0,132,15165.0,103.5,11.74,0.0
957,AU-SA,True,141,141,1.0,141,4206.5,76.5,54.99,0.0
958,AU-SA,True,108,108,1.0,108,3162.5,63.5,70.22,0.0
959,AU-SA,True,124,124,1.0,124,4266.75,79.25,64.36,0.0
960,AU-SA,True,103,103,1.0,103,4910.25,82.75,7.37,0.0
961,AU-SA,True,118,118,1.0,118,3635.25,79.5,34.19,0.0
962,AU-SA,True,107,107,1.0,107,2962.25,66.5,31.19,0.0
963,AU-SA,True,114,114,1.0,114,3512.5,55.0,15.0,0.0
964,AU-SA,True,109,109,1.0,109,3879.0,54.25,14.95,0.0
965,AU-SA,True,113,113,1.0,113,5107.75,70.5,11.2,0.0
966,AU-SA,True,89,89,1.0,89,8248.5,54.75,10.67,0.0
967,AU-SA,True,108,108,1.0,108,5886.25,58.25,31.55,0.0
968,AU-SA,True,124,124,1.0,124,6156.25,69.0,31.53,0.0
969,AU-SA,True,113,113,1.0,113,4595.75,65.5,19.8,0.0
970,AU-SA,True,105,105,1.0,105,5831.75,60.25,14.75,0.0
971,AU-SA,True,99,99,1.0,99,4979.0,55.0,24.91,0.0
972,AU-SA,True,107,107,1.0,107,6347.75,78.25,9.97,0.0
973,AU-SA,True,113,113,1.0,113,3876.75,56.5,22.63,0.0
974,AU-SA,True,118,118,1.0,118,5018.25,69.5,16.16,0.0
975,AU-SA,True,147,147,1.0,147,6043.5,67.0,31.4,0.0
976,AU-SA,True,120,120,1.0,120,4389.0,67.75,52.14,0.0
977,AU-SA,True,123,123,1.0,123,6548.25,79.5,27.16,0.0
978,AU-SA,True,116,116,1.0,116,14646.25,74.5,12.82,0.0
979,AU-SA,True,116,116,1.0,116,12314.25,70.25,20.33,0.0
980,AU-SA,True,98,98,1.0,98,12114.25,62.25,14.67,0.0
981,AU-SA,True,127,127,1.0,127,19895.75,82.5,18.89,0.0
982,AU-SA,True,113,113,1.0,113,11561.5,52.25,21.69,0.0
983,AU-SA,True,125,125,1.0,125,13441.75,62.5,32.76,0.0
984,AU-SA,True,130,130,1.0,130,19678.5,78.75,20.46,0.0
985,AU-SA,True,100,100,1.0,100,15468.75,55.5,15.58,0.0
986,AU-SA,True,135,135,1.0,135,19740.0,79.75,10.94,0.0
987,AU-SA,True,120,120,1.0,120,18200.5,78.75,1.69,0.0
988,AU-SA,True,84,84,1.0,84,19007.0,64.0,5.12,0.0
989,AU-SA,True,155,155,1.0,155,13131.5,78.0,34.19,0.0
990,AU-SA,True,132,132,1.0,132,3637.75,76.5,57.19,0.0
991,AU-SA,True,92,92,1.0,92,4833.25,55.25,47.22,0.0
992,AU-SA,True,107,107,1.0,107,4657.5,68.75,46.97,0.0
993,AU-SA,True,118,118,1.0,118,10776.5,86.0,15.15,0.0
994,AU-SA,True,123,123,1.0,123,5674.75,64.25,31.28,0.0
995,AU-SA,True,68,68,1.0,68,7850.75,71.0,1.62,0.0
996,AU-SA,True,128,128,1.0,128,8684.25,82.25,40.83,0.0
997,AU-SA,True,113,113,1.0,113,4816.0,54.0,55.74,0.0
998,AU-SA,True,131,131,1.0,131,4842.75,62.25,50.03,0.0
999,AU-SA,True,117,117,1.0,117,9066.25,69.75,16.43,0.0
1000,AU-SA,True,107,107,1.0,107,5573.75,47.0,23.53,0.0
1001,AU-SA,True,116,116,1.0,116,5474.75,55.5,35.93,0.0
1002,AU-SA,True,108,108,1.0,108,9458.5,58.0,3.37,0.0
1003,AU-SA,True,143,143,1.0,143,8506.0,73.25,41.02,0.0
1004,AU-SA,True,111,111,1.0,111,11399.0,75.75,16.43,0.0
1005,AU-SA,True,88,88,1.0,88,8811.5,62.75,31.64,0.0
1006,AU-SA,True,142,142,1.0,142,4471.0,59.5,53.9,0.0
1007,AU-SA,True,103,103,1.0,103,4177.25,52.25,59.48,0.0
1008,AU-SA,True,102,102,1.0,102,10221.0,60.5,17.3,0.0
1009,AU-SA,True,99,99,1.0,99,9326.75,58.25,15.95,0.0
1010,AU-SA,True,113,113,1.0,113,7001.75,60.75,20.22,0.0
1011,AU-SA,True,98,98,1.0,98,5621.5,58.0,27.78,0.0
1012,AU-SA,True,90,90,1.0,90,6557.75,53.75,9.92,0.0
1013,AU-SA,True,139,139,1.0,139,7642.0,79.25,24.94,0.0
1014,AU-SA,True,109,109,1.0,109,4224.25,61.5,36.66,0.0
1015,AU-SA,True,95,95,1.0,95,5349.5,70.25,30.8,0.0
1016,AU-SA,True,131,131,1.0,131,6341.25,67.5,36.96,0.0
1017,AU-SA,True,116,116,1.0,116,10379.5,84.0,31.49,0.0
1018,AU-SA,True,100,100,1.0,100,12231.5,76.0,16.66,0.0
1019,AU-SA,True,118,118,1.0,118,4795.0,52.75,31.07,0.0
1020,AU-SA,True,110,110,1.0,110,4103.25,68.75,31.74,0.0
1021,AU-SA,True,105,105,1.0,105,3273.75,55.0,26.38,0.0
1022,AU-SA,True,109,109,1.0,109,3513.0,60.25,36.38,0.0
1023,AU-SA,True,119,119,1.0,119,6119.5,73.0,20.3,0.0
1024,AU-SA,True,97,97,1.0,97,9282.5,71.75,13.55,0.0
1025,AU-SA,True,113,113,1.0,113,8451.0,64.0,3.74,0.0
1026,AU-SA,True,122,122,1.0,122,15727.25,86.25,8.69,0.0
1027,AU-SA,True,126,126,1.0,126,9639.0,73.0,28.69,0.0
1028,AU-SA,True,109,109,1.0,109,10248.5,59.75,24.95,0.0
1029,AU-SA,True,118,118,1.0,118,7581.25,67.25,41.6,0.0
1030,AU-SA,True,109,109,1.0,109,10163.75,61.5,13.51,0.0
1031,AU-SA,True,126,126,1.0,126,5913.25,65.0,36.06,0.0
1032,AU-SA,True,119,119,1.0,119,3926.25,54.0,46.67,0.0
1033,AU-SA,True,97,97,1.0,97,8668.75,60.0,18.21,0.0
1034,AU-SA,True,93,93,1.0,93,12640.0,75.75,11.92,0.0
1035,AU-SA,True,113,113,1.0,113,13062.5,82.0,12.28,0.0
1036,AU-SA,True,102,102,1.0,102,10035.25,62.25,25.59,0.0
1037,AU-SA,True,117,117,1.0,117,9052.25,68.25,12.69,0.0
1038,AU-SA,True,122,122,1.0,122,11733.75,91.0,28.68,0.0
1039,AU-SA,True,102,102,1.0,102,9412.75,57.75,30.9,0.0
1040,AU-SA,True,138,138,1.0,138,8183.0,86.0,51.34,0.0
1041,AU-SA,True,108,108,1.0,108,6603.5,62.25,33.9,0.0
1042,AU-SA,True,112,112,1.0,112,5506.25,63.0,44.91,0.0
1043,AU-SA,True,96,96,1.0,96,5722.5,48.75,36.1,0.0
1044,AU-SA,True,142,142,1.0,142,5914.75,57.0,39.62,0.0
1045,AU-SA,True,101,101,1.0,101,5838.0,53.0,29.57,0.0
1046,AU-SA,True,116,116,1.0,116,8265.75,69.5,11.93,0.0
1047,AU-SA,True,137,137,1.0,137,7993.0,72.25,26.05,0.0
1048,AU-SA,True,111,111,1.0,111,6536.5,56.5,22.77,0.0
1049,AU-SA,True,141,141,1.0,141,9815.0,82.5,30.14,0.0
1050,AU-SA,True,132,132,1.0,132,3544.0,75.25,25.28,0.0
1051,AU-SA,True,114,114,1.0,114,3949.75,76.25,42.34,0.0
1052,AU-SA,True,115,115,1.0,115,2345.5,51.0,49.24,0.0
1053,AU-SA,True,105,105,1.0,105,2439.5,54.5,15.9,0.0
1054,AU-SA,True,150,150,1.0,150,4139.0,85.75,11.5,0.0
1055,AU-SA,True,141,141,1.0,141,3948.5,78.0,6.48,0.0
1056,AU-SA,True,110,110,1.0,110,4567.0,50.5,3.92,0.0
1057,AU-SA,True,117,117,1.0,117,6635.75,74.25,5.69,0.0
1058,AU-SA,True,103,103,1.0,103,6107.75,71.5,7.34,0.0
1059,AU-SA,True,140,140,1.0,140,3584.75,65.75,73.78,0.0
1060,AU-SA,True,112,112,1.0,112,14894.75,62.75,10.11,0.0
1061,AU-SA,True,107,107,1.0,107,11491.5,59.75,34.4,0.0
1062,AU-SA,True,120,120,1.0,120,3613.25,72.25,10.73,0.0
1063,AU-SA,True,99,99,1.0,99,2631.75,60.75,22.6,0.0
1064,AU-SA,True,112,112,1.0,112,3826.5,78.5,16.9,0.0
1065,AU-SA,True,151,151,1.0,151,4362.25,79.5,63.65,0.0
1066,AU-SA,True,102,102,1.0,102,12624.0,88.0,10.25,0.0
1067,AU-SA,True,119,119,1.0,119,6272.25,70.5,38.51,0.0
1068,AU-SA,True,116,116,1.0,116,4103.0,60.0,27.8,0.0
1069,AU-SA,True,135,135,1.0,135,4222.75,73.25,32.58,0.0
1070,AU-SA,True,143,143,1.0,143,5491.0,90.75,24.97,0.0
1071,AU-SA,True,132,132,1.0,132,4785.0,67.25,36.32,0.0
1072,AU-SA,True,166,166,1.0,166,7765.5,79.25,31.81,0.0
1073,AU-SA,True,112,112,1.0,112,4084.25,61.0,37.82,0.0
1074,AU-SA,True,117,117,1.0,117,3791.5,63.5,58.08,0.0
1075,AU-SA,True,111,111,1.0,111,6777.75,75.25,47.43,0.0
1076,AU-SA,True,78,78,1.0,78,7818.75,48.0,28.05,0.0
1077,AU-SA,True,98,98,1.0,98,3163.5,57.0,55.14,0.0
1078,AU-SA,True,76,76,1.0,76,5512.75,59.5,14.65,0.0
1079,AU-SA,True,102,102,1.0,102,2286.75,45.0,47.16,0.0
0,CA-ON,True,115,115,1.0,115,4868.25,59.25,11.58,0.0
1,CA-ON,True,134,134,1.0,134,5046.5,72.0,20.18,0.0
2,CA-ON,True,116,116,1.0,116,6349.75,71.75,6.38,0.0
3,CA-ON,True,100,100,1.0,100,3598.5,53.0,12.13,0.0
4,CA-ON,True,74,74,1.0,74,3606.5,56.75,5.84,0.0
5,CA-ON,True,120,120,1.0,120,3744.0,56.0,12.31,0.0
6,CA-ON,True,130,130,1.0,130,7769.0,77.75,7.42,0.0
7,CA-ON,True,151,151,1.0,151,6444.5,74.5,22.6,0.0
8,CA-ON,True,124,124,1.0,124,6223.25,63.25,11.96,0.0
9,CA-ON,True,110,110,1.0,110,7763.5,67.0,2.07,0.0
10,CA-ON,True,132,132,1.0,132,8149.25,77.25,7.56,0.0
11,CA-ON,True,123,123,1.0,123,10790.0,92.25,5.19,0.0
12,CA-ON,True,139,139,1.0,139,9446.0,74.75,5.54,0.0
13,CA-ON,True,127,127,1.0,127,11931.5,89.5,2.74,0.0
14,CA-ON,True,112,112,1.0,112,10157.0,77.0,2.36,0.0
15,CA-ON,True,136,136,1.0,136,9177.25,74.25,8.64,0.0
16,CA-ON,True,104,104,1.0,104,7994.0,63.5,1.95,0.0
17,CA-ON,True,152,152,1.0,152,10747.25,86.5,4.35,0.0
18,CA-ON,True,139,139,1.0,139,7958.75,71.5,8.75,0.0
19,CA-ON,True,132,132,1.0,132,6442.25,58.25,16.92,0.0
20,CA-ON,True,115,115,1.0,115,11035.5,84.25,5.84,0.0
21,CA-ON,True,111,111,1.0,111,7680.25,61.75,4.61,0.0
22,CA-ON,True,113,113,1.0,113,8024.0,61.75,1.33,0.0
23,CA-ON,True,95,95,1.0,95,9493.25,76.75,6.7,0.0
24,CA-ON,True,117,117,1.0,117,4326.75,66.25,14.61,0.0
25,CA-ON,True,109,109,1.0,109,4506.5,65.0,13.85,0.0
26,CA-ON,True,116,116,1.0,116,4073.25,58.5,7.84,0.0
27,CA-ON,True,110,110,1.0,110,2422.75,50.25,10.66,0.0
28,CA-ON,True,144,144,1.0,144,4633.25,87.25,17.73,0.0
29,CA-ON,True,103,103,1.0,103,2816.0,61.5,8.71,0.0
30,CA-ON,True,104,104,1.0,104,4452.5,59.25,8.49,0.0
31,CA-ON,True,104,104,1.0,104,6733.5,76.25,4.09,0.0
32,CA-ON,True,136,136,1.0,136,6835.0,69.25,4.84,0.0
33,CA-ON,True,117,117,1.0,117,3912.5,73.75,30.31,0.0
34,CA-ON,True,107,107,1.0,107,2853.0,52.0,28.99,0.0
35,CA-ON,True,150,150,1.0,150,1801.25,71.5,59.85,0.0
36,CA-ON,True,101,101,1.0,101,867.0,53.0,13.32,0.0
37,CA-ON,True,106,106,1.0,106,921.0,57.75,2.18,0.0
38,CA-ON,True,109,109,1.0,109,1041.25,65.5,14.95,0.0
39,CA-ON,True,99,99,1.0,99,2035.0,71.5,14.33,0.0
40,CA-ON,True,146,146,1.0,146,3155.25,88.25,8.14,0.0
41,CA-ON,True,112,112,1.0,112,2232.5,67.75,6.14,0.0
42,CA-ON,True,160,160,1.0,160,7093.25,88.75,9.71,0.0
43,CA-ON,True,103,103,1.0,103,4928.75,58.0,3.52,0.0
44,CA-ON,True,103,103,1.0,103,6197.25,79.5,8.34,0.0
45,CA-ON,True,121,121,1.0,121,5450.0,62.25,8.95,0.0
46,CA-ON,True,115,115,1.0,115,8930.5,92.5,3.82,0.0
47,CA-ON,True,127,127,1.0,127,5222.5,64.25,18.61,0.0
48,CA-ON,True,114,114,1.0,114,4358.0,56.75,8.0,0.0
49,CA-ON,True,132,132,1.0,132,4951.75,67.0,7.77,0.0
50,CA-ON,True,125,125,1.0,125,5575.75,73.25,7.21,0.0
51,CA-ON,True,108,108,1.0,108,7230.75,69.25,12.21,0.0
52,CA-ON,True,111,111,1.0,111,10297.25,86.0,1.61,0.0
53,CA-ON,True,161,161,1.0,161,9662.25,87.0,6.7,0.0
54,CA-ON,True,109,109,1.0,109,6816.25,58.75,3.74,0.0
55,CA-ON,True,109,109,1.0,109,7433.75,63.0,2.56,0.0
56,CA-ON,True,149,149,1.0,149,5818.25,55.0,12.16,0.0
57,CA-ON,True,113,113,1.0,113,5441.0,48.5,6.88,0.0
58,CA-ON,True,116,116,1.0,116,9784.5,83.25,2.8,0.0
59,CA-ON,True,106,106,1.0,106,8667.25,73.75,4.63,0.0
60,CA-ON,True,108,108,1.0,108,7253.75,67.25,3.8,0.0
61,CA-ON,True,111,111,1.0,111,8436.5,78.75,2.53,0.0
62,CA-ON,True,95,95,1.0,95,8989.0,82.5,2.47,0.0
63,CA-ON,True,154,154,1.0,154,9341.0,92.25,3.67,0.0
64,CA-ON,True,123,123,1.0,123,6882.25,77.5,9.68,0.0
65,CA-ON,True,117,117,1.0,117,4805.25,51.75,5.53,0.0
66,CA-ON,True,131,131,1.0,131,8265.75,73.75,4.05,0.0
67,CA-ON,True,153,153,1.0,153,8829.0,81.25,7.81,0.0
68,CA-ON,True,110,110,1.0,110,5672.25,48.0,5.46,0.0
69,CA-ON,True,153,153,1.0,153,6484.75,68.75,12.86,0.0
70,CA-ON,True,104,104,1.0,104,5967.75,52.75,2.43,0.0
71,CA-ON,True,108,108,1.0,108,7759.5,68.75,2.07,0.0
72,CA-ON,True,142,142,1.0,142,5644.5,84.75,21.68,0.0
73,CA-ON,True,115,115,1.0,115,6773.0,75.75,6.59,0.0
74,CA-ON,True,124,124,1.0,124,5666.5,71.75,12.8,0.0
75,CA-ON,True,126,126,1.0,126,8713.25,99.25,10.7,0.0
76,CA-ON,True,100,100,1.0,100,8243.5,89.5,2.06,0.0
77,CA-ON,True,128,128,1.0,128,5198.0,71.5,16.22,0.0
78,CA-ON,True,110,110,1.0,110,5082.0,59.25,12.98,0.0
79,CA-ON,True,99,99,1.0,99,5193.25,55.5,7.09,0.0
80,CA-ON,True,116,116,1.0,116,6598.25,72.0,6.99,0.0
81,CA-ON,True,132,132,1.0,132,4238.75,74.25,18.13,0.0
82,CA-ON,True,123,123,1.0,123,4231.5,64.75,12.29,0.0
83,CA-ON,True,124,124,1.0,124,4254.5,66.25,17.51,0.0
84,CA-ON,True,126,126,1.0,126,7717.0,77.25,10.96,0.0
85,CA-ON,True,128,128,1.0,128,4757.25,57.0,17.96,0.0
86,CA-ON,True,119,119,1.0,119,7395.0,72.75,8.54,0.0
87,CA-ON,True,112,112,1.0,112,6266.5,55.5,2.79,0.0
88,CA-ON,True,127,127,1.0,127,6875.0,68.25,11.81,0.0
89,CA-ON,True,134,134,1.0,134,7056.25,67.75,11.05,0.0
90,CA-ON,True,111,111,1.0,111,6263.5,59.75,13.13,0.0
91,CA-ON,True,140,140,1.0,140,3666.0,63.0,40.99,0.0
92,CA-ON,True,150,150,1.0,150,3244.0,62.75,50.96,0.0
93,CA-ON,True,129,129,1.0,129,4988.25,77.0,22.7,0.0
94,CA-ON,True,115,115,1.0,115,5926.0,71.5,16.12,0.0
95,CA-ON,True,113,113,1.0,113,4111.0,61.0,12.65,0.0
96,CA-ON,True,109,109,1.0,109,7275.5,74.0,4.9,0.0
97,CA-ON,True,101,101,1.0,101,7000.25,69.25,9.37,0.0
98,CA-ON,True,85,85,1.0,85,6046.0,67.75,7.38,0.0
99,CA-ON,True,108,108,1.0,108,5913.0,55.75,6.25,0.0
100,CA-ON,True,122,122,1.0,122,9309.5,81.75,2.87,0.0
101,CA-ON,True,150,150,1.0,150,8298.0,81.75,9.73,0.0
102,CA-ON,True,99,99,1.0,99,5948.25,62.25,6.63,0.0
103,CA-ON,True,101,101,1.0,101,5651.75,59.25,8.62,0.0
104,CA-ON,True,147,147,1.0,147,9010.75,88.0,9.49,0.0
105,CA-ON,True,110,110,1.0,110,6864.25,56.0,4.07,0.0
106,CA-ON,True,143,143,1.0,143,10511.75,86.25,5.43,0.0
107,CA-ON,True,108,108,1.0,108,9278.5,70.75,1.52,0.0
108,CA-ON,True,112,112,1.0,112,7225.5,55.5,4.55,0.0
109,CA-ON,True,111,111,1.0,111,9701.0,74.0,3.76,0.0
110,CA-ON,True,131,131,1.0,131,8082.25,64.25,4.99,0.0
111,CA-ON,True,122,122,1.0,122,8779.25,68.0,6.1,0.0
112,CA-ON,True,106,106,1.0,106,9929.5,71.0,2.2,0.0
113,CA-ON,True,94,94,1.0,94,9747.5,71.5,3.61,0.0
114,CA-ON,True,98,98,1.0,98,5520.5,64.0,4.98,0.0
115,CA-ON,True,118,118,1.0,118,3930.75,57.75,20.87,0.0
116,CA-ON,True,105,105,1.0,105,4603.25,56.5,13.45,0.0
117,CA-ON,True,186,186,1.0,186,2694.0,93.5,19.4,0.0
118,CA-ON,True,128,128,1.0,128,1690.5,53.5,23.45,0.0
119,CA-ON,True,135,135,1.0,135,1703.5,70.0,33.09,0.0
120,CA-ON,True,107,107,1.0,107,2504.25,64.5,9.89,0.0
121,CA-ON,True,106,106,1.0,106,2344.5,57.0,7.45,0.0
122,CA-ON,True,100,100,1.0,100,1785.25,52.5,9.68,0.0
123,CA-ON,True,125,125,1.0,125,4771.25,69.25,12.2,0.0
124,CA-ON,True,96,96,1.0,96,4642.5,74.25,7.47,0.0
125,CA-ON,True,111,111,1.0,111,3869.5,63.0,16.31,0.0
126,CA-ON,True,123,123,1.0,123,8639.0,75.25,3.99,0.0
127,CA-ON,True,136,136,1.0,136,8387.0,81.75,9.79,0.0
128,CA-ON,True,123,123,1.0,123,6732.75,67.5,6.28,0.0
129,CA-ON,True,109,109,1.0,109,9890.5,94.25,2.29,0.0
130,CA-ON,True,125,125,1.0,125,7997.75,80.5,4.05,0.0
131,CA-ON,True,119,119,1.0,119,6144.5,61.25,5.6,0.0
132,CA-ON,True,152,152,1.0,152,8399.25,89.75,18.03,0.0
133,CA-ON,True,153,153,1.0,153,7261.5,80.0,18.1,0.0
134,CA-ON,True,104,104,1.0,104,6503.0,57.25,6.44,0.0
135,CA-ON,True,154,154,1.0,154,4268.25,76.25,26.29,0.0
136,CA-ON,True,116,116,1.0,116,4825.5,66.75,13.29,0.0
137,CA-ON,True,121,121,1.0,121,4298.25,64.0,7.44,0.0
138,CA-ON,True,110,110,1.0,110,8131.75,89.25,2.7,0.0
139,CA-ON,True,129,129,1.0,129,7820.75,81.75,4.15,0.0
140,CA-ON,True,111,111,1.0,111,5924.5,72.0,14.34,0.0
141,CA-ON,True,113,113,1.0,113,5429.5,62.75,8.09,0.0
142,CA-ON,True,112,112,1.0,112,6921.5,77.25,10.22,0.0
143,CA-ON,True,146,146,1.0,146,4324.5,77.25,27.54,0.0
144,CA-ON,True,117,117,1.0,117,2286.25,49.5,17.28,0.0
145,CA-ON,True,122,122,1.0,122,3884.0,65.5,10.79,0.0
146,CA-ON,True,107,107,1.0,107,2976.75,73.0,24.78,0.0
147,CA-ON,True,175,175,1.0,175,9714.25,79.0,5.21,0.0
148,CA-ON,True,102,102,1.0,102,6505.25,55.0,3.54,0.0
149,CA-ON,True,128,128,1.0,128,8519.75,71.75,6.7,0.0
150,CA-ON,True,112,112,1.0,112,5713.75,48.5,7.28,0.0
151,CA-ON,True,110,110,1.0,110,7025.25,59.25,4.67,0.0
152,CA-ON,True,121,121,1.0,121,8149.0,71.5,8.15,0.0
153,CA-ON,True,116,116,1.0,116,7683.75,103.25,7.58,0.0
154,CA-ON,True,83,83,1.0,83,5206.75,68.25,11.92,0.0
155,CA-ON,True,123,123,1.0,123,5791.25,84.25,8.15,0.0
156,CA-ON,True,117,117,1.0,117,7638.75,65.25,3.02,0.0
157,CA-ON,True,147,147,1.0,147,8830.5,81.25,9.13,0.0
158,CA-ON,True,100,100,1.0,100,7466.5,69.5,9.27,0.0
159,CA-ON,True,115,115,1.0,115,8645.75,83.75,2.61,0.0
160,CA-ON,True,114,114,1.0,114,6971.0,70.5,6.76,0.0
161,CA-ON,True,112,112,1.0,112,7697.25,75.5,5.54,0.0
162,CA-ON,True,120,120,1.0,120,6338.0,55.0,7.97,0.0
163,CA-ON,True,115,115,1.0,115,6038.75,57.5,8.04,0.0
164,CA-ON,True,115,115,1.0,115,7546.75,63.25,5.73,0.0
165,CA-ON,True,108,108,1.0,108,2793.75,50.5,27.3,0.0
166,CA-ON,True,110,110,1.0,110,3755.75,65.25,18.72,0.0
167,CA-ON,True,155,155,1.0,155,5393.5,82.25,10.9,0.0
168,CA-ON,True,124,124,1.0,124,5643.5,75.25,10.4,0.0
169,CA-ON,True,110,110,1.0,110,6276.75,70.75,11.52,0.0
170,CA-ON,True,113,113,1.0,113,4816.5,60.5,9.14,0.0
171,CA-ON,True,132,132,1.0,132,2155.75,84.5,20.48,0.0
172,CA-ON,True,108,108,1.0,108,2188.0,68.0,16.6,0.0
173,CA-ON,True,134,134,1.0,134,1315.0,60.0,31.65,0.0
174,CA-ON,True,104,104,1.0,104,2601.5,59.25,7.29,0.0
175,CA-ON,True,115,115,1.0,115,2054.25,56.5,11.48,0.0
176,CA-ON,True,114,114,1.0,114,2309.0,72.5,25.83,0.0
177,CA-ON,True,113,113,1.0,113,5762.5,59.0,4.52,0.0
178,CA-ON,True,116,116,1.0,116,5895.0,69.5,9.99,0.0
179,CA-ON,True,124,124,1.0,124,7021.0,69.75,6.24,0.0
180,CA-ON,True,110,110,1.0,110,7401.5,76.0,5.91,0.0
181,CA-ON,True,147,147,1.0,147,6402.5,76.75,13.16,0.0
182,CA-ON,True,102,102,1.0,102,6661.5,69.0,8.43,0.0
183,CA-ON,True,121,121,1.0,121,4687.75,55.5,12.82,0.0
184,CA-ON,True,99,99,1.0,99,7728.25,76.75,2.12,0.0
185,CA-ON,True,111,111,1.0,111,6054.75,53.25,2.0,0.0
186,CA-ON,True,89,89,1.0,89,4175.25,54.0,8.41,0.0
187,CA-ON,True,112,112,1.0,112,6299.25,84.75,9.5,0.0
188,CA-ON,True,123,123,1.0,123,6141.5,87.75,4.68,0.0
189,CA-ON,True,108,108,1.0,108,3811.5,56.0,6.59,0.0
190,CA-ON,True,128,128,1.0,128,3633.0,78.5,23.83,0.0
191,CA-ON,True,120,120,1.0,120,3271.5,57.5,19.07,0.0
192,CA-ON,True,122,122,1.0,122,8086.0,88.25,6.07,0.0
193,CA-ON,True,113,113,1.0,113,4632.0,61.25,6.78,0.0
194,CA-ON,True,111,111,1.0,111,5413.0,67.0,4.42,0.0
195,CA-ON,True,125,125,1.0,125,4730.0,67.75,13.73,0.0
196,CA-ON,True,113,113,1.0,113,4688.0,59.0,9.1,0.0
197,CA-ON,True,103,103,1.0,103,6357.5,73.0,7.44,0.0
198,CA-ON,True,98,98,1.0,98,4980.5,71.75,10.12,0.0
199,CA-ON,True,124,124,1.0,124,3837.5,54.5,19.41,0.0
200,CA-ON,True,150,150,1.0,150,5347.5,81.25,13.06,0.0
201,CA-ON,True,114,114,1.0,114,4336.5,58.5,8.28,0.0
202,CA-ON,True,105,105,1.0,105,5584.0,66.5,2.55,0.0
203,CA-ON,True,109,109,1.0,109,6412.0,82.25,3.75,0.0
204,CA-ON,True,108,108,1.0,108,2999.5,53.5,12.02,0.0
205,CA-ON,True,99,99,1.0,99,3561.5,85.25,18.43,0.0
206,CA-ON,True,107,107,1.0,107,3472.0,76.25,26.66,0.0
207,CA-ON,True,130,130,1.0,130,3327.5,82.0,17.0,0.0
208,CA-ON,True,110,110,1.0,110,3066.75,65.25,10.76,0.0
209,CA-ON,True,117,117,1.0,117,3275.0,71.75,9.89,0.0
210,CA-ON,True,185,185,1.0,185,3855.5,82.5,32.98,0.0
211,CA-ON,True,113,113,1.0,113,4552.75,76.75,10.13,0.0
212,CA-ON,True,100,100,1.0,100,2595.0,45.0,20.76,0.0
213,CA-ON,True,123,123,1.0,123,3439.5,77.5,19.99,0.0
214,CA-ON,True,114,114,1.0,114,3417.25,66.75,17.45,0.0
215,CA-ON,True,120,120,1.0,120,4051.25,84.0,14.05,0.0
216,CA-ON,True,110,110,1.0,110,5338.5,79.0,8.79,0.0
217,CA-ON,True,113,113,1.0,113,5667.0,84.0,4.25,0.0
218,CA-ON,True,101,101,1.0,101,3174.5,57.75,11.35,0.0
219,CA-ON,True,103,103,1.0,103,8783.25,93.0,3.46,0.0
220,CA-ON,True,150,150,1.0,150,4868.0,74.75,27.13,0.0
221,CA-ON,True,123,123,1.0,123,4568.25,61.25,17.87,0.0
222,CA-ON,True,110,110,1.0,110,6158.25,80.0,8.45,0.0
223,CA-ON,True,117,117,1.0,117,5312.25,61.25,4.49,0.0
224,CA-ON,True,130,130,1.0,130,5297.75,65.5,11.21,0.0
225,CA-ON,True,126,126,1.0,126,2262.0,76.75,29.6,0.0
226,CA-ON,True,116,116,1.0,116,2377.0,74.0,33.86,0.0
227,CA-ON,True,107,107,1.0,107,2677.5,75.75,14.27,0.0
228,CA-ON,True,136,136,1.0,136,4563.0,90.0,19.89,0.0
229,CA-ON,True,128,128,1.0,128,3666.75,73.25,14.26,0.0
230,CA-ON,True,106,106,1.0,106,3425.0,70.0,13.55,0.0
231,CA-ON,True,107,107,1.0,107,6841.5,68.5,6.31,0.0
232,CA-ON,True,130,130,1.0,130,6632.0,67.0,11.0,0.0
233,CA-ON,True,117,117,1.0,117,6160.75,57.75,4.84,0.0
234,CA-ON,True,95,95,1.0,95,6198.5,64.75,5.2,0.0
235,CA-ON,True,129,129,1.0,129,4927.25,55.5,11.04,0.0
236,CA-ON,True,100,100,1.0,100,5488.25,59.0,6.56,0.0
237,CA-ON,True,115,115,1.0,115,6523.75,75.75,4.94,0.0
238,CA-ON,True,123,123,1.0,123,5922.25,71.0,6.28,0.0
239,CA-ON,True,100,100,1.0,100,5719.25,67.5,4.58,0.0
240,CA-ON,True,120,120,1.0,120,9047.0,69.25,3.15,0.0
241,CA-ON,True,112,112,1.0,112,9483.0,73.0,3.11,0.0
242,CA-ON,True,155,155,1.0,155,9921.0,80.75,5.54,0.0
243,CA-ON,True,128,128,1.0,128,10810.0,82.0,2.46,0.0
244,CA-ON,True,104,104,1.0,104,8840.75,65.5,2.76,0.0
245,CA-ON,True,102,102,1.0,102,8900.0,65.25,1.31,0.0
246,CA-ON,True,121,121,1.0,121,6773.5,67.75,8.74,0.0
247,CA-ON,True,83,83,1.0,83,6984.5,67.75,4.57,0.0
248,CA-ON,True,114,114,1.0,114,6050.25,61.25,12.76,0.0
249,CA-ON,True,131,131,1.0,131,6146.75,74.25,11.6,0.0
250,CA-ON,True,116,116,1.0,116,7844.0,81.75,8.07,0.0
251,CA-ON,True,113,113,1.0,113,5469.5,57.75,9.96,0.0
252,CA-ON,True,155,155,1.0,155,2985.25,65.0,29.7,0.0
253,CA-ON,True,104,104,1.0,104,4841.5,72.75,1.23,0.0
254,CA-ON,True,116,116,1.0,116,3635.0,64.0,11.29,0.0
255,CA-ON,True,108,108,1.0,108,3697.5,66.5,2.83,0.0
256,CA-ON,True,114,114,1.0,114,4534.0,66.0,3.24,0.0
257,CA-ON,True,107,107,1.0,107,4657.25,63.25,1.39,0.0
258,CA-ON,True,104,104,1.0,104,4826.5,58.0,6.19,0.0
259,CA-ON,True,117,117,1.0,117,5010.5,55.75,3.07,0.0
260,CA-ON,True,123,123,1.0,123,6493.25,72.0,3.0,0.0
261,CA-ON,True,142,142,1.0,142,6738.75,85.5,11.93,0.0
262,CA-ON,True,123,123,1.0,123,6430.75,79.75,9.12,0.0
263,CA-ON,True,135,135,1.0,135,3859.5,50.5,12.61,0.0
264,CA-ON,True,106,106,1.0,106,7262.25,79.25,0.28,0.0
265,CA-ON,True,123,123,1.0,123,5072.25,54.0,3.89,0.0
266,CA-ON,True,113,113,1.0,113,4560.75,52.0,8.21,0.0
267,CA-ON,True,101,101,1.0,101,6697.75,61.0,1.38,0.0
268,CA-ON,True,138,138,1.0,138,6592.75,63.25,6.94,0.0
269,CA-ON,True,137,137,1.0,137,8284.75,78.75,4.58,0.0
270,CA-ON,True,151,151,1.0,151,9438.0,88.0,4.8,0.0
271,CA-ON,True,127,127,1.0,127,7518.0,69.75,4.63,0.0
272,CA-ON,True,124,124,1.0,124,8953.5,84.5,5.74,0.0
273,CA-ON,True,117,117,1.0,117,8125.75,70.0,3.68,0.0
274,CA-ON,True,106,106,1.0,106,8467.5,69.0,2.77,0.0
275,CA-ON,True,123,123,1.0,123,8075.0,75.0,9.5,0.0
276,CA-ON,True,100,100,1.0,100,4713.75,61.25,8.97,0.0
277,CA-ON,True,100,100,1.0,100,5068.5,59.75,1.39,0.0
278,CA-ON,True,119,119,1.0,119,5764.0,77.25,8.42,0.0
279,CA-ON,True,131,131,1.0,131,6679.25,70.5,5.01,0.0
280,CA-ON,True,150,150,1.0,150,6935.75,75.0,5.38,0.0
281,CA-ON,True,84,84,1.0,84,4436.25,49.5,9.38,0.0
282,CA-ON,True,111,111,1.0,111,7619.0,68.75,4.52,0.0
283,CA-ON,True,132,132,1.0,132,5737.25,58.75,10.11,0.0
284,CA-ON,True,145,145,1.0,145,8149.0,82.75,7.4,0.0
285,CA-ON,True,116,116,1.0,116,4008.0,59.75,8.34,0.0
286,CA-ON,True,115,115,1.0,115,6047.75,84.25,2.32,0.0
287,CA-ON,True,122,122,1.0,122,3389.5,54.5,21.85,0.0
288,CA-ON,True,112,112,1.0,112,4285.0,71.5,7.99,0.0
289,CA-ON,True,103,103,1.0,103,4278.75,71.25,3.76,0.0
290,CA-ON,True,116,116,1.0,116,4418.0,70.5,5.43,0.0
291,CA-ON,True,128,128,1.0,128,1494.0,48.25,39.24,0.0
292,CA-ON,True,87,87,1.0,87,3181.75,58.5,6.8,0.0
293,CA-ON,True,135,135,1.0,135,2176.25,64.0,27.72,0.0
294,CA-ON,True,108,108,1.0,108,3935.5,60.25,5.94,0.0
295,CA-ON,True,109,109,1.0,109,3797.25,64.0,12.61,0.0
296,CA-ON,True,105,105,1.0,105,5509.25,75.0,2.36,0.0
297,CA-ON,True,111,111,1.0,111,2858.0,65.5,16.58,0.0
298,CA-ON,True,135,135,1.0,135,2209.0,63.5,23.56,0.0
299,CA-ON,True,106,106,1.0,106,3188.75,69.0,8.53,0.0
300,CA-ON,True,119,119,1.0,119,4523.0,65.25,9.94,0.0
301,CA-ON,True,110,110,1.0,110,3988.0,64.25,12.12,0.0
302,CA-ON,True,128,128,1.0,128,3405.25,63.5,20.79,0.0
303,CA-ON,True,147,147,1.0,147,4714.5,90.75,19.07,0.0
304,CA-ON,True,104,104,1.0,104,4851.5,69.5,6.37,0.0
305,CA-ON,True,104,104,1.0,104,4497.5,65.25,9.89,0.0
306,CA-ON,True,142,142,1.0,142,1571.5,83.5,27.14,0.0
307,CA-ON,True,125,125,1.0,125,1515.0,73.75,29.88,0.0
308,CA-ON,True,106,106,1.0,106,989.25,46.5,28.61,0.0
309,CA-ON,True,155,155,1.0,155,1779.25,83.5,26.9,0.0
310,CA-ON,True,123,123,1.0,123,2277.75,79.5,20.61,0.0
311,CA-ON,True,129,129,1.0,129,1691.25,72.75,30.54,0.0
312,CA-ON,True,133,133,1.0,133,2703.75,70.25,24.32,0.0
313,CA-ON,True,105,105,1.0,105,2525.75,64.25,8.15,0.0
314,CA-ON,True,137,137,1.0,137,5624.0,104.25,4.56,0.0
315,CA-ON,True,132,132,1.0,132,6161.25,70.75,3.61,0.0
316,CA-ON,True,112,112,1.0,112,4575.0,52.25,4.64,0.0
317,CA-ON,True,135,135,1.0,135,6932.25,83.5,8.86,0.0
318,CA-ON,True,113,113,1.0,113,4994.75,59.5,11.58,0.0
319,CA-ON,True,104,104,1.0,104,5483.0,60.25,4.22,0.0
320,CA-ON,True,120,120,1.0,120,5346.75,70.0,16.81,0.0
321,CA-ON,True,123,123,1.0,123,3202.75,65.5,19.67,0.0
322,CA-ON,True,102,102,1.0,102,3235.5,60.75,12.23,0.0
323,CA-ON,True,191,191,1.0,191,4445.75,75.75,14.5,0.0
324,CA-ON,True,120,120,1.0,120,5456.75,63.75,8.21,0.0
325,CA-ON,True,109,109,1.0,109,5713.5,60.5,4.5,0.0
326,CA-ON,True,110,110,1.0,110,7554.75,72.25,4.78,0.0
327,CA-ON,True,130,130,1.0,130,5913.25,77.75,16.58,0.0
328,CA-ON,True,115,115,1.0,115,6360.25,71.75,5.18,0.0
329,CA-ON,True,123,123,1.0,123,4908.75,62.25,14.24,0.0
330,CA-ON,True,109,109,1.0,109,3176.0,66.75,16.79,0.0
331,CA-ON,True,174,174,1.0,174,3585.5,87.25,19.22,0.0
332,CA-ON,True,120,120,1.0,120,3319.5,63.0,13.49,0.0
333,CA-ON,True,138,138,1.0,138,3575.25,82.5,12.81,0.0
334,CA-ON,True,101,101,1.0,101,2826.5,67.75,15.61,0.0
335,CA-ON,True,102,102,1.0,102,3488.25,73.0,9.69,0.0
336,CA-ON,True,102,102,1.0,102,3630.25,65.25,17.99,0.0
337,CA-ON,True,118,118,1.0,118,3921.5,74.25,15.47,0.0
338,CA-ON,True,129,129,1.0,129,3472.75,78.5,27.69,0.0
339,CA-ON,True,102,102,1.0,102,2617.25,76.0,10.34,0.0
340,CA-ON,True,120,120,1.0,120,2627.5,65.75,3.3,0.0
341,CA-ON,True,114,114,1.0,114,2824.5,71.0,8.72,0.0
342,CA-ON,True,164,164,1.0,164,7476.5,83.5,2.56,0.0
343,CA-ON,True,138,138,1.0,138,5917.0,66.75,6.89,0.0
344,CA-ON,True,108,108,1.0,108,4580.75,57.0,4.64,0.0
345,CA-ON,True,120,120,1.0,120,6774.0,57.0,6.08,0.0
346,CA-ON,True,117,117,1.0,117,7296.5,61.75,5.38,0.0
347,CA-ON,True,115,115,1.0,115,6618.5,56.25,6.3,0.0
348,CA-ON,True,112,112,1.0,112,3059.75,47.75,17.59,0.0
349,CA-ON,True,98,98,1.0,98,3516.0,46.0,11.37,0.0
350,CA-ON,True,111,111,1.0,111,4131.25,60.5,20.0,0.0
351,CA-ON,True,126,126,1.0,126,2086.25,73.5,8.14,0.0
352,CA-ON,True,122,122,1.0,122,1783.5,64.25,13.08,0.0
353,CA-ON,True,141,141,1.0,141,1408.0,65.25,24.89,0.0
354,CA-ON,True,100,100,1.0,100,4211.5,73.25,12.21,0.0
355,CA-ON,True,136,136,1.0,136,3458.75,67.5,21.36,0.0
356,CA-ON,True,113,113,1.0,113,2737.25,54.5,6.4,0.0
357,CA-ON,True,107,107,1.0,107,6775.25,72.25,5.49,0.0
358,CA-ON,True,117,117,1.0,117,8437.25,80.5,3.96,0.0
359,CA-ON,True,124,124,1.0,124,6072.75,65.0,8.57,0.0
360,CA-ON,True,109,109,1.0,109,11207.25,83.75,2.75,0.0
361,CA-ON,True,113,113,1.0,113,10918.5,73.25,0.42,0.0
362,CA-ON,True,127,127,1.0,127,8456.25,65.25,6.17,0.0
363,CA-ON,True,96,96,1.0,96,8182.5,74.75,3.88,0.0
364,CA-ON,True,121,121,1.0,121,8972.25,85.75,3.31,0.0
365,CA-ON,True,136,136,1.0,136,6920.25,71.25,10.96,0.0
366,CA-ON,True,99,99,1.0,99,8732.0,70.0,4.89,0.0
367,CA-ON,True,106,106,1.0,106,10871.0,78.5,1.27,0.0
368,CA-ON,True,101,101,1.0,101,9046.0,68.75,3.73,0.0
369,CA-ON,True,112,112,1.0,112,8826.75,73.75,6.52,0.0
370,CA-ON,True,123,123,1.0,123,8852.75,73.5,5.63,0.0
371,CA-ON,True,133,133,1.0,133,8214.25,76.25,8.23,0.0
372,CA-ON,True,83,83,1.0,83,7274.25,72.25,3.14,0.0
373,CA-ON,True,182,182,1.0,182,6459.5,80.5,23.28,0.0
374,CA-ON,True,105,105,1.0,105,7157.5,70.5,5.78,0.0
375,CA-ON,True,114,114,1.0,114,6142.5,59.75,6.44,0.0
376,CA-ON,True,110,110,1.0,110,6071.25,64.0,9.28,0.0
377,CA-ON,True,111,111,1.0,111,8095.75,71.5,4.16,0.0
378,CA-ON,True,115,115,1.0,115,7825.0,63.0,4.11,0.0
379,CA-ON,True,124,124,1.0,124,10282.0,85.25,4.48,0.0
380,CA-ON,True,145,145,1.0,145,8275.25,73.75,10.78,0.0
381,CA-ON,True,93,93,1.0,93,5931.5,47.5,3.62,0.0
382,CA-ON,True,109,109,1.0,109,8067.0,70.0,5.38,0.0
383,CA-ON,True,153,153,1.0,153,6571.25,72.75,20.23,0.0
384,CA-ON,True,163,163,1.0,163,6741.0,70.5,3.35,0.0
385,CA-ON,True,112,112,1.0,112,5469.25,56.25,2.5,0.0
386,CA-ON,True,118,118,1.0,118,4751.75,50.75,6.83,0.0
387,CA-ON,True,126,126,1.0,126,8103.25,75.25,9.71,0.0
388,CA-ON,True,123,123,1.0,123,6852.25,66.5,9.19,0.0
389,CA-ON,True,104,104,1.0,104,8052.75,69.5,3.02,0.0
390,CA-ON,True,130,130,1.0,130,4264.0,61.75,29.91,0.0
391,CA-ON,True,114,114,1.0,114,5585.25,60.0,8.21,0.0
392,CA-ON,True,145,145,1.0,145,5314.75,87.5,33.79,0.0
393,CA-ON,True,122,122,1.0,122,2226.5,63.5,10.2,0.0
394,CA-ON,True,130,130,1.0,130,2144.0,78.0,27.81,0.0
395,CA-ON,True,99,99,1.0,99,2549.75,72.75,13.66,0.0
396,CA-ON,True,105,105,1.0,105,3237.0,73.5,8.1,0.0
397,CA-ON,True,99,99,1.0,99,3669.5,87.75,7.7,0.0
398,CA-ON,True,111,111,1.0,111,2662.5,72.0,18.89,0.0
399,CA-ON,True,105,105,1.0,105,4432.25,62.75,1.69,0.0
400,CA-ON,True,82,82,1.0,82,2509.75,57.25,9.53,0.0
401,CA-ON,True,129,129,1.0,129,6157.5,93.0,0.13,0.0
402,CA-ON,True,113,113,1.0,113,7246.25,76.0,7.37,0.0
403,CA-ON,True,119,119,1.0,119,5860.5,70.0,10.23,0.0
404,CA-ON,True,103,103,1.0,103,6723.5,68.5,4.85,0.0
405,CA-ON,True,137,137,1.0,137,7540.5,93.25,7.11,0.0
406,CA-ON,True,128,128,1.0,128,5168.0,64.5,8.36,0.0
407,CA-ON,True,81,81,1.0,81,5372.75,66.75,3.5,0.0
408,CA-ON,True,115,115,1.0,115,4881.25,51.25,9.11,0.0
409,CA-ON,True,131,131,1.0,131,6340.75,75.5,15.51,0.0
410,CA-ON,True,122,122,1.0,122,5579.25,59.5,10.92,0.0
411,CA-ON,True,131,131,1.0,131,6831.75,87.5,13.16,0.0
412,CA-ON,True,85,85,1.0,85,5077.75,55.5,4.86,0.0
413,CA-ON,True,133,133,1.0,133,4063.0,58.5,25.62,0.0
414,CA-ON,True,105,105,1.0,105,4611.0,56.25,13.85,0.0
415,CA-ON,True,118,118,1.0,118,5469.0,69.25,10.67,0.0
416,CA-ON,True,118,118,1.0,118,5492.25,66.5,7.44,0.0
417,CA-ON,True,126,126,1.0,126,7579.75,105.0,10.74,0.0
418,CA-ON,True,126,126,1.0,126,5015.0,69.0,7.6,0.0
419,CA-ON,True,117,117,1.0,117,4361.0,64.75,17.31,0.0
420,CA-ON,True,107,107,1.0,107,4907.75,56.5,6.46,0.0
421,CA-ON,True,112,112,1.0,112,4534.0,55.5,8.27,0.0
422,CA-ON,True,98,98,1.0,98,6424.5,72.75,6.49,0.0
423,CA-ON,True,160,160,1.0,160,4835.25,74.75,31.7,0.0
424,CA-ON,True,112,112,1.0,112,7792.0,74.25,6.35,0.0
425,CA-ON,True,105,105,1.0,105,6742.0,60.25,3.59,0.0
426,CA-ON,True,89,89,1.0,89,4013.0,66.5,12.86,0.0
427,CA-ON,True,122,122,1.0,122,6368.75,89.25,6.81,0.0
428,CA-ON,True,103,103,1.0,103,5320.75,78.0,6.75,0.0
429,CA-ON,True,111,111,1.0,111,4520.0,57.0,7.22,0.0
430,CA-ON,True,78,78,1.0,78,4658.75,61.5,4.17,0.0
431,CA-ON,True,108,108,1.0,108,6538.75,74.0,0.78,0.0
432,CA-ON,True,113,113,1.0,113,4492.25,60.25,13.28,0.0
433,CA-ON,True,118,118,1.0,118,5536.25,66.75,11.41,0.0
434,CA-ON,True,129,129,1.0,129,6024.25,87.25,14.95,0.0
435,CA-ON,True,93,93,1.0,93,3551.0,77.75,14.19,0.0
436,CA-ON,True,138,138,1.0,138,3119.0,89.5,25.24,0.0
437,CA-ON,True,135,135,1.0,135,2115.0,67.25,36.97,0.0
438,CA-ON,True,109,109,1.0,109,1777.25,61.5,15.24,0.0
439,CA-ON,True,126,126,1.0,126,1743.75,76.75,27.13,0.0
440,CA-ON,True,112,112,1.0,112,2620.5,89.75,12.12,0.0
441,CA-ON,True,99,99,1.0,99,2274.0,68.5,10.26,0.0
442,CA-ON,True,136,136,1.0,136,2161.75,77.5,20.45,0.0
443,CA-ON,True,117,117,1.0,117,2568.25,74.0,13.26,0.0
444,CA-ON,True,165,165,1.0,165,2818.75,69.5,22.74,0.0
445,CA-ON,True,112,112,1.0,112,3663.0,67.5,10.95,0.0
446,CA-ON,True,108,108,1.0,108,3937.5,68.25,6.06,0.0
447,CA-ON,True,125,125,1.0,125,3384.0,86.75,17.16,0.0
448,CA-ON,True,111,111,1.0,111,2949.25,59.25,9.62,0.0
449,CA-ON,True,132,132,1.0,132,2111.5,67.25,31.92,0.0
450,CA-ON,True,123,123,1.0,123,2829.25,63.25,15.05,0.0
451,CA-ON,True,100,100,1.0,100,2132.5,52.0,9.44,0.0
452,CA-ON,True,70,70,1.0,70,1936.0,62.5,8.88,0.0
453,CA-ON,True,116,116,1.0,116,3119.25,59.5,8.61,0.0
454,CA-ON,True,105,105,1.0,105,2884.0,62.25,12.39,0.0
455,CA-ON,True,139,139,1.0,139,2777.0,76.5,31.21,0.0
456,CA-ON,True,101,101,1.0,101,2086.0,58.75,29.19,0.0
457,CA-ON,True,104,104,1.0,104,2914.0,66.25,14.23,0.0
458,CA-ON,True,104,104,1.0,104,1954.5,61.5,22.34,0.0
459,CA-ON,True,109,109,1.0,109,5839.5,67.0,4.31,0.0
460,CA-ON,True,97,97,1.0,97,4703.75,72.25,7.34,0.0
461,CA-ON,True,117,117,1.0,117,3946.0,68.0,17.08,0.0
462,CA-ON,True,103,103,1.0,103,8390.5,69.25,1.01,0.0
463,CA-ON,True,122,122,1.0,122,6085.25,55.5,6.04,0.0
464,CA-ON,True,99,99,1.0,99,5690.0,47.5,2.3,0.0
465,CA-ON,True,120,120,1.0,120,6004.0,59.75,14.03,0.0
466,CA-ON,True,101,101,1.0,101,6789.75,59.0,6.18,0.0
467,CA-ON,True,126,126,1.0,126,10339.25,89.5,6.99,0.0
468,CA-ON,True,133,133,1.0,133,6563.75,76.5,8.64,0.0
469,CA-ON,True,108,108,1.0,108,6492.25,68.75,4.98,0.0
470,CA-ON,True,107,107,1.0,107,6286.0,63.5,5.68,0.0
471,CA-ON,True,129,129,1.0,129,5058.75,74.25,17.44,0.0
472,CA-ON,True,119,119,1.0,119,5747.5,73.75,11.18,0.0
473,CA-ON,True,118,118,1.0,118,6490.75,80.5,8.69,0.0
474,CA-ON,True,111,111,1.0,111,2505.75,53.75,9.1,0.0
475,CA-ON,True,111,111,1.0,111,2671.0,54.25,6.89,0.0
476,CA-ON,True,146,146,1.0,146,2133.0,74.75,34.27,0.0
477,CA-ON,True,110,110,1.0,110,2285.25,73.5,19.73,0.0
478,CA-ON,True,149,149,1.0,149,2215.25,80.0,32.76,0.0
479,CA-ON,True,103,103,1.0,103,3226.25,76.0,5.73,0.0
480,CA-ON,True,143,143,1.0,143,1433.0,71.75,21.16,0.0
481,CA-ON,True,115,115,1.0,115,1941.25,82.25,10.41,0.0
482,CA-ON,True,104,104,1.0,104,1494.5,64.75,24.12,0.0
483,CA-ON,True,125,125,1.0,125,4315.25,74.75,12.27,0.0
484,CA-ON,True,102,102,1.0,102,3071.25,58.5,4.05,0.0
485,CA-ON,True,104,104,1.0,104,4402.0,72.0,2.62,0.0
486,CA-ON,True,123,123,1.0,123,4174.25,65.5,15.51,0.0
487,CA-ON,True,111,111,1.0,111,5498.5,79.5,9.95,0.0
488,CA-ON,True,116,116,1.0,116,4711.75,66.25,8.26,0.0
489,CA-ON,True,124,124,1.0,124,3244.5,53.5,21.55,0.0
490,CA-ON,True,129,129,1.0,129,3587.25,60.5,17.54,0.0
491,CA-ON,True,120,120,1.0,120,4134.0,70.25,19.49,0.0
492,CA-ON,True,115,115,1.0,115,4135.5,64.0,9.18,0.0
493,CA-ON,True,111,111,1.0,111,4202.0,59.5,7.11,0.0
494,CA-ON,True,104,104,1.0,104,4629.0,66.75,6.44,0.0
495,CA-ON,True,106,106,1.0,106,5743.75,71.25,10.21,0.0
496,CA-ON,True,112,112,1.0,112,5668.75,72.0,10.3,0.0
497,CA-ON,True,111,111,1.0,111,7016.0,88.75,10.72,0.0
498,CA-ON,True,119,119,1.0,119,2856.25,73.25,24.7,0.0
499,CA-ON,True,109,109,1.0,109,2504.25,59.75,21.29,0.0
500,CA-ON,True,120,120,1.0,120,2985.75,69.5,22.2,0.0
501,CA-ON,True,112,112,1.0,112,2978.0,78.25,14.12,0.0
502,CA-ON,True,124,124,1.0,124,2638.0,82.0,30.61,0.0
503,CA-ON,True,143,143,1.0,143,2189.25,71.0,32.62,0.0
504,CA-ON,True,123,123,1.0,123,3558.0,60.25,12.76,0.0
505,CA-ON,True,98,98,1.0,98,4171.75,47.25,3.45,0.0
506,CA-ON,True,113,113,1.0,113,6215.5,73.5,4.7,0.0
507,CA-ON,True,101,101,1.0,101,5655.0,52.75,7.7,0.0
508,CA-ON,True,132,132,1.0,132,5993.75,64.25,14.45,0.0
509,CA-ON,True,117,117,1.0,117,6158.0,60.25,5.28,0.0
510,CA-ON,True,110,110,1.0,110,9489.25,78.25,4.92,0.0
511,CA-ON,True,109,109,1.0,109,7714.5,69.5,9.73,0.0
512,CA-ON,True,104,104,1.0,104,6731.0,58.25,3.94,0.0
513,CA-ON,True,131,131,1.0,131,6361.5,57.75,6.84,0.0
514,CA-ON,True,106,106,1.0,106,7355.75,61.0,4.95,0.0
515,CA-ON,True,112,112,1.0,112,6652.5,56.5,5.94,0.0
516,CA-ON,True,126,126,1.0,126,6753.0,63.25,10.48,0.0
517,CA-ON,True,127,127,1.0,127,7609.75,70.0,6.24,0.0
518,CA-ON,True,133,133,1.0,133,7865.5,73.75,9.63,0.0
519,CA-ON,True,117,117,1.0,117,5825.5,69.25,8.01,0.0
520,CA-ON,True,122,122,1.0,122,6246.75,76.75,5.02,0.0
521,CA-ON,True,115,115,1.0,115,4946.75,59.0,14.86,0.0
522,CA-ON,True,124,124,1.0,124,2644.0,59.5,15.47,0.0
523,CA-ON,True,120,120,1.0,120,3162.25,68.5,8.8,0.0
524,CA-ON,True,104,104,1.0,104,3377.5,61.5,1.46,0.0
525,CA-ON,True,127,127,1.0,127,6149.25,97.0,21.86,0.0
526,CA-ON,True,98,98,1.0,98,5186.25,63.0,11.64,0.0
527,CA-ON,True,92,92,1.0,92,4925.75,56.25,3.87,0.0
528,CA-ON,True,135,135,1.0,135,1913.75,62.0,45.32,0.0
529,CA-ON,True,112,112,1.0,112,4844.5,80.25,7.87,0.0
530,CA-ON,True,107,107,1.0,107,2996.75,55.25,15.58,0.0
531,CA-ON,True,133,133,1.0,133,3643.5,56.5,22.89,0.0
532,CA-ON,True,102,102,1.0,102,5902.5,69.5,6.1,0.0
533,CA-ON,True,120,120,1.0,120,3391.75,52.5,22.39,0.0
534,CA-ON,True,104,104,1.0,104,2709.75,55.0,7.96,0.0
535,CA-ON,True,104,104,1.0,104,3246.75,61.0,9.25,0.0
536,CA-ON,True,132,132,1.0,132,1585.0,45.25,43.66,0.0
537,CA-ON,True,127,127,1.0,127,2228.0,73.5,22.64,0.0
538,CA-ON,True,122,122,1.0,122,1581.5,56.5,21.67,0.0
539,CA-ON,True,114,114,1.0,114,2763.5,80.25,16.45,0.0
540,CA-ON,True,119,119,1.0,119,2974.5,81.25,5.41,0.0
541,CA-ON,True,124,124,1.0,124,2554.75,79.0,8.13,0.0
542,CA-ON,True,147,147,1.0,147,2118.25,86.75,21.84,0.0
543,CA-ON,True,109,109,1.0,109,1680.25,54.0,12.03,0.0
544,CA-ON,True,117,117,1.0,117,1406.0,59.25,22.75,0.0
545,CA-ON,True,103,103,1.0,103,1624.25,71.25,28.99,0.0
546,CA-ON,True,107,107,1.0,107,2647.75,65.75,22.07,0.0
547,CA-ON,True,122,122,1.0,122,3704.25,58.0,5.87,0.0
548,CA-ON,True,114,114,1.0,114,2453.75,47.25,17.76,0.0
549,CA-ON,True,142,142,1.0,142,2373.0,80.0,50.01,0.0
550,CA-ON,True,144,144,1.0,144,2556.25,68.0,31.07,0.0
551,CA-ON,True,109,109,1.0,109,3221.5,58.75,8.96,0.0
552,CA-ON,True,106,106,1.0,106,2557.0,40.25,12.27,0.0
553,CA-ON,True,118,118,1.0,118,4197.5,71.75,19.54,0.0
554,CA-ON,True,129,129,1.0,129,4086.25,62.0,15.39,0.0
555,CA-ON,True,130,130,1.0,130,5574.25,56.5,9.47,0.0
556,CA-ON,True,123,123,1.0,123,8222.0,77.25,6.45,0.0
557,CA-ON,True,108,108,1.0,108,8008.75,70.0,2.27,0.0
558,CA-ON,True,116,116,1.0,116,8697.5,69.25,0.97,0.0
559,CA-ON,True,111,111,1.0,111,8037.75,65.25,4.83,0.0
560,CA-ON,True,89,89,1.0,89,8371.5,66.25,1.15,0.0
561,CA-ON,True,95,95,1.0,95,9036.0,87.25,2.08,0.0
562,CA-ON,True,122,122,1.0,122,4964.75,53.5,10.4,0.0
563,CA-ON,True,126,126,1.0,126,6077.5,64.5,11.8,0.0
564,CA-ON,True,131,131,1.0,131,4974.0,66.5,20.97,0.0
565,CA-ON,True,102,102,1.0,102,5763.25,59.25,4.75,0.0
566,CA-ON,True,101,101,1.0,101,5846.5,64.0,13.86,0.0
567,CA-ON,True,144,144,1.0,144,6692.5,69.5,11.5,0.0
568,CA-ON,True,105,105,1.0,105,7529.5,67.0,3.41,0.0
569,CA-ON,True,111,111,1.0,111,7386.25,69.75,2.94,0.0
570,CA-ON,True,117,117,1.0,117,8900.0,75.25,2.25,0.0
571,CA-ON,True,104,104,1.0,104,9643.5,81.75,3.41,0.0
572,CA-ON,True,156,156,1.0,156,8636.5,82.5,9.46,0.0
573,CA-ON,True,113,113,1.0,113,4453.25,56.5,13.37,0.0
574,CA-ON,True,104,104,1.0,104,3909.75,46.25,11.41,0.0
575,CA-ON,True,111,111,1.0,111,5198.0,62.0,6.7,0.0
576,CA-ON,True,94,94,1.0,94,5018.25,63.5,9.0,0.0
577,CA-ON,True,113,113,1.0,113,7149.25,67.25,2.34,0.0
578,CA-ON,True,143,143,1.0,143,5474.75,69.5,19.53,0.0
579,CA-ON,True,106,106,1.0,106,10039.5,84.25,0.17,0.0
580,CA-ON,True,110,110,1.0,110,7553.75,68.75,3.56,0.0
581,CA-ON,True,121,121,1.0,121,7308.0,69.25,5.43,0.0
582,CA-ON,True,103,103,1.0,103,7131.25,63.0,4.07,0.0
583,CA-ON,True,118,118,1.0,118,9603.0,83.25,2.61,0.0
584,CA-ON,True,103,103,1.0,103,8567.5,75.0,3.42,0.0
585,CA-ON,True,114,114,1.0,114,7174.5,70.75,3.79,0.0
586,CA-ON,True,112,112,1.0,112,7710.0,72.5,3.85,0.0
587,CA-ON,True,117,117,1.0,117,6338.25,65.75,6.68,0.0
588,CA-ON,True,115,115,1.0,115,9264.75,76.75,2.74,0.0
589,CA-ON,True,122,122,1.0,122,9724.5,80.0,2.75,0.0
590,CA-ON,True,139,139,1.0,139,10432.0,89.0,3.69,0.0
591,CA-ON,True,101,101,1.0,101,7840.0,64.5,2.61,0.0
592,CA-ON,True,117,117,1.0,117,7100.0,64.25,5.08,0.0
593,CA-ON,True,112,112,1.0,112,6640.25,57.75,3.8,0.0
594,CA-ON,True,125,125,1.0,125,6936.5,67.0,13.78,0.0
595,CA-ON,True,100,100,1.0,100,6233.25,53.75,6.68,0.0
596,CA-ON,True,125,125,1.0,125,7232.75,70.5,10.98,0.0
597,CA-ON,True,114,114,1.0,114,5302.25,59.0,7.63,0.0
598,CA-ON,True,105,105,1.0,105,6720.0,74.75,7.02,0.0
599,CA-ON,True,121,121,1.0,121,6899.25,73.5,2.59,0.0
600,CA-ON,True,104,104,1.0,104,7165.25,79.5,7.02,0.0
601,CA-ON,True,114,114,1.0,114,5252.5,55.5,7.27,0.0
602,CA-ON,True,130,130,1.0,130,6685.5,83.5,19.55,0.0
603,CA-ON,True,123,123,1.0,123,6735.25,73.0,9.31,0.0
604,CA-ON,True,156,156,1.0,156,6676.25,88.0,18.38,0.0
605,CA-ON,True,96,96,1.0,96,6266.5,71.75,5.0,0.0
606,CA-ON,True,135,135,1.0,135,6333.5,69.0,15.18,0.0
607,CA-ON,True,100,100,1.0,100,6557.75,72.0,10.68,0.0
608,CA-ON,True,109,109,1.0,109,6755.75,61.25,7.39,0.0
609,CA-ON,True,98,98,1.0,98,6765.0,55.25,3.24,0.0
610,CA-ON,True,110,110,1.0,110,7416.25,56.75,2.1,0.0
611,CA-ON,True,124,124,1.0,124,9074.0,78.0,5.32,0.0
612,CA-ON,True,107,107,1.0,107,7882.75,61.0,2.44,0.0
613,CA-ON,True,111,111,1.0,111,8694.25,70.0,5.56,0.0
614,CA-ON,True,122,122,1.0,122,9210.75,75.75,6.14,0.0
615,CA-ON,True,123,123,1.0,123,10496.5,88.0,2.87,0.0
616,CA-ON,True,112,112,1.0,112,9568.0,81.0,6.02,0.0
617,CA-ON,True,128,128,1.0,128,8817.5,81.5,11.78,0.0
618,CA-ON,True,102,102,1.0,102,7604.0,69.75,4.45,0.0
619,CA-ON,True,117,117,1.0,117,5949.75,56.0,10.86,0.0
620,CA-ON,True,104,104,1.0,104,6556.0,57.25,1.66,0.0
621,CA-ON,True,92,92,1.0,92,6278.25,60.0,8.46,0.0
622,CA-ON,True,127,127,1.0,127,7121.75,71.0,7.96,0.0
623,CA-ON,True,98,98,1.0,98,7166.5,62.75,4.83,0.0
624,CA-ON,True,122,122,1.0,122,6327.0,75.0,16.24,0.0
625,CA-ON,True,116,116,1.0,116,6896.5,73.75,12.2,0.0
626,CA-ON,True,118,118,1.0,118,4678.0,49.0,13.78,0.0
627,CA-ON,True,167,167,1.0,167,10590.25,103.0,8.67,0.0
628,CA-ON,True,111,111,1.0,111,5633.0,58.75,9.75,0.0
629,CA-ON,True,114,114,1.0,114,8560.25,79.0,7.01,0.0
630,CA-ON,True,92,92,1.0,92,8102.25,61.0,1.6,0.0
631,CA-ON,True,117,117,1.0,117,9235.5,71.75,3.72,0.0
632,CA-ON,True,129,129,1.0,129,10696.5,85.25,4.79,0.0
633,CA-ON,True,113,113,1.0,113,9677.75,71.5,2.32,0.0
634,CA-ON,True,99,99,1.0,99,6687.0,51.0,1.3,0.0
635,CA-ON,True,129,129,1.0,129,11379.75,84.75,3.64,0.0
636,CA-ON,True,133,133,1.0,133,11951.75,85.5,1.53,0.0
637,CA-ON,True,109,109,1.0,109,8317.0,60.5,2.67,0.0
638,CA-ON,True,112,112,1.0,112,7745.25,57.25,3.38,0.0
639,CA-ON,True,110,110,1.0,110,9395.25,65.75,1.56,0.0
640,CA-ON,True,140,140,1.0,140,11675.75,83.5,2.43,0.0
641,CA-ON,True,114,114,1.0,114,9751.5,68.5,1.95,0.0
642,CA-ON,True,113,113,1.0,113,9930.75,68.25,0.62,0.0
643,CA-ON,True,116,116,1.0,116,12357.5,85.0,0.26,0.0
644,CA-ON,True,110,110,1.0,110,11463.5,79.5,1.2,0.0
645,CA-ON,True,101,101,1.0,101,7605.5,57.25,1.21,0.0
646,CA-ON,True,117,117,1.0,117,9762.0,73.0,0.69,0.0
647,CA-ON,True,124,124,1.0,124,6643.0,51.25,3.21,0.0
648,CA-ON,True,149,149,1.0,149,8914.0,88.0,10.42,0.0
649,CA-ON,True,102,102,1.0,102,8046.0,74.5,8.43,0.0
650,CA-ON,True,117,117,1.0,117,7686.0,70.25,7.13,0.0
651,CA-ON,True,122,122,1.0,122,6783.75,62.0,8.17,0.0
652,CA-ON,True,105,105,1.0,105,7214.25,62.25,4.59,0.0
653,CA-ON,True,108,108,1.0,108,6270.0,52.0,2.99,0.0
654,CA-ON,True,100,100,1.0,100,6070.0,50.25,1.39,0.0
655,CA-ON,True,104,104,1.0,104,7733.25,68.25,6.42,0.0
656,CA-ON,True,98,98,1.0,98,6821.0,62.25,6.82,0.0
657,CA-ON,True,113,113,1.0,113,5513.0,53.5,9.47,0.0
658,CA-ON,True,109,109,1.0,109,6485.0,62.25,6.81,0.0
659,CA-ON,True,92,92,1.0,92,5611.5,55.25,6.4,0.0
660,CA-ON,True,131,131,1.0,131,7930.5,60.5,1.57,0.0
661,CA-ON,True,100,100,1.0,100,7278.0,67.75,7.94,0.0
662,CA-ON,True,128,128,1.0,128,6636.5,60.5,9.41,0.0
663,CA-ON,True,103,103,1.0,103,7487.25,56.25,2.47,0.0
664,CA-ON,True,135,135,1.0,135,7640.25,77.25,23.57,0.0
665,CA-ON,True,112,112,1.0,112,11190.25,84.75,2.22,0.0
666,CA-ON,True,110,110,1.0,110,3059.5,60.5,24.33,0.0
667,CA-ON,True,112,112,1.0,112,4535.5,81.75,15.03,0.0
668,CA-ON,True,119,119,1.0,119,4344.75,77.5,7.97,0.0
669,CA-ON,True,115,115,1.0,115,2557.0,54.5,15.01,0.0
670,CA-ON,True,123,123,1.0,123,2313.0,64.0,32.07,0.0
671,CA-ON,True,104,104,1.0,104,2249.75,63.5,20.26,0.0
672,CA-ON,True,115,115,1.0,115,6108.25,67.25,4.41,0.0
673,CA-ON,True,118,118,1.0,118,5610.75,64.25,12.27,0.0
674,CA-ON,True,122,122,1.0,122,5210.5,58.0,7.8,0.0
675,CA-ON,True,146,146,1.0,146,7000.0,70.75,15.9,0.0
676,CA-ON,True,107,107,1.0,107,5791.25,48.5,5.73,0.0
677,CA-ON,True,103,103,1.0,103,6430.0,53.5,6.05,0.0
678,CA-ON,True,121,121,1.0,121,7555.0,62.25,6.54,0.0
679,CA-ON,True,125,125,1.0,125,7639.25,63.25,6.66,0.0
680,CA-ON,True,123,123,1.0,123,9034.75,75.25,5.19,0.0
681,CA-ON,True,145,145,1.0,145,8380.5,76.0,9.7,0.0
682,CA-ON,True,111,111,1.0,111,7617.0,63.25,7.54,0.0
683,CA-ON,True,126,126,1.0,126,9267.25,75.25,6.21,0.0
684,CA-ON,True,121,121,1.0,121,7897.5,69.5,6.25,0.0
685,CA-ON,True,96,96,1.0,96,6967.5,60.5,6.34,0.0
686,CA-ON,True,112,112,1.0,112,7247.75,60.25,6.14,0.0
687,CA-ON,True,105,105,1.0,105,5838.5,62.0,12.13,0.0
688,CA-ON,True,115,115,1.0,115,8310.0,79.75,4.92,0.0
689,CA-ON,True,140,140,1.0,140,5607.75,66.25,21.34,0.0
690,CA-ON,True,115,115,1.0,115,6816.5,75.5,5.67,0.0
691,CA-ON,True,98,98,1.0,98,7311.75,74.25,0.56,0.0
692,CA-ON,True,116,116,1.0,116,5162.5,59.0,8.07,0.0
693,CA-ON,True,174,174,1.0,174,3001.0,82.75,30.41,0.0
694,CA-ON,True,100,100,1.0,100,2982.0,64.5,25.36,0.0
695,CA-ON,True,113,113,1.0,113,3764.75,74.5,11.51,0.0
696,CA-ON,True,131,131,1.0,131,3805.25,95.75,18.75,0.0
697,CA-ON,True,135,135,1.0,135,2849.5,73.25,18.16,0.0
698,CA-ON,True,133,133,1.0,133,2926.75,68.75,19.35,0.0
699,CA-ON,True,120,120,1.0,120,5488.0,80.25,6.26,0.0
700,CA-ON,True,114,114,1.0,114,4433.5,64.75,10.03,0.0
701,CA-ON,True,97,97,1.0,97,3421.75,55.0,5.21,0.0
702,CA-ON,True,125,125,1.0,125,5233.5,70.25,13.52,0.0
703,CA-ON,True,130,130,1.0,130,5462.75,71.5,4.95,0.0
704,CA-ON,True,145,145,1.0,145,4665.25,64.5,18.11,0.0
705,CA-ON,True,110,110,1.0,110,7550.75,67.75,1.76,0.0
706,CA-ON,True,123,123,1.0,123,5141.25,59.25,14.49,0.0
707,CA-ON,True,112,112,1.0,112,8194.0,84.25,3.64,0.0
708,CA-ON,True,97,97,1.0,97,5032.75,57.5,11.82,0.0
709,CA-ON,True,101,101,1.0,101,5596.75,64.75,6.49,0.0
710,CA-ON,True,114,114,1.0,114,4311.0,51.75,8.31,0.0
711,CA-ON,True,100,100,1.0,100,4589.5,50.0,9.9,0.0
712,CA-ON,True,103,103,1.0,103,5378.5,54.0,3.53,0.0
713,CA-ON,True,129,129,1.0,129,6354.5,65.25,8.31,0.0
714,CA-ON,True,101,101,1.0,101,7184.0,60.0,9.4,0.0
715,CA-ON,True,137,137,1.0,137,10974.75,94.25,6.76,0.0
716,CA-ON,True,129,129,1.0,129,10715.75,87.25,7.24,0.0
717,CA-ON,True,119,119,1.0,119,6859.75,56.5,2.88,0.0
718,CA-ON,True,113,113,1.0,113,8721.0,69.5,3.57,0.0
719,CA-ON,True,124,124,1.0,124,6865.25,55.0,5.68,0.0
720,CA-ON,True,94,94,1.0,94,5803.0,47.75,6.89,0.0
721,CA-ON,True,135,135,1.0,135,8679.0,79.5,14.45,0.0
722,CA-ON,True,117,117,1.0,117,9317.5,75.0,2.08,0.0
723,CA-ON,True,112,112,1.0,112,7818.5,64.25,6.28,0.0
724,CA-ON,True,129,129,1.0,129,8179.5,78.0,12.32,0.0
725,CA-ON,True,120,120,1.0,120,8397.0,74.25,5.03,0.0
726,CA-ON,True,111,111,1.0,111,5334.5,52.75,10.23,0.0
727,CA-ON,True,132,132,1.0,132,7723.25,81.5,13.02,0.0
728,CA-ON,True,106,106,1.0,106,4956.5,44.75,4.85,0.0
729,CA-ON,True,138,138,1.0,138,6071.75,70.75,26.72,0.0
730,CA-ON,True,99,99,1.0,99,7051.25,62.25,5.29,0.0
731,CA-ON,True,117,117,1.0,117,7014.75,67.5,15.45,0.0
732,CA-ON,True,140,140,1.0,140,4063.0,83.5,31.63,0.0
733,CA-ON,True,127,127,1.0,127,4709.5,70.75,21.67,0.0
734,CA-ON,True,115,115,1.0,115,4348.75,55.25,15.2,0.0
735,CA-ON,True,110,110,1.0,110,3763.75,63.5,15.94,0.0
736,CA-ON,True,94,94,1.0,94,2255.75,58.5,13.32,0.0
737,CA-ON,True,182,182,1.0,182,4437.25,90.0,19.24,0.0
738,CA-ON,True,121,121,1.0,121,4979.25,69.75,12.51,0.0
739,CA-ON,True,130,130,1.0,130,3608.5,56.5,15.56,0.0
740,CA-ON,True,120,120,1.0,120,4622.25,67.0,16.55,0.0
741,CA-ON,True,121,121,1.0,121,3803.25,63.0,23.77,0.0
742,CA-ON,True,109,109,1.0,109,4181.5,52.0,8.04,0.0
743,CA-ON,True,138,138,1.0,138,4783.5,88.5,23.67,0.0
744,CA-ON,True,113,113,1.0,113,7190.25,86.75,6.57,0.0
745,CA-ON,True,91,91,1.0,91,4719.0,64.5,10.41,0.0
746,CA-ON,True,106,106,1.0,106,6742.5,68.0,3.58,0.0
747,CA-ON,True,125,125,1.0,125,5816.25,74.5,13.05,0.0
748,CA-ON,True,90,90,1.0,90,4063.5,58.25,18.3,0.0
749,CA-ON,True,104,104,1.0,104,5368.0,61.5,12.6,0.0
750,CA-ON,True,156,156,1.0,156,2318.0,82.0,26.06,0.0
751,CA-ON,True,103,103,1.0,103,3229.25,72.75,15.75,0.0
752,CA-ON,True,128,128,1.0,128,2086.75,61.0,31.31,0.0
753,CA-ON,True,119,119,1.0,119,2844.5,88.0,6.74,0.0
754,CA-ON,True,136,136,1.0,136,1982.75,68.5,13.16,0.0
755,CA-ON,True,130,130,1.0,130,2610.75,86.75,10.07,0.0
756,CA-ON,True,136,136,1.0,136,6127.25,85.0,12.19,0.0
757,CA-ON,True,118,118,1.0,118,3960.0,70.0,20.72,0.0
758,CA-ON,True,109,109,1.0,109,4065.25,58.75,10.55,0.0
759,CA-ON,True,111,111,1.0,111,5372.0,55.0,4.16,0.0
760,CA-ON,True,107,107,1.0,107,8676.75,77.5,3.38,0.0
761,CA-ON,True,112,112,1.0,112,8787.75,83.25,2.73,0.0
762,CA-ON,True,116,116,1.0,116,7238.0,68.0,8.12,0.0
763,CA-ON,True,114,114,1.0,114,7163.5,61.0,4.04,0.0
764,CA-ON,True,103,103,1.0,103,5923.5,58.5,5.87,0.0
765,CA-ON,True,110,110,1.0,110,8234.5,69.25,7.72,0.0
766,CA-ON,True,105,105,1.0,105,8240.5,71.75,7.52,0.0
767,CA-ON,True,106,106,1.0,106,9624.25,79.75,4.33,0.0
768,CA-ON,True,87,87,1.0,87,7401.75,66.75,6.08,0.0
769,CA-ON,True,109,109,1.0,109,8551.5,76.0,4.05,0.0
770,CA-ON,True,112,112,1.0,112,7835.25,70.0,8.05,0.0
771,CA-ON,True,110,110,1.0,110,4945.75,57.25,13.48,0.0
772,CA-ON,True,112,112,1.0,112,8368.0,84.75,7.45,0.0
773,CA-ON,True,130,130,1.0,130,4760.5,68.5,28.34,0.0
774,CA-ON,True,135,135,1.0,135,5986.0,82.25,26.68,0.0
775,CA-ON,True,131,131,1.0,131,3995.25,54.0,26.4,0.0
776,CA-ON,True,98,98,1.0,98,4957.0,57.0,13.16,0.0
777,CA-ON,True,110,110,1.0,110,5533.25,52.25,10.96,0.0
778,CA-ON,True,126,126,1.0,126,7351.0,63.0,6.52,0.0
779,CA-ON,True,109,109,1.0,109,6428.5,57.75,8.52,0.0
780,CA-ON,True,123,123,1.0,123,5014.25,47.25,16.54,0.0
781,CA-ON,True,117,117,1.0,117,8100.25,68.5,8.91,0.0
782,CA-ON,True,95,95,1.0,95,9582.75,74.75,3.29,0.0
783,CA-ON,True,110,110,1.0,110,8582.75,67.5,7.07,0.0
784,CA-ON,True,116,116,1.0,116,6414.0,50.5,5.52,0.0
785,CA-ON,True,97,97,1.0,97,8512.5,63.0,1.89,0.0
786,CA-ON,True,101,101,1.0,101,8009.25,57.0,1.92,0.0
787,CA-ON,True,122,122,1.0,122,7137.0,60.5,7.78,0.0
788,CA-ON,True,104,104,1.0,104,9799.5,73.5,4.86,0.0
789,CA-ON,True,121,121,1.0,121,6515.0,58.5,12.23,0.0
790,CA-ON,True,122,122,1.0,122,7654.0,77.0,11.99,0.0
791,CA-ON,True,96,96,1.0,96,7737.0,59.5,2.34,0.0
792,CA-ON,True,171,171,1.0,171,5854.25,73.0,26.86,0.0
793,CA-ON,True,132,132,1.0,132,8472.75,89.75,12.19,0.0
794,CA-ON,True,118,118,1.0,118,6000.25,61.25,10.7,0.0
795,CA-ON,True,119,119,1.0,119,6677.25,61.5,5.58,0.0
796,CA-ON,True,116,116,1.0,116,4392.5,48.75,10.98,0.0
797,CA-ON,True,106,106,1.0,106,7197.25,79.0,13.84,0.0
798,CA-ON,True,124,124,1.0,124,8026.75,80.75,10.71,0.0
799,CA-ON,True,123,123,1.0,123,9124.0,78.5,2.99,0.0
800,CA-ON,True,111,111,1.0,111,8084.0,70.5,4.39,0.0
801,CA-ON,True,112,112,1.0,112,8231.25,72.25,5.88,0.0
802,CA-ON,True,129,129,1.0,129,5928.5,68.75,22.83,0.0
803,CA-ON,True,149,149,1.0,149,6063.25,76.75,26.38,0.0
804,CA-ON,True,111,111,1.0,111,6252.75,60.0,4.89,0.0
805,CA-ON,True,99,99,1.0,99,6409.25,60.25,5.65,0.0
806,CA-ON,True,158,158,1.0,158,7072.0,78.0,11.25,0.0
807,CA-ON,True,130,130,1.0,130,5674.0,63.0,12.46,0.0
808,CA-ON,True,110,110,1.0,110,6990.5,60.75,5.19,0.0
809,CA-ON,True,101,101,1.0,101,6668.0,64.25,11.73,0.0
810,CA-ON,True,118,118,1.0,118,2788.25,55.0,27.09,0.0
811,CA-ON,True,134,134,1.0,134,2229.25,59.5,43.26,0.0
812,CA-ON,True,94,94,1.0,94,4641.5,63.0,9.79,0.0
813,CA-ON,True,126,126,1.0,126,4043.5,64.25,9.28,0.0
814,CA-ON,True,162,162,1.0,162,3264.75,84.25,35.11,0.0
815,CA-ON,True,133,133,1.0,133,3915.5,66.75,23.93,0.0
816,CA-ON,True,124,124,1.0,124,3028.25,56.75,29.64,0.0
817,CA-ON,True,117,117,1.0,117,4289.5,58.25,14.23,0.0
818,CA-ON,True,108,108,1.0,108,4571.5,60.0,4.88,0.0
819,CA-ON,True,136,136,1.0,136,5032.5,64.75,12.75,0.0
820,CA-ON,True,99,99,1.0,99,4883.75,60.0,16.54,0.0
821,CA-ON,True,126,126,1.0,126,4692.25,62.25,21.07,0.0
822,CA-ON,True,115,115,1.0,115,7192.5,81.75,4.17,0.0
823,CA-ON,True,107,107,1.0,107,5531.25,63.0,7.22,0.0
824,CA-ON,True,120,120,1.0,120,6015.0,74.25,11.14,0.0
825,CA-ON,True,110,110,1.0,110,5105.25,54.75,7.98,0.0
826,CA-ON,True,86,86,1.0,86,6683.5,72.75,5.72,0.0
827,CA-ON,True,130,130,1.0,130,3930.25,65.25,32.68,0.0
828,CA-ON,True,103,103,1.0,103,4019.0,62.25,14.11,0.0
829,CA-ON,True,110,110,1.0,110,7028.25,93.0,7.05,0.0
830,CA-ON,True,125,125,1.0,125,4596.25,68.5,14.8,0.0
831,CA-ON,True,127,127,1.0,127,3152.25,47.75,35.44,0.0
832,CA-ON,True,168,168,1.0,168,5237.25,91.5,36.32,0.0
833,CA-ON,True,108,108,1.0,108,6822.5,64.5,4.1,0.0
834,CA-ON,True,110,110,1.0,110,3901.75,69.5,15.11,0.0
835,CA-ON,True,115,115,1.0,115,3842.5,68.75,11.75,0.0
836,CA-ON,True,117,117,1.0,117,2825.5,62.75,25.48,0.0
837,CA-ON,True,104,104,1.0,104,2397.25,65.5,3.87,0.0
838,CA-ON,True,131,131,1.0,131,1771.5,83.75,28.12,0.0
839,CA-ON,True,128,128,1.0,128,1830.0,66.0,21.96,0.0
840,CA-ON,True,112,112,1.0,112,4815.5,74.0,7.22,0.0
841,CA-ON,True,116,116,1.0,116,3044.75,58.75,8.45,0.0
842,CA-ON,True,109,109,1.0,109,4965.0,73.0,10.79,0.0
843,CA-ON,True,101,101,1.0,101,4188.25,47.0,11.77,0.0
844,CA-ON,True,118,118,1.0,118,5068.5,63.75,13.69,0.0
845,CA-ON,True,125,125,1.0,125,5764.25,74.5,18.47,0.0
846,CA-ON,True,128,128,1.0,128,5174.25,78.75,13.82,0.0
847,CA-ON,True,106,106,1.0,106,4033.5,60.0,15.71,0.0
848,CA-ON,True,133,133,1.0,133,6262.75,87.25,7.25,0.0
849,CA-ON,True,130,130,1.0,130,6582.0,68.75,12.82,0.0
850,CA-ON,True,112,112,1.0,112,6725.5,62.0,3.57,0.0
851,CA-ON,True,100,100,1.0,100,6524.75,61.0,3.63,0.0
852,CA-ON,True,101,101,1.0,101,4241.0,74.0,17.11,0.0
853,CA-ON,True,98,98,1.0,98,2214.75,41.75,19.53,0.0
854,CA-ON,True,106,106,1.0,106,2881.5,54.5,22.49,0.0
855,CA-ON,True,96,96,1.0,96,3428.25,65.25,18.01,0.0
856,CA-ON,True,124,124,1.0,124,5369.25,70.5,8.14,0.0
857,CA-ON,True,122,122,1.0,122,3035.75,55.75,10.28,0.0
858,CA-ON,True,118,118,1.0,118,6088.5,80.5,8.04,0.0
859,CA-ON,True,143,143,1.0,143,4749.5,74.5,18.94,0.0
860,CA-ON,True,122,122,1.0,122,3928.5,62.5,18.17,0.0
861,CA-ON,True,163,163,1.0,163,7349.25,93.0,6.55,0.0
862,CA-ON,True,121,121,1.0,121,7006.25,85.75,4.77,0.0
863,CA-ON,True,112,112,1.0,112,4522.75,55.25,6.84,0.0
864,CA-ON,True,120,120,1.0,120,6334.75,75.5,10.35,0.0
865,CA-ON,True,111,111,1.0,111,6813.0,77.75,6.34,0.0
866,CA-ON,True,153,153,1.0,153,5323.25,68.75,16.22,0.0
867,CA-ON,True,130,130,1.0,130,6101.25,63.5,4.35,0.0
868,CA-ON,True,160,160,1.0,160,10053.75,96.5,1.24,0.0
869,CA-ON,True,114,114,1.0,114,7564.5,72.0,1.06,0.0
870,CA-ON,True,113,113,1.0,113,7603.0,73.25,4.83,0.0
871,CA-ON,True,126,126,1.0,126,8155.0,82.0,2.86,0.0
872,CA-ON,True,116,116,1.0,116,5278.75,53.25,10.36,0.0
873,CA-ON,True,152,152,1.0,152,8483.75,95.5,8.21,0.0
874,CA-ON,True,125,125,1.0,125,7536.0,79.25,4.28,0.0
875,CA-ON,True,132,132,1.0,132,8550.25,89.25,4.2,0.0
876,CA-ON,True,97,97,1.0,97,5595.25,65.0,2.58,0.0
877,CA-ON,True,111,111,1.0,111,4706.0,57.0,4.26,0.0
878,CA-ON,True,129,129,1.0,129,5827.25,80.75,12.19,0.0
879,CA-ON,True,99,99,1.0,99,2793.0,58.5,6.5,0.0
880,CA-ON,True,149,149,1.0,149,3139.75,72.25,14.93,0.0
881,CA-ON,True,153,153,1.0,153,3868.0,85.0,13.79,0.0
882,CA-ON,True,111,111,1.0,111,5451.5,58.5,2.43,0.0
883,CA-ON,True,119,119,1.0,119,7094.5,78.0,0.99,0.0
884,CA-ON,True,101,101,1.0,101,7486.75,97.5,5.49,0.0
885,CA-ON,True,121,121,1.0,121,4094.25,56.75,19.97,0.0
886,CA-ON,True,126,126,1.0,126,4929.0,69.5,20.37,0.0
887,CA-ON,True,124,124,1.0,124,5701.75,74.5,15.53,0.0
888,CA-ON,True,105,105,1.0,105,3794.0,67.0,4.32,0.0
889,CA-ON,True,109,109,1.0,109,3405.0,60.75,12.72,0.0
890,CA-ON,True,130,130,1.0,130,5125.5,80.5,4.0,0.0
891,CA-ON,True,128,128,1.0,128,7596.0,76.75,7.0,0.0
892,CA-ON,True,118,118,1.0,118,5581.25,54.75,4.87,0.0
893,CA-ON,True,149,149,1.0,149,6298.75,66.5,10.16,0.0
894,CA-ON,True,119,119,1.0,119,9521.0,97.25,3.74,0.0
895,CA-ON,True,102,102,1.0,102,5242.25,51.0,5.39,0.0
896,CA-ON,True,124,124,1.0,124,5065.0,58.75,18.53,0.0
897,CA-ON,True,122,122,1.0,122,5760.0,76.75,9.7,0.0
898,CA-ON,True,140,140,1.0,140,5942.0,77.5,12.7,0.0
899,CA-ON,True,103,103,1.0,103,4115.0,60.75,14.42,0.0
900,CA-ON,True,117,117,1.0,117,5337.5,55.5,9.14,0.0
901,CA-ON,True,96,96,1.0,96,5005.0,54.5,7.52,0.0
902,CA-ON,True,151,151,1.0,151,6624.0,71.0,6.91,0.0
903,CA-ON,True,107,107,1.0,107,6775.0,69.25,6.02,0.0
904,CA-ON,True,133,133,1.0,133,5821.75,80.25,20.34,0.0
905,CA-ON,True,132,132,1.0,132,5727.5,77.5,12.96,0.0
906,CA-ON,True,138,138,1.0,138,3342.75,81.0,28.68,0.0
907,CA-ON,True,98,98,1.0,98,4588.0,73.75,8.61,0.0
908,CA-ON,True,99,99,1.0,99,4423.5,62.0,3.7,0.0
909,CA-ON,True,120,120,1.0,120,2532.75,69.25,10.21,0.0
910,CA-ON,True,122,122,1.0,122,3592.75,86.25,1.7,0.0
911,CA-ON,True,104,104,1.0,104,3296.5,80.25,10.46,0.0
912,CA-ON,True,134,134,1.0,134,2474.25,77.25,17.91,0.0
913,CA-ON,True,118,118,1.0,118,3485.25,91.5,11.82,0.0
914,CA-ON,True,97,97,1.0,97,1865.5,49.5,9.01,0.0
915,CA-ON,True,130,130,1.0,130,3875.5,67.0,3.99,0.0
916,CA-ON,True,119,119,1.0,119,3605.75,63.75,8.96,0.0
917,CA-ON,True,150,150,1.0,150,4249.75,77.5,13.04,0.0
918,CA-ON,True,112,112,1.0,112,6413.25,68.25,5.51,0.0
919,CA-ON,True,104,104,1.0,104,6020.25,63.0,4.89,0.0
920,CA-ON,True,111,111,1.0,111,6269.5,66.75,6.77,0.0
921,CA-ON,True,148,148,1.0,148,3749.0,80.75,22.85,0.0
922,CA-ON,True,110,110,1.0,110,3021.25,59.0,14.5,0.0
923,CA-ON,True,138,138,1.0,138,2130.25,50.5,16.08,0.0
924,CA-ON,True,96,96,1.0,96,2543.0,50.0,8.84,0.0
925,CA-ON,True,129,129,1.0,129,4024.75,77.0,19.02,0.0
926,CA-ON,True,120,120,1.0,120,4939.5,82.75,6.92,0.0
927,CA-ON,True,110,110,1.0,110,3247.5,64.25,3.25,0.0
928,CA-ON,True,112,112,1.0,112,3609.0,78.25,12.03,0.0
929,CA-ON,True,118,118,1.0,118,2814.25,69.25,19.51,0.0
930,CA-ON,True,128,128,1.0,128,5809.75,84.75,9.51,0.0
931,CA-ON,True,147,147,1.0,147,6235.5,90.25,15.78,0.0
932,CA-ON,True,105,105,1.0,105,7144.75,72.25,0.1,0.0
933,CA-ON,True,118,118,1.0,118,4712.25,76.0,15.49,0.0
934,CA-ON,True,104,104,1.0,104,4244.75,60.0,14.49,0.0
935,CA-ON,True,129,129,1.0,129,4478.5,82.0,21.58,0.0
936,CA-ON,True,107,107,1.0,107,3496.0,72.75,5.14,0.0
937,CA-ON,True,102,102,1.0,102,3436.25,76.5,10.28,0.0
938,CA-ON,True,83,83,1.0,83,2382.75,73.75,6.4,0.0
939,CA-ON,True,115,115,1.0,115,3647.75,57.0,10.0,0.0
940,CA-ON,True,156,156,1.0,156,3157.5,76.0,34.43,0.0
941,CA-ON,True,109,109,1.0,109,5616.5,77.0,5.54,0.0
942,CA-ON,True,110,110,1.0,110,2588.0,63.5,12.15,0.0
943,CA-ON,True,158,158,1.0,158,2604.75,82.5,30.42,0.0
944,CA-ON,True,108,108,1.0,108,3402.5,81.5,7.01,0.0
945,CA-ON,True,129,129,1.0,129,3253.0,84.0,11.83,0.0
946,CA-ON,True,124,124,1.0,124,3353.5,79.25,13.28,0.0
947,CA-ON,True,118,118,1.0,118,2826.5,60.25,11.67,0.0
948,CA-ON,True,120,120,1.0,120,5092.75,66.5,6.82,0.0
949,CA-ON,True,100,100,1.0,100,4210.25,53.25,8.18,0.0
950,CA-ON,True,100,100,1.0,100,4383.5,58.25,8.17,0.0
951,CA-ON,True,113,113,1.0,113,2990.75,44.75,6.54,0.0
952,CA-ON,True,96,96,1.0,96,3108.5,50.0,8.61,0.0
953,CA-ON,True,97,97,1.0,97,3629.75,56.75,4.76,0.0
954,CA-ON,True,160,160,1.0,160,8001.5,97.75,5.22,0.0
955,CA-ON,True,125,125,1.0,125,5988.25,72.25,3.71,0.0
956,CA-ON,True,132,132,1.0,132,8361.75,103.5,6.22,0.0
957,CA-ON,True,141,141,1.0,141,5488.75,76.5,19.28,0.0
958,CA-ON,True,108,108,1.0,108,5714.0,63.5,7.0,0.0
959,CA-ON,True,124,124,1.0,124,6549.75,79.25,14.56,0.0
960,CA-ON,True,103,103,1.0,103,6130.25,82.75,4.2,0.0
961,CA-ON,True,118,118,1.0,118,5550.75,79.5,10.9,0.0
962,CA-ON,True,107,107,1.0,107,4461.5,66.5,10.16,0.0
963,CA-ON,True,114,114,1.0,114,3081.25,55.0,13.12,0.0
964,CA-ON,True,109,109,1.0,109,3293.25,54.25,11.49,0.0
965,CA-ON,True,113,113,1.0,113,4223.5,70.5,7.18,0.0
966,CA-ON,True,89,89,1.0,89,3949.25,54.75,11.22,0.0
967,CA-ON,True,108,108,1.0,108,5006.0,58.25,8.28,0.0
968,CA-ON,True,124,124,1.0,124,6105.75,69.0,9.58,0.0
969,CA-ON,True,113,113,1.0,113,4457.25,65.5,10.13,0.0
970,CA-ON,True,105,105,1.0,105,3956.75,60.25,4.77,0.0
971,CA-ON,True,99,99,1.0,99,3252.0,55.0,15.32,0.0
972,CA-ON,True,107,107,1.0,107,6361.0,78.25,11.27,0.0
973,CA-ON,True,113,113,1.0,113,3990.5,56.5,14.09,0.0
974,CA-ON,True,118,118,1.0,118,4908.5,69.5,12.03,0.0
975,CA-ON,True,147,147,1.0,147,3660.0,67.0,39.76,0.0
976,CA-ON,True,120,120,1.0,120,4969.5,67.75,13.87,0.0
977,CA-ON,True,123,123,1.0,123,7278.75,79.5,9.81,0.0
978,CA-ON,True,116,116,1.0,116,4117.5,74.5,6.12,0.0
979,CA-ON,True,116,116,1.0,116,3724.25,70.25,11.1,0.0
980,CA-ON,True,98,98,1.0,98,3310.0,62.25,11.69,0.0
981,CA-ON,True,127,127,1.0,127,3168.0,82.5,16.7,0.0
982,CA-ON,True,113,113,1.0,113,2444.5,52.25,14.8,0.0
983,CA-ON,True,125,125,1.0,125,2166.75,62.5,25.06,0.0
984,CA-ON,True,130,130,1.0,130,3381.5,78.75,30.88,0.0
985,CA-ON,True,100,100,1.0,100,1960.5,55.5,31.83,0.0
986,CA-ON,True,135,135,1.0,135,3581.5,79.75,27.2,0.0
987,CA-ON,True,120,120,1.0,120,6176.0,78.75,1.21,0.0
988,CA-ON,True,84,84,1.0,84,4552.25,64.0,3.66,0.0
989,CA-ON,True,155,155,1.0,155,3023.75,78.0,46.98,0.0
990,CA-ON,True,132,132,1.0,132,2589.5,76.5,14.38,0.0
991,CA-ON,True,92,92,1.0,92,1711.75,55.25,7.54,0.0
992,CA-ON,True,107,107,1.0,107,2158.0,68.75,21.0,0.0
993,CA-ON,True,118,118,1.0,118,7029.25,86.0,8.93,0.0
994,CA-ON,True,123,123,1.0,123,4676.5,64.25,14.59,0.0
995,CA-ON,True,68,68,1.0,68,4034.25,71.0,1.43,0.0
996,CA-ON,True,128,128,1.0,128,5154.25,82.25,10.96,0.0
997,CA-ON,True,113,113,1.0,113,3468.5,54.0,10.83,0.0
998,CA-ON,True,131,131,1.0,131,3302.5,62.25,23.24,0.0
999,CA-ON,True,117,117,1.0,117,3403.0,69.75,13.83,0.0
1000,CA-ON,True,107,107,1.0,107,2332.0,47.0,6.09,0.0
1001,CA-ON,True,116,116,1.0,116,2549.25,55.5,12.23,0.0
1002,CA-ON,True,108,108,1.0,108,2232.25,58.0,11.42,0.0
1003,CA-ON,True,143,143,1.0,143,1948.0,73.25,24.0,0.0
1004,CA-ON,True,111,111,1.0,111,2375.5,75.75,13.06,0.0
1005,CA-ON,True,88,88,1.0,88,2627.25,62.75,7.98,0.0
1006,CA-ON,True,142,142,1.0,142,2961.0,59.5,16.02,0.0
1007,CA-ON,True,103,103,1.0,103,2578.75,52.25,8.53,0.0
1008,CA-ON,True,102,102,1.0,102,6343.0,60.5,1.69,0.0
1009,CA-ON,True,99,99,1.0,99,5775.5,58.25,1.46,0.0
1010,CA-ON,True,113,113,1.0,113,6040.75,60.75,2.47,0.0
1011,CA-ON,True,98,98,1.0,98,5251.5,58.0,11.45,0.0
1012,CA-ON,True,90,90,1.0,90,5182.0,53.75,5.55,0.0
1013,CA-ON,True,139,139,1.0,139,5705.0,79.25,19.15,0.0
1014,CA-ON,True,109,109,1.0,109,3649.0,61.5,9.86,0.0
1015,CA-ON,True,95,95,1.0,95,3951.25,70.25,9.56,0.0
1016,CA-ON,True,131,131,1.0,131,3051.0,67.5,24.89,0.0
1017,CA-ON,True,116,116,1.0,116,5313.75,84.0,10.49,0.0
1018,CA-ON,True,100,100,1.0,100,4950.0,76.0,4.69,0.0
1019,CA-ON,True,118,118,1.0,118,4494.0,52.75,4.09,0.0
1020,CA-ON,True,110,110,1.0,110,6696.0,68.75,5.67,0.0
1021,CA-ON,True,105,105,1.0,105,5311.75,55.0,9.44,0.0
1022,CA-ON,True,109,109,1.0,109,6204.75,60.25,4.15,0.0
1023,CA-ON,True,119,119,1.0,119,4968.5,73.0,14.12,0.0
1024,CA-ON,True,97,97,1.0,97,6065.0,71.75,7.15,0.0
1025,CA-ON,True,113,113,1.0,113,4961.0,64.0,1.27,0.0
1026,CA-ON,True,122,122,1.0,122,7400.25,86.25,5.56,0.0
1027,CA-ON,True,126,126,1.0,126,4928.5,73.0,15.69,0.0
1028,CA-ON,True,109,109,1.0,109,4563.75,59.75,3.31,0.0
1029,CA-ON,True,118,118,1.0,118,5844.75,67.25,7.27,0.0
1030,CA-ON,True,109,109,1.0,109,5847.5,61.5,4.64,0.0
1031,CA-ON,True,126,126,1.0,126,5646.0,65.0,6.48,0.0
1032,CA-ON,True,119,119,1.0,119,5879.0,54.0,5.88,0.0
1033,CA-ON,True,97,97,1.0,97,6342.0,60.0,4.87,0.0
1034,CA-ON,True,93,93,1.0,93,8118.5,75.75,5.19,0.0
1035,CA-ON,True,113,113,1.0,113,7124.0,82.0,8.59,0.0
1036,CA-ON,True,102,102,1.0,102,5580.75,62.25,8.38,0.0
1037,CA-ON,True,117,117,1.0,117,5687.75,68.25,5.9,0.0
1038,CA-ON,True,122,122,1.0,122,6562.0,91.0,7.82,0.0
1039,CA-ON,True,102,102,1.0,102,3704.0,57.75,9.86,0.0
1040,CA-ON,True,138,138,1.0,138,6284.0,86.0,11.14,0.0
1041,CA-ON,True,108,108,1.0,108,7700.25,62.25,2.98,0.0
1042,CA-ON,True,112,112,1.0,112,7949.25,63.0,3.36,0.0
1043,CA-ON,True,96,96,1.0,96,6175.25,48.75,1.33,0.0
1044,CA-ON,True,142,142,1.0,142,3038.25,57.0,47.26,0.0
1045,CA-ON,True,101,101,1.0,101,4785.75,53.0,11.1,0.0
1046,CA-ON,True,116,116,1.0,116,5794.25,69.5,5.97,0.0
1047,CA-ON,True,137,137,1.0,137,4910.0,72.25,18.16,0.0
1048,CA-ON,True,111,111,1.0,111,4844.25,56.5,2.01,0.0
1049,CA-ON,True,141,141,1.0,141,5116.0,82.5,14.13,0.0
1050,CA-ON,True,132,132,1.0,132,4100.0,75.25,14.69,0.0
1051,CA-ON,True,114,114,1.0,114,5204.5,76.25,9.61,0.0
1052,CA-ON,True,115,115,1.0,115,3267.5,51.0,15.89,0.0
1053,CA-ON,True,105,105,1.0,105,3242.75,54.5,9.6,0.0
1054,CA-ON,True,150,150,1.0,150,4821.75,85.75,12.93,0.0
1055,CA-ON,True,141,141,1.0,141,4949.5,78.0,8.36,0.0
1056,CA-ON,True,110,110,1.0,110,4402.5,50.5,2.93,0.0
1057,CA-ON,True,117,117,1.0,117,5865.75,74.25,10.48,0.0
1058,CA-ON,True,103,103,1.0,103,5826.5,71.5,7.93,0.0
1059,CA-ON,True,140,140,1.0,140,6180.0,65.75,9.43,0.0
1060,CA-ON,True,112,112,1.0,112,7180.5,62.75,0.64,0.0
1061,CA-ON,True,107,107,1.0,107,5398.25,59.75,7.63,0.0
1062,CA-ON,True,120,120,1.0,120,7895.5,72.25,6.43,0.0
1063,CA-ON,True,99,99,1.0,99,6453.5,60.75,3.01,0.0
1064,CA-ON,True,112,112,1.0,112,8617.75,78.5,4.21,0.0
1065,CA-ON,True,151,151,1.0,151,8247.5,79.5,4.12,0.0
1066,CA-ON,True,102,102,1.0,102,9271.5,88.0,3.62,0.0
1067,CA-ON,True,119,119,1.0,119,7618.25,70.5,3.71,0.0
1068,CA-ON,True,116,116,1.0,116,7368.5,60.0,4.16,0.0
1069,CA-ON,True,135,135,1.0,135,7956.0,73.25,10.39,0.0
1070,CA-ON,True,143,143,1.0,143,9507.0,90.75,10.21,0.0
1071,CA-ON,True,132,132,1.0,132,5497.0,67.25,5.13,0.0
1072,CA-ON,True,166,166,1.0,166,6694.25,79.25,10.37,0.0
1073,CA-ON,True,112,112,1.0,112,5070.5,61.0,9.47,0.0
1074,CA-ON,True,117,117,1.0,117,6762.75,63.5,4.85,0.0
1075,CA-ON,True,111,111,1.0,111,8082.0,75.25,1.92,0.0
1076,CA-ON,True,78,78,1.0,78,4472.75,48.0,9.76,0.0
1077,CA-ON,True,98,98,1.0,98,6037.5,57.0,3.55,0.0
1078,CA-ON,True,76,76,1.0,76,6387.0,59.5,2.59,0.0
1079,CA-ON,True,102,102,1.0,102,4891.75,45.0,5.01,0.0


==> figures/DAG_Plots/Effect_of_Trace/Homogen/10J_5S_4O_LinePlot.csv <==
Location,CarbonSavings(%),EnergySavings(%),UtilizationRatio,AvgMakeSpan
AU-SA,24.63898148148148,0.0,47.15,117.73
CA-ON,10.788953703703703,0.0,47.15,117.73
CAL,19.07537962962963,0.0,47.15,117.73
TEX,7.675324074074075,0.0,47.15,117.72


==> figures/DAG_Plots/Heterogen/10J_5S_4O_LinePlot_AU-SA.csv <==
SlackCoeff,CarbonSavings(%),EnergySavings(%),UtilizationRatio,AvgOptMakeSpan
1.0,18.447882462686568,1.828759328358209,55.02,103.6
1.5,43.68874074074074,3.0850925925925927,40.96,103.6
2.0,52.286314814814816,3.2766574074074075,31.1,103.6


==> figures/DAG_Plots/Homogen/10J_5S_4O_LinePlot_AU-SA.csv <==
SlackCoeff,CarbonSavings(%),EnergySavings(%),UtilizationRatio,AvgOptMakeSpan
1.0,24.65262962962963,0.0,47.15,117.73
1.5,44.687296296296296,0.0,31.39,117.73
2.0,53.944175925925926,0.0,23.57,117.73


==> figures/DAG_Plots/OptimalMakeSpan/AU-SA/10J_5S_4O_BoxPlot_AU-SA.csv <==
Instance,IsCarbonAware,SlackCoeff,Homogen_MaxMakeSpan,Heterogen_MaxMakeSpan
0,True,1.0,115,105.0
1,True,1.0,134,102.0
2,True,1.0,116,104.0
3,True,1.0,100,95.0
4,True,1.0,74,70.0
5,True,1.0,120,108.0
6,True,1.0,130,117.0
7,True,1.0,151,117.0
8,True,1.0,124,108.0
9,True,1.0,110,100.0
10,True,1.0,132,111.0
11,True,1.0,123,106.0
12,True,1.0,139,117.0
13,True,1.0,127,112.0
14,True,1.0,112,101.0
15,True,1.0,136,106.0
16,True,1.0,104,102.0
17,True,1.0,152,123.0
18,True,1.0,139,105.0
19,True,1.0,132,100.0
20,True,1.0,115,102.0
21,True,1.0,111,99.0
22,True,1.0,113,111.0
23,True,1.0,95,86.0
24,True,1.0,117,105.0
25,True,1.0,109,98.0
26,True,1.0,116,105.0
27,True,1.0,110,100.0
28,True,1.0,144,117.0
29,True,1.0,103,83.0
30,True,1.0,104,94.0
31,True,1.0,104,89.0
32,True,1.0,136,110.0
33,True,1.0,117,106.0
34,True,1.0,107,103.0
35,True,1.0,150,118.0
36,True,1.0,101,98.0
37,True,1.0,106,99.0
38,True,1.0,109,98.0
39,True,1.0,99,93.0
40,True,1.0,146,118.0
41,True,1.0,112,102.0
42,True,1.0,160,128.0
43,True,1.0,103,94.0
44,True,1.0,103,96.0
45,True,1.0,121,111.0
46,True,1.0,115,100.0
47,True,1.0,127,109.0
48,True,1.0,114,107.0
49,True,1.0,132,114.0
50,True,1.0,125,93.0
51,True,1.0,108,98.0
52,True,1.0,111,104.0
53,True,1.0,161,119.0
54,True,1.0,109,99.0
55,True,1.0,109,105.0
56,True,1.0,149,121.0
57,True,1.0,113,99.0
58,True,1.0,116,113.0
59,True,1.0,106,95.0
60,True,1.0,108,102.0
61,True,1.0,111,101.0
62,True,1.0,95,91.0
63,True,1.0,154,122.0
64,True,1.0,123,106.0
65,True,1.0,117,98.0
66,True,1.0,131,115.0
67,True,1.0,153,117.0
68,True,1.0,110,102.0
69,True,1.0,153,109.0
70,True,1.0,104,98.0
71,True,1.0,108,99.0
72,True,1.0,142,119.0
73,True,1.0,115,101.0
74,True,1.0,124,106.0
75,True,1.0,126,111.0
76,True,1.0,100,93.0
77,True,1.0,128,113.0
78,True,1.0,110,98.0
79,True,1.0,99,94.0
80,True,1.0,116,104.0
81,True,1.0,132,112.0
82,True,1.0,123,113.0
83,True,1.0,124,98.0
84,True,1.0,126,102.0
85,True,1.0,128,112.0
86,True,1.0,119,107.0
87,True,1.0,112,96.0
88,True,1.0,127,109.0
89,True,1.0,134,114.0
90,True,1.0,111,100.0
91,True,1.0,140,109.0
92,True,1.0,150,124.0
93,True,1.0,129,117.0
94,True,1.0,115,108.0
95,True,1.0,113,95.0
96,True,1.0,109,100.0
97,True,1.0,101,91.0
98,True,1.0,85,82.0
99,True,1.0,108,98.0
100,True,1.0,122,110.0
101,True,1.0,150,123.0
102,True,1.0,99,90.0
103,True,1.0,101,95.0
104,True,1.0,147,119.0
105,True,1.0,110,100.0
106,True,1.0,143,108.0
107,True,1.0,108,98.0
108,True,1.0,112,104.0
109,True,1.0,111,103.0
110,True,1.0,131,108.0
111,True,1.0,122,108.0
112,True,1.0,106,98.0
113,True,1.0,94,89.0
114,True,1.0,98,95.0
115,True,1.0,118,105.0
116,True,1.0,105,98.0
117,True,1.0,186,135.0
118,True,1.0,128,109.0
119,True,1.0,135,116.0
120,True,1.0,107,99.0
121,True,1.0,106,95.0
122,True,1.0,100,96.0
123,True,1.0,125,116.0
124,True,1.0,96,85.0
125,True,1.0,111,103.0
126,True,1.0,123,114.0
127,True,1.0,136,115.0
128,True,1.0,123,112.0
129,True,1.0,109,99.0
130,True,1.0,125,100.0
131,True,1.0,119,103.0
132,True,1.0,152,117.0
133,True,1.0,153,117.0
134,True,1.0,104,97.0
135,True,1.0,154,120.0
136,True,1.0,116,111.0
137,True,1.0,121,110.0
138,True,1.0,110,103.0
139,True,1.0,129,114.0
140,True,1.0,111,89.0
141,True,1.0,113,105.0
142,True,1.0,112,100.0
143,True,1.0,146,121.0
144,True,1.0,117,98.0
145,True,1.0,122,105.0
146,True,1.0,107,88.0
147,True,1.0,175,136.0
148,True,1.0,102,96.0
149,True,1.0,128,95.0
150,True,1.0,112,98.0
151,True,1.0,110,97.0
152,True,1.0,121,99.0
153,True,1.0,116,101.0
154,True,1.0,83,79.0
155,True,1.0,123,105.0
156,True,1.0,117,106.0
157,True,1.0,147,117.0
158,True,1.0,100,98.0
159,True,1.0,115,108.0
160,True,1.0,114,105.0
161,True,1.0,112,105.0
162,True,1.0,120,108.0
163,True,1.0,115,107.0
164,True,1.0,115,106.0
165,True,1.0,108,100.0
166,True,1.0,110,100.0
167,True,1.0,155,117.0
168,True,1.0,124,116.0
169,True,1.0,110,95.0
170,True,1.0,113,104.0
171,True,1.0,132,113.0
172,True,1.0,108,99.0
173,True,1.0,134,111.0
174,True,1.0,104,100.0
175,True,1.0,115,100.0
176,True,1.0,114,105.0
177,True,1.0,113,103.0
178,True,1.0,116,106.0
179,True,1.0,124,108.0
180,True,1.0,110,100.0
181,True,1.0,147,114.0
182,True,1.0,102,93.0
183,True,1.0,121,107.0
184,True,1.0,99,95.0
185,True,1.0,111,109.0
186,True,1.0,89,86.0
187,True,1.0,112,92.0
188,True,1.0,123,
189,True,1.0,108,99.0
190,True,1.0,128,110.0
191,True,1.0,120,106.0
192,True,1.0,122,108.0
193,True,1.0,113,103.0
194,True,1.0,111,102.0
195,True,1.0,125,112.0
196,True,1.0,113,104.0
197,True,1.0,103,97.0
198,True,1.0,98,81.0
199,True,1.0,124,110.0
200,True,1.0,150,120.0
201,True,1.0,114,103.0
202,True,1.0,105,97.0
203,True,1.0,109,93.0
204,True,1.0,108,99.0
205,True,1.0,99,82.0
206,True,1.0,107,86.0
207,True,1.0,130,111.0
208,True,1.0,110,103.0
209,True,1.0,117,100.0
210,True,1.0,185,134.0
211,True,1.0,113,110.0
212,True,1.0,100,97.0
213,True,1.0,123,105.0
214,True,1.0,114,98.0
215,True,1.0,120,112.0
216,True,1.0,110,101.0
217,True,1.0,113,105.0
218,True,1.0,101,85.0
219,True,1.0,103,89.0
220,True,1.0,150,124.0
221,True,1.0,123,108.0
222,True,1.0,110,94.0
223,True,1.0,117,107.0
224,True,1.0,130,112.0
225,True,1.0,126,103.0
226,True,1.0,116,100.0
227,True,1.0,107,99.0
228,True,1.0,136,102.0
229,True,1.0,128,111.0
230,True,1.0,106,101.0
231,True,1.0,107,100.0
232,True,1.0,130,111.0
233,True,1.0,117,105.0
234,True,1.0,95,90.0
235,True,1.0,129,111.0
236,True,1.0,100,93.0
237,True,1.0,115,103.0
238,True,1.0,123,108.0
239,True,1.0,100,87.0
240,True,1.0,120,103.0
241,True,1.0,112,103.0
242,True,1.0,155,119.0
243,True,1.0,128,110.0
244,True,1.0,104,99.0
245,True,1.0,102,97.0
246,True,1.0,121,110.0
247,True,1.0,83,71.0
248,True,1.0,114,108.0
249,True,1.0,131,
250,True,1.0,116,97.0
251,True,1.0,113,102.0
252,True,1.0,155,125.0
253,True,1.0,104,96.0
254,True,1.0,116,107.0
255,True,1.0,108,87.0
256,True,1.0,114,104.0
257,True,1.0,107,100.0
258,True,1.0,104,99.0
259,True,1.0,117,108.0
260,True,1.0,123,112.0
261,True,1.0,142,117.0
262,True,1.0,123,107.0
263,True,1.0,135,114.0
264,True,1.0,106,101.0
265,True,1.0,123,108.0
266,True,1.0,113,100.0
267,True,1.0,101,99.0
268,True,1.0,138,116.0
269,True,1.0,137,111.0
270,True,1.0,151,124.0
271,True,1.0,127,110.0
272,True,1.0,124,103.0
273,True,1.0,117,106.0
274,True,1.0,106,90.0
275,True,1.0,123,114.0
276,True,1.0,100,99.0
277,True,1.0,100,92.0
278,True,1.0,119,106.0
279,True,1.0,131,114.0
280,True,1.0,150,118.0
281,True,1.0,84,76.0
282,True,1.0,111,103.0
283,True,1.0,132,112.0
284,True,1.0,145,117.0
285,True,1.0,116,106.0
286,True,1.0,115,107.0
287,True,1.0,122,107.0
288,True,1.0,112,106.0
289,True,1.0,103,92.0
290,True,1.0,116,106.0
291,True,1.0,128,112.0
292,True,1.0,87,78.0
293,True,1.0,135,115.0
294,True,1.0,108,99.0
295,True,1.0,109,104.0
296,True,1.0,105,92.0
297,True,1.0,111,102.0
298,True,1.0,135,110.0
299,True,1.0,106,102.0
300,True,1.0,119,105.0
301,True,1.0,110,98.0
302,True,1.0,128,113.0
303,True,1.0,147,120.0
304,True,1.0,104,96.0
305,True,1.0,104,90.0
306,True,1.0,142,113.0
307,True,1.0,125,105.0
308,True,1.0,106,102.0
309,True,1.0,155,123.0
310,True,1.0,123,104.0
311,True,1.0,129,111.0
312,True,1.0,133,114.0
313,True,1.0,105,96.0
314,True,1.0,137,112.0
315,True,1.0,132,106.0
316,True,1.0,112,103.0
317,True,1.0,135,113.0
318,True,1.0,113,99.0
319,True,1.0,104,96.0
320,True,1.0,120,107.0
321,True,1.0,123,96.0
322,True,1.0,102,88.0
323,True,1.0,191,140.0
324,True,1.0,120,105.0
325,True,1.0,109,91.0
326,True,1.0,110,104.0
327,True,1.0,130,113.0
328,True,1.0,115,101.0
329,True,1.0,123,111.0
330,True,1.0,109,94.0
331,True,1.0,174,123.0
332,True,1.0,120,109.0
333,True,1.0,138,116.0
334,True,1.0,101,80.0
335,True,1.0,102,90.0
336,True,1.0,102,91.0
337,True,1.0,118,101.0
338,True,1.0,129,109.0
339,True,1.0,102,84.0
340,True,1.0,120,102.0
341,True,1.0,114,99.0
342,True,1.0,164,122.0
343,True,1.0,138,116.0
344,True,1.0,108,93.0
345,True,1.0,120,112.0
346,True,1.0,117,105.0
347,True,1.0,115,104.0
348,True,1.0,112,101.0
349,True,1.0,98,95.0
350,True,1.0,111,101.0
351,True,1.0,126,110.0
352,True,1.0,122,106.0
353,True,1.0,141,118.0
354,True,1.0,100,90.0
355,True,1.0,136,114.0
356,True,1.0,113,104.0
357,True,1.0,107,94.0
358,True,1.0,117,111.0
359,True,1.0,124,111.0
360,True,1.0,109,97.0
361,True,1.0,113,
362,True,1.0,127,105.0
363,True,1.0,96,94.0
364,True,1.0,121,110.0
365,True,1.0,136,113.0
366,True,1.0,99,90.0
367,True,1.0,106,102.0
368,True,1.0,101,95.0
369,True,1.0,112,105.0
370,True,1.0,123,107.0
371,True,1.0,133,118.0
372,True,1.0,83,77.0
373,True,1.0,182,131.0
374,True,1.0,105,92.0
375,True,1.0,114,103.0
376,True,1.0,110,100.0
377,True,1.0,111,101.0
378,True,1.0,115,105.0
379,True,1.0,124,111.0
380,True,1.0,145,119.0
381,True,1.0,93,85.0
382,True,1.0,109,101.0
383,True,1.0,153,121.0
384,True,1.0,163,124.0
385,True,1.0,112,104.0
386,True,1.0,118,101.0
387,True,1.0,126,102.0
388,True,1.0,123,109.0
389,True,1.0,104,97.0
390,True,1.0,130,112.0
391,True,1.0,114,105.0
392,True,1.0,145,111.0
393,True,1.0,122,114.0
394,True,1.0,130,114.0
395,True,1.0,99,91.0
396,True,1.0,105,92.0
397,True,1.0,99,94.0
398,True,1.0,111,102.0
399,True,1.0,105,102.0
400,True,1.0,82,77.0
401,True,1.0,129,122.0
402,True,1.0,113,103.0
403,True,1.0,119,110.0
404,True,1.0,103,99.0
405,True,1.0,137,117.0
406,True,1.0,128,110.0
407,True,1.0,81,78.0
408,True,1.0,115,106.0
409,True,1.0,131,112.0
410,True,1.0,122,110.0
411,True,1.0,131,111.0
412,True,1.0,85,78.0
413,True,1.0,133,106.0
414,True,1.0,105,100.0
415,True,1.0,118,105.0
416,True,1.0,118,110.0
417,True,1.0,126,111.0
418,True,1.0,126,107.0
419,True,1.0,117,101.0
420,True,1.0,107,103.0
421,True,1.0,112,86.0
422,True,1.0,98,84.0
423,True,1.0,160,126.0
424,True,1.0,112,100.0
425,True,1.0,105,101.0
426,True,1.0,89,75.0
427,True,1.0,122,113.0
428,True,1.0,103,93.0
429,True,1.0,111,101.0
430,True,1.0,78,68.0
431,True,1.0,108,
432,True,1.0,113,99.0
433,True,1.0,118,105.0
434,True,1.0,129,96.0
435,True,1.0,93,84.0
436,True,1.0,138,104.0
437,True,1.0,135,118.0
438,True,1.0,109,101.0
439,True,1.0,126,98.0
440,True,1.0,112,102.0
441,True,1.0,99,94.0
442,True,1.0,136,111.0
443,True,1.0,117,106.0
444,True,1.0,165,123.0
445,True,1.0,112,110.0
446,True,1.0,108,104.0
447,True,1.0,125,111.0
448,True,1.0,111,107.0
449,True,1.0,132,113.0
450,True,1.0,123,106.0
451,True,1.0,100,96.0
452,True,1.0,70,63.0
453,True,1.0,116,105.0
454,True,1.0,105,95.0
455,True,1.0,139,120.0
456,True,1.0,101,88.0
457,True,1.0,104,95.0
458,True,1.0,104,89.0
459,True,1.0,109,101.0
460,True,1.0,97,83.0
461,True,1.0,117,105.0
462,True,1.0,103,100.0
463,True,1.0,122,105.0
464,True,1.0,99,97.0
465,True,1.0,120,105.0
466,True,1.0,101,98.0
467,True,1.0,126,109.0
468,True,1.0,133,105.0
469,True,1.0,108,90.0
470,True,1.0,107,96.0
471,True,1.0,129,115.0
472,True,1.0,119,108.0
473,True,1.0,118,106.0
474,True,1.0,111,103.0
475,True,1.0,111,106.0
476,True,1.0,146,118.0
477,True,1.0,110,103.0
478,True,1.0,149,112.0
479,True,1.0,103,97.0
480,True,1.0,143,116.0
481,True,1.0,115,97.0
482,True,1.0,104,101.0
483,True,1.0,125,109.0
484,True,1.0,102,95.0
485,True,1.0,104,100.0
486,True,1.0,123,106.0
487,True,1.0,111,102.0
488,True,1.0,116,105.0
489,True,1.0,124,108.0
490,True,1.0,129,111.0
491,True,1.0,120,103.0
492,True,1.0,115,105.0
493,True,1.0,111,103.0
494,True,1.0,104,99.0
495,True,1.0,106,98.0
496,True,1.0,112,98.0
497,True,1.0,111,99.0
498,True,1.0,119,99.0
499,True,1.0,109,97.0
500,True,1.0,120,107.0
501,True,1.0,112,104.0
502,True,1.0,124,109.0
503,True,1.0,143,116.0
504,True,1.0,123,109.0
505,True,1.0,98,95.0
506,True,1.0,113,107.0
507,True,1.0,101,97.0
508,True,1.0,132,110.0
509,True,1.0,117,104.0
510,True,1.0,110,103.0
511,True,1.0,109,101.0
512,True,1.0,104,95.0
513,True,1.0,131,106.0
514,True,1.0,106,102.0
515,True,1.0,112,104.0
516,True,1.0,126,93.0
517,True,1.0,127,112.0
518,True,1.0,133,113.0
519,True,1.0,117,108.0
520,True,1.0,122,110.0
521,True,1.0,115,99.0
522,True,1.0,124,115.0
523,True,1.0,120,106.0
524,True,1.0,104,100.0
525,True,1.0,127,105.0
526,True,1.0,98,90.0
527,True,1.0,92,87.0
528,True,1.0,135,116.0
529,True,1.0,112,
530,True,1.0,107,97.0
531,True,1.0,133,112.0
532,True,1.0,102,96.0
533,True,1.0,120,108.0
534,True,1.0,104,92.0
535,True,1.0,104,98.0
536,True,1.0,132,114.0
537,True,1.0,127,111.0
538,True,1.0,122,105.0
539,True,1.0,114,102.0
540,True,1.0,119,110.0
541,True,1.0,124,113.0
542,True,1.0,147,122.0
543,True,1.0,109,101.0
544,True,1.0,117,104.0
545,True,1.0,103,95.0
546,True,1.0,107,99.0
547,True,1.0,122,112.0
548,True,1.0,114,105.0
549,True,1.0,142,120.0
550,True,1.0,144,119.0
551,True,1.0,109,99.0
552,True,1.0,106,101.0
553,True,1.0,118,105.0
554,True,1.0,129,107.0
555,True,1.0,130,111.0
556,True,1.0,123,102.0
557,True,1.0,108,98.0
558,True,1.0,116,114.0
559,True,1.0,111,105.0
560,True,1.0,89,85.0
561,True,1.0,95,92.0
562,True,1.0,122,106.0
563,True,1.0,126,112.0
564,True,1.0,131,111.0
565,True,1.0,102,91.0
566,True,1.0,101,99.0
567,True,1.0,144,121.0
568,True,1.0,105,99.0
569,True,1.0,111,104.0
570,True,1.0,117,106.0
571,True,1.0,104,90.0
572,True,1.0,156,116.0
573,True,1.0,113,101.0
574,True,1.0,104,95.0
575,True,1.0,111,106.0
576,True,1.0,94,88.0
577,True,1.0,113,101.0
578,True,1.0,143,119.0
579,True,1.0,106,
580,True,1.0,110,96.0
581,True,1.0,121,110.0
582,True,1.0,103,99.0
583,True,1.0,118,107.0
584,True,1.0,103,94.0
585,True,1.0,114,99.0
586,True,1.0,112,106.0
587,True,1.0,117,103.0
588,True,1.0,115,103.0
589,True,1.0,122,108.0
590,True,1.0,139,119.0
591,True,1.0,101,96.0
592,True,1.0,117,101.0
593,True,1.0,112,104.0
594,True,1.0,125,105.0
595,True,1.0,100,90.0
596,True,1.0,125,100.0
597,True,1.0,114,109.0
598,True,1.0,105,99.0
599,True,1.0,121,113.0
600,True,1.0,104,90.0
601,True,1.0,114,101.0
602,True,1.0,130,108.0
603,True,1.0,123,106.0
604,True,1.0,156,126.0
605,True,1.0,96,87.0
606,True,1.0,135,119.0
607,True,1.0,100,94.0
608,True,1.0,109,96.0
609,True,1.0,98,93.0
610,True,1.0,110,107.0
611,True,1.0,124,113.0
612,True,1.0,107,103.0
613,True,1.0,111,97.0
614,True,1.0,122,108.0
615,True,1.0,123,108.0
616,True,1.0,112,96.0
617,True,1.0,128,110.0
618,True,1.0,102,90.0
619,True,1.0,117,105.0
620,True,1.0,104,95.0
621,True,1.0,92,85.0
622,True,1.0,127,111.0
623,True,1.0,98,93.0
624,True,1.0,122,107.0
625,True,1.0,116,103.0
626,True,1.0,118,107.0
627,True,1.0,167,120.0
628,True,1.0,111,103.0
629,True,1.0,114,108.0
630,True,1.0,92,86.0
631,True,1.0,117,95.0
632,True,1.0,129,113.0
633,True,1.0,113,100.0
634,True,1.0,99,90.0
635,True,1.0,129,103.0
636,True,1.0,133,108.0
637,True,1.0,109,102.0
638,True,1.0,112,106.0
639,True,1.0,110,102.0
640,True,1.0,140,107.0
641,True,1.0,114,105.0
642,True,1.0,113,111.0
643,True,1.0,116,
644,True,1.0,110,101.0
645,True,1.0,101,92.0
646,True,1.0,117,105.0
647,True,1.0,124,108.0
648,True,1.0,149,131.0
649,True,1.0,102,87.0
650,True,1.0,117,101.0
651,True,1.0,122,109.0
652,True,1.0,105,92.0
653,True,1.0,108,103.0
654,True,1.0,100,94.0
655,True,1.0,104,85.0
656,True,1.0,98,93.0
657,True,1.0,113,96.0
658,True,1.0,109,104.0
659,True,1.0,92,88.0
660,True,1.0,131,114.0
661,True,1.0,100,92.0
662,True,1.0,128,109.0
663,True,1.0,103,99.0
664,True,1.0,135,99.0
665,True,1.0,112,102.0
666,True,1.0,110,101.0
667,True,1.0,112,108.0
668,True,1.0,119,104.0
669,True,1.0,115,106.0
670,True,1.0,123,105.0
671,True,1.0,104,90.0
672,True,1.0,115,103.0
673,True,1.0,118,107.0
674,True,1.0,122,104.0
675,True,1.0,146,120.0
676,True,1.0,107,99.0
677,True,1.0,103,98.0
678,True,1.0,121,96.0
679,True,1.0,125,104.0
680,True,1.0,123,108.0
681,True,1.0,145,94.0
682,True,1.0,111,98.0
683,True,1.0,126,108.0
684,True,1.0,121,114.0
685,True,1.0,96,90.0
686,True,1.0,112,108.0
687,True,1.0,105,100.0
688,True,1.0,115,108.0
689,True,1.0,140,118.0
690,True,1.0,115,105.0
691,True,1.0,98,96.0
692,True,1.0,116,105.0
693,True,1.0,174,123.0
694,True,1.0,100,89.0
695,True,1.0,113,111.0
696,True,1.0,131,103.0
697,True,1.0,135,115.0
698,True,1.0,133,115.0
699,True,1.0,120,110.0
700,True,1.0,114,106.0
701,True,1.0,97,89.0
702,True,1.0,125,110.0
703,True,1.0,130,103.0
704,True,1.0,145,118.0
705,True,1.0,110,102.0
706,True,1.0,123,109.0
707,True,1.0,112,102.0
708,True,1.0,97,90.0
709,True,1.0,101,93.0
710,True,1.0,114,106.0
711,True,1.0,100,94.0
712,True,1.0,103,99.0
713,True,1.0,129,117.0
714,True,1.0,101,95.0
715,True,1.0,137,114.0
716,True,1.0,129,107.0
717,True,1.0,119,106.0
718,True,1.0,113,103.0
719,True,1.0,124,112.0
720,True,1.0,94,88.0
721,True,1.0,135,112.0
722,True,1.0,117,114.0
723,True,1.0,112,100.0
724,True,1.0,129,112.0
725,True,1.0,120,106.0
726,True,1.0,111,103.0
727,True,1.0,132,114.0
728,True,1.0,106,98.0
729,True,1.0,138,113.0
730,True,1.0,99,95.0
731,True,1.0,117,106.0
732,True,1.0,140,112.0
733,True,1.0,127,111.0
734,True,1.0,115,104.0
735,True,1.0,110,103.0
736,True,1.0,94,88.0
737,True,1.0,182,131.0
738,True,1.0,121,106.0
739,True,1.0,130,111.0
740,True,1.0,120,109.0
741,True,1.0,121,103.0
742,True,1.0,109,103.0
743,True,1.0,138,118.0
744,True,1.0,113,104.0
745,True,1.0,91,86.0
746,True,1.0,106,97.0
747,True,1.0,125,106.0
748,True,1.0,90,87.0
749,True,1.0,104,95.0
750,True,1.0,156,128.0
751,True,1.0,103,98.0
752,True,1.0,128,109.0
753,True,1.0,119,110.0
754,True,1.0,136,117.0
755,True,1.0,130,111.0
756,True,1.0,136,119.0
757,True,1.0,118,104.0
758,True,1.0,109,105.0
759,True,1.0,111,101.0
760,True,1.0,107,98.0
761,True,1.0,112,104.0
762,True,1.0,116,102.0
763,True,1.0,114,106.0
764,True,1.0,103,97.0
765,True,1.0,110,97.0
766,True,1.0,105,99.0
767,True,1.0,106,87.0
768,True,1.0,87,79.0
769,True,1.0,109,105.0
770,True,1.0,112,102.0
771,True,1.0,110,100.0
772,True,1.0,112,105.0
773,True,1.0,130,110.0
774,True,1.0,135,107.0
775,True,1.0,131,111.0
776,True,1.0,98,88.0
777,True,1.0,110,99.0
778,True,1.0,126,112.0
779,True,1.0,109,98.0
780,True,1.0,123,106.0
781,True,1.0,117,95.0
782,True,1.0,95,91.0
783,True,1.0,110,94.0
784,True,1.0,116,105.0
785,True,1.0,97,91.0
786,True,1.0,101,93.0
787,True,1.0,122,112.0
788,True,1.0,104,93.0
789,True,1.0,121,105.0
790,True,1.0,122,108.0
791,True,1.0,96,90.0
792,True,1.0,171,132.0
793,True,1.0,132,104.0
794,True,1.0,118,104.0
795,True,1.0,119,105.0
796,True,1.0,116,94.0
797,True,1.0,106,97.0
798,True,1.0,124,109.0
799,True,1.0,123,112.0
800,True,1.0,111,95.0
801,True,1.0,112,107.0
802,True,1.0,129,109.0
803,True,1.0,149,122.0
804,True,1.0,111,109.0
805,True,1.0,99,95.0
806,True,1.0,158,126.0
807,True,1.0,130,115.0
808,True,1.0,110,106.0
809,True,1.0,101,87.0
810,True,1.0,118,109.0
811,True,1.0,134,113.0
812,True,1.0,94,86.0
813,True,1.0,126,110.0
814,True,1.0,162,123.0
815,True,1.0,133,115.0
816,True,1.0,124,106.0
817,True,1.0,117,105.0
818,True,1.0,108,98.0
819,True,1.0,136,120.0
820,True,1.0,99,91.0
821,True,1.0,126,110.0
822,True,1.0,115,114.0
823,True,1.0,107,104.0
824,True,1.0,120,105.0
825,True,1.0,110,100.0
826,True,1.0,86,78.0
827,True,1.0,130,107.0
828,True,1.0,103,98.0
829,True,1.0,110,103.0
830,True,1.0,125,106.0
831,True,1.0,127,111.0
832,True,1.0,168,129.0
833,True,1.0,108,101.0
834,True,1.0,110,94.0
835,True,1.0,115,101.0
836,True,1.0,117,107.0
837,True,1.0,104,100.0
838,True,1.0,131,108.0
839,True,1.0,128,115.0
840,True,1.0,112,104.0
841,True,1.0,116,103.0
842,True,1.0,109,95.0
843,True,1.0,101,99.0
844,True,1.0,118,111.0
845,True,1.0,125,100.0
846,True,1.0,128,101.0
847,True,1.0,106,100.0
848,True,1.0,133,117.0
849,True,1.0,130,110.0
850,True,1.0,112,101.0
851,True,1.0,100,90.0
852,True,1.0,101,95.0
853,True,1.0,98,94.0
854,True,1.0,106,101.0
855,True,1.0,96,81.0
856,True,1.0,124,108.0
857,True,1.0,122,109.0
858,True,1.0,118,98.0
859,True,1.0,143,118.0
860,True,1.0,122,106.0
861,True,1.0,163,112.0
862,True,1.0,121,106.0
863,True,1.0,112,103.0
864,True,1.0,120,102.0
865,True,1.0,111,103.0
866,True,1.0,153,121.0
867,True,1.0,130,107.0
868,True,1.0,160,128.0
869,True,1.0,114,111.0
870,True,1.0,113,103.0
871,True,1.0,126,111.0
872,True,1.0,116,106.0
873,True,1.0,152,124.0
874,True,1.0,125,111.0
875,True,1.0,132,118.0
876,True,1.0,97,87.0
877,True,1.0,111,102.0
878,True,1.0,129,108.0
879,True,1.0,99,95.0
880,True,1.0,149,110.0
881,True,1.0,153,130.0
882,True,1.0,111,104.0
883,True,1.0,119,111.0
884,True,1.0,101,90.0
885,True,1.0,121,107.0
886,True,1.0,126,111.0
887,True,1.0,124,107.0
888,True,1.0,105,88.0
889,True,1.0,109,103.0
890,True,1.0,130,111.0
891,True,1.0,128,108.0
892,True,1.0,118,100.0
893,True,1.0,149,113.0
894,True,1.0,119,103.0
895,True,1.0,102,94.0
896,True,1.0,124,108.0
897,True,1.0,122,108.0
898,True,1.0,140,115.0
899,True,1.0,103,90.0
900,True,1.0,117,102.0
901,True,1.0,96,86.0
902,True,1.0,151,113.0
903,True,1.0,107,99.0
904,True,1.0,133,105.0
905,True,1.0,132,114.0
906,True,1.0,138,116.0
907,True,1.0,98,93.0
908,True,1.0,99,89.0
909,True,1.0,120,104.0
910,True,1.0,122,115.0
911,True,1.0,104,86.0
912,True,1.0,134,112.0
913,True,1.0,118,104.0
914,True,1.0,97,94.0
915,True,1.0,130,114.0
916,True,1.0,119,105.0
917,True,1.0,150,120.0
918,True,1.0,112,100.0
919,True,1.0,104,97.0
920,True,1.0,111,104.0
921,True,1.0,148,114.0
922,True,1.0,110,102.0
923,True,1.0,138,114.0
924,True,1.0,96,74.0
925,True,1.0,129,110.0
926,True,1.0,120,103.0
927,True,1.0,110,98.0
928,True,1.0,112,108.0
929,True,1.0,118,102.0
930,True,1.0,128,114.0
931,True,1.0,147,124.0
932,True,1.0,105,
933,True,1.0,118,93.0
934,True,1.0,104,99.0
935,True,1.0,129,109.0
936,True,1.0,107,99.0
937,True,1.0,102,93.0
938,True,1.0,83,73.0
939,True,1.0,115,105.0
940,True,1.0,156,122.0
941,True,1.0,109,99.0
942,True,1.0,110,102.0
943,True,1.0,158,126.0
944,True,1.0,108,97.0
945,True,1.0,129,111.0
946,True,1.0,124,103.0
947,True,1.0,118,104.0
948,True,1.0,120,104.0
949,True,1.0,100,94.0
950,True,1.0,100,89.0
951,True,1.0,113,100.0
952,True,1.0,96,90.0
953,True,1.0,97,92.0
954,True,1.0,160,121.0
955,True,1.0,125,116.0
956,True,1.0,132,112.0
957,True,1.0,141,120.0
958,True,1.0,108,102.0
959,True,1.0,124,101.0
960,True,1.0,103,93.0
961,True,1.0,118,108.0
962,True,1.0,107,93.0
963,True,1.0,114,104.0
964,True,1.0,109,98.0
965,True,1.0,113,110.0
966,True,1.0,89,76.0
967,True,1.0,108,100.0
968,True,1.0,124,108.0
969,True,1.0,113,104.0
970,True,1.0,105,97.0
971,True,1.0,99,76.0
972,True,1.0,107,96.0
973,True,1.0,113,105.0
974,True,1.0,118,111.0
975,True,1.0,147,115.0
976,True,1.0,120,101.0
977,True,1.0,123,113.0
978,True,1.0,116,110.0
979,True,1.0,116,95.0
980,True,1.0,98,94.0
981,True,1.0,127,104.0
982,True,1.0,113,102.0
983,True,1.0,125,114.0
984,True,1.0,130,112.0
985,True,1.0,100,91.0
986,True,1.0,135,112.0
987,True,1.0,120,112.0
988,True,1.0,84,79.0
989,True,1.0,155,123.0
990,True,1.0,132,110.0
991,True,1.0,92,81.0
992,True,1.0,107,100.0
993,True,1.0,118,103.0
994,True,1.0,123,103.0
995,True,1.0,68,65.0
996,True,1.0,128,110.0
997,True,1.0,113,103.0
998,True,1.0,131,114.0
999,True,1.0,117,101.0
1000,True,1.0,107,99.0
1001,True,1.0,116,101.0
1002,True,1.0,108,106.0
1003,True,1.0,143,120.0
1004,True,1.0,111,103.0
1005,True,1.0,88,87.0
1006,True,1.0,142,119.0
1007,True,1.0,103,95.0
1008,True,1.0,102,93.0
1009,True,1.0,99,94.0
1010,True,1.0,113,103.0
1011,True,1.0,98,94.0
1012,True,1.0,90,86.0
1013,True,1.0,139,107.0
1014,True,1.0,109,103.0
1015,True,1.0,95,94.0
1016,True,1.0,131,112.0
1017,True,1.0,116,106.0
1018,True,1.0,100,95.0
1019,True,1.0,118,108.0
1020,True,1.0,110,100.0
1021,True,1.0,105,102.0
1022,True,1.0,109,92.0
1023,True,1.0,119,112.0
1024,True,1.0,97,86.0
1025,True,1.0,113,107.0
1026,True,1.0,122,113.0
1027,True,1.0,126,110.0
1028,True,1.0,109,99.0
1029,True,1.0,118,107.0
1030,True,1.0,109,102.0
1031,True,1.0,126,116.0
1032,True,1.0,119,109.0
1033,True,1.0,97,92.0
1034,True,1.0,93,78.0
1035,True,1.0,113,104.0
1036,True,1.0,102,87.0
1037,True,1.0,117,107.0
1038,True,1.0,122,105.0
1039,True,1.0,102,100.0
1040,True,1.0,138,116.0
1041,True,1.0,108,77.0
1042,True,1.0,112,101.0
1043,True,1.0,96,93.0
1044,True,1.0,142,117.0
1045,True,1.0,101,96.0
1046,True,1.0,116,109.0
1047,True,1.0,137,118.0
1048,True,1.0,111,106.0
1049,True,1.0,141,119.0
1050,True,1.0,132,113.0
1051,True,1.0,114,99.0
1052,True,1.0,115,104.0
1053,True,1.0,105,97.0
1054,True,1.0,150,123.0
1055,True,1.0,141,118.0
1056,True,1.0,110,106.0
1057,True,1.0,117,92.0
1058,True,1.0,103,98.0
1059,True,1.0,140,113.0
1060,True,1.0,112,105.0
1061,True,1.0,107,100.0
1062,True,1.0,120,108.0
1063,True,1.0,99,93.0
1064,True,1.0,112,90.0
1065,True,1.0,151,113.0
1066,True,1.0,102,93.0
1067,True,1.0,119,106.0
1068,True,1.0,116,105.0
1069,True,1.0,135,110.0
1070,True,1.0,143,119.0
1071,True,1.0,132,111.0
1072,True,1.0,166,124.0
1073,True,1.0,112,102.0
1074,True,1.0,117,98.0
1075,True,1.0,111,90.0
1076,True,1.0,78,74.0
1077,True,1.0,98,96.0
1078,True,1.0,76,69.0
1079,True,1.0,102,90.0

